Elastic Restaking Networks

Many blockchain-based decentralized services require their validators (operators) to deposit stake (collateral), which is forfeited (slashed) if they misbehave. Restaking networks let validators secure multiple services by reusing stake. These networks have quickly gained traction, leveraging over \$20 billion in stake. However, restaking introduces a new attack vector where validators can coordinate to misbehave across multiple services simultaneously, extracting digital assets while forfeiting their stake only once. Previous work focused either on preventing coordinated misbehavior or on protecting services if all other services are Byzantine and might unjustly cause slashing due to bugs or malice. The first model overlooks how a single Byzantine service can collapse the network, while the second ignores shared-stake benefits. To bridge the gap, we analyze the system as a strategic game of coordinated misbehavior, when a given fraction of the services are Byzantine. We introduce elastic restaking networks, where validators can allocate portions of their stake that may cumulatively exceed their total stake, and when allocations are lost, the remaining stake stretches to cover remaining allocations. We show that elastic networks exhibit superior robustness compared to previous approaches, and demonstrate a synergistic effect where an elastic restaking network enhances its blockchain's security, contrary to community concerns of an opposite effect in existing networks. We then design incentives for tuning validators' allocations. Our elastic restaking system and incentive design have immediate practical implications for deployed restaking networks.

==> data/figure3_n10.csv <==
restaking_degree,min_stake_threshold_0.33,min_stake_threshold_0.50
1.0,2.999999642372132,1.9999995231628418
1.01,2.997002720832825,1.9999995231628418
1.02,2.9940122365951543,1.9999995231628418
1.03,2.9910267591476445,1.9999995231628418
1.04,2.9880477190017705,1.9999995231628418
1.05,2.985074400901795,1.9999995231628418
1.06,2.982107520103455,1.9999995231628418
1.07,2.9791456460952763,1.9999995231628418
1.08,2.9761902093887334,1.9999995231628418
1.09,2.973240494728089,1.9999995231628418
1.1,2.97029721736908,1.9999995231628418
1.11,2.9673589468002324,1.9999995231628418
1.12,2.9644271135330205,1.9999995231628418
1.1300000000000001,2.9615002870559697,1.9999995231628418
1.1400000000000001,2.9585798978805546,1.9999995231628418
1.1500000000000001,2.955665230751038,1.9999995231628418
1.1600000000000001,2.9527555704116826,1.9999995231628418
1.1700000000000002,2.949852347373963,1.9999995231628418
1.1800000000000002,2.9469548463821416,1.9999995231628418
1.1900000000000002,2.9440630674362187,1.9999995231628418
1.2000000000000002,2.941176295280457,1.9999995231628418
1.2100000000000002,2.938295960426331,1.9999995231628418
1.2200000000000002,2.935420632362366,1.9999995231628418
1.2300000000000002,2.9325510263442998,1.9999995231628418
1.2400000000000002,2.929687142372132,1.9999995231628418
1.2500000000000002,2.9268289804458623,1.9999995231628418
1.2600000000000002,2.923976540565491,1.9999995231628418
1.2700000000000002,2.9211298227310185,1.9999995231628418
1.2800000000000002,2.918288111686707,1.9999995231628418
1.2900000000000003,2.915452122688294,1.9999995231628418
1.3000000000000003,2.912621140480042,1.9999995231628418
1.3100000000000003,2.9097965955734257,1.9999995231628418
1.3200000000000003,2.9069770574569707,1.9999995231628418
1.3300000000000003,2.9041625261306767,1.9999995231628418
1.3400000000000003,2.901353716850281,1.9999995231628418
1.3500000000000003,2.898550629615784,1.9999995231628418
1.3600000000000003,2.895752549171448,1.9999995231628418
1.3700000000000003,2.8929601907730107,1.9999995231628418
1.3800000000000003,2.8901735544204716,1.9999995231628418
1.3900000000000003,2.8873919248580937,1.9999995231628418
1.4000000000000004,2.884615302085877,1.9999995231628418
1.4100000000000004,2.8818444013595585,1.9999995231628418
1.4200000000000004,2.8790785074234013,1.9999995231628418
1.4300000000000004,2.8763183355331425,1.9999995231628418
1.4400000000000004,2.873563170433045,1.9999995231628418
1.4500000000000004,2.8708137273788457,1.9999995231628418
1.4600000000000004,2.8680685758590703,1.9999995231628418
1.4700000000000004,2.8653298616409306,1.9999995231628418
1.4800000000000004,2.862595438957215,1.9999995231628418
1.4900000000000004,2.8598667383193974,1.9999995231628418
1.5000000000000004,2.857143044471741,1.9999995231628418
1.5100000000000005,2.854424357414246,1.9999995231628418
1.5200000000000005,2.851710677146912,1.9999995231628418
1.5300000000000005,2.8490027189254765,1.9999995231628418
1.5400000000000005,2.846299767494202,1.9999995231628418
1.5500000000000005,2.843601822853089,1.9999995231628418
1.5600000000000005,2.8409088850021367,1.9999995231628418
1.5700000000000005,2.838221669197083,1.9999995231628418
1.5800000000000005,2.835538744926453,1.9999995231628418
1.5900000000000005,2.8328615427017216,1.9999995231628418
1.6000000000000005,2.830188632011414,1.9999995231628418
1.6100000000000005,2.827521443367005,1.9999995231628418
1.6200000000000006,2.8248585462570195,1.9999995231628418
1.6300000000000006,2.8222013711929326,1.9999995231628418
1.6400000000000006,2.819549202919007,1.9999995231628418
1.6500000000000006,2.816901326179505,1.9999995231628418
1.6600000000000006,2.8142591714859013,1.9999995231628418
1.6700000000000006,2.8116213083267216,1.9999995231628418
1.6800000000000006,2.808988451957703,1.9999995231628418
1.6900000000000006,2.806361317634583,1.9999995231628418
1.7000000000000006,2.8037384748458867,1.9999995231628418
1.7100000000000006,2.8011206388473515,1.9999995231628418
1.7200000000000006,2.7985078096389775,1.9999995231628418
1.7300000000000006,2.7958992719650273,1.9999995231628418
1.7400000000000007,2.7932957410812382,1.9999995231628418
1.7500000000000007,2.7906979322433476,1.9999995231628418
1.7600000000000007,2.788104414939881,1.9999995231628418
1.7700000000000007,2.785515189170838,1.9999995231628418
1.7800000000000007,2.7829316854476933,1.9999995231628418
1.7900000000000007,2.7803524732589726,1.9999995231628418
1.8000000000000007,2.7777775526046757,1.9999995231628418
1.8100000000000007,2.7752083539962773,1.9999995231628418
1.8200000000000007,2.7726434469223027,1.9999995231628418
1.8300000000000007,2.770082831382752,1.9999995231628418
1.8400000000000007,2.7675279378890996,1.9999995231628418
1.8500000000000008,2.7649766206741337,1.9999995231628418
1.8600000000000008,2.7624310255050664,1.9999995231628418
1.8700000000000008,2.759889721870423,1.9999995231628418
1.8800000000000008,2.757352709770203,1.9999995231628418
1.8900000000000008,2.7548207044601445,1.9999995231628418
1.9000000000000008,2.752293705940247,1.9999995231628418
1.9100000000000008,2.7497709989547734,1.9999995231628418
1.9200000000000008,2.7472525835037236,1.9999995231628418
1.9300000000000008,2.744739174842835,1.9999995231628418
1.9400000000000008,2.74223005771637,1.9999995231628418
1.9500000000000008,2.7397259473800664,1.9999995231628418
1.9600000000000009,2.7372261285781865,1.9999995231628418
1.9700000000000009,2.7347313165664677,1.9999995231628418
1.9800000000000009,2.7322400808334355,1.9999995231628418
1.9900000000000009,2.7297545671463017,1.9999995231628418
2.000000000000001,2.7272726297378544,1.9999995231628418
2.0100000000000007,2.7247956991195683,1.9999995231628418
2.020000000000001,2.722323060035706,1.9999995231628418
2.030000000000001,2.7198547124862675,1.9999995231628418
2.040000000000001,2.71739137172699,1.9999995231628418
2.0500000000000007,2.7149323225021367,1.9999995231628418
2.060000000000001,2.712477564811707,1.9999995231628418
2.070000000000001,2.710027098655701,1.9999995231628418
2.080000000000001,2.707580924034119,1.9999995231628418
2.0900000000000007,2.705139756202698,1.9999995231628418
2.100000000000001,2.702702879905701,1.9999995231628418
2.110000000000001,2.700270295143128,1.9999995231628418
2.120000000000001,2.6978420019149785,1.9999995231628418
2.130000000000001,2.695418000221253,1.9999995231628418
2.140000000000001,2.692998290061951,1.9999995231628418
2.1500000000000012,2.690582871437073,1.9999995231628418
2.160000000000001,2.688171744346619,1.9999995231628418
2.170000000000001,2.685765624046326,1.9999995231628418
2.180000000000001,2.6833630800247197,1.9999995231628418
2.1900000000000013,2.680964827537537,1.9999995231628418
2.200000000000001,2.6785715818405156,1.9999995231628418
2.210000000000001,2.6761819124221806,1.9999995231628418
2.220000000000001,2.6737965345382695,1.9999995231628418
2.2300000000000013,2.6714161634445195,1.9999995231628418
2.240000000000001,2.669039368629456,1.9999995231628418
2.250000000000001,2.6666668653488164,1.9999995231628418
2.260000000000001,2.6642986536026005,1.9999995231628418
2.2700000000000014,2.6619340181350712,1.9999995231628418
2.280000000000001,2.659574389457703,1.9999995231628418
2.290000000000001,2.6572190523147587,1.9999995231628418
2.300000000000001,2.654867291450501,1.9999995231628418
2.3100000000000014,2.652519822120667,1.9999995231628418
2.320000000000001,2.650176644325257,1.9999995231628418
2.330000000000001,2.6478377580642705,1.9999995231628418
2.340000000000001,2.6455024480819707,1.9999995231628418
2.3500000000000014,2.643172144889832,1.9999995231628418
2.360000000000001,2.64084541797638,1.9999995231628418
2.370000000000001,2.638522267341614,1.9999995231628418
2.3800000000000012,2.6362041234970097,1.9999995231628418
2.3900000000000015,2.6338895559310918,1.9999995231628418
2.4000000000000012,2.6315792798995976,1.9999995231628418
2.410000000000001,2.62927258014679,1.9999995231628418
2.4200000000000013,2.626970171928406,1.9999995231628418
2.4300000000000015,2.6246720552444462,1.9999995231628418
2.4400000000000013,2.622377514839173,1.9999995231628418
2.450000000000001,2.620087265968323,1.9999995231628418
2.4600000000000013,2.6178013086318974,1.9999995231628418
2.4700000000000015,2.615518927574158,1.9999995231628418
2.4800000000000013,2.6132401227951054,1.9999995231628418
2.490000000000001,2.610966324806214,1.9999995231628418
2.5000000000000013,2.6086953878402714,1.9999995231628418
2.5100000000000016,2.60642945766449,1.9999995231628418
2.5200000000000014,2.604166388511658,1.9999995231628418
2.530000000000001,2.6019083261489873,1.9999995231628418
2.5400000000000014,2.5996531248092656,1.9999995231628418
2.5500000000000016,2.597402930259705,1.9999995231628418
2.5600000000000014,2.5951555967330937,1.9999995231628418
2.570000000000001,2.592912554740906,1.9999995231628418
2.5800000000000014,2.5906738042831425,1.9999995231628418
2.5900000000000016,2.5884386301040654,1.9999995231628418
2.6000000000000014,2.5862070322036748,1.9999995231628418
2.610000000000001,2.5839790105819707,1.9999995231628418
2.6200000000000014,2.5817552804946904,1.9999995231628418
2.6300000000000017,2.579535841941834,1.9999995231628418
2.6400000000000015,2.5773192644119267,1.9999995231628418
2.6500000000000012,2.5751069784164433,1.9999995231628418
2.6600000000000015,2.5728989839553837,1.9999995231628418
2.6700000000000017,2.5706938505172734,1.9999995231628418
2.6800000000000015,2.568493008613587,1.9999995231628418
2.6900000000000013,2.566295742988587,1.9999995231628418
2.7000000000000015,2.5641027688980107,1.9999995231628418
2.7100000000000017,2.5619126558303837,1.9999995231628418
2.7200000000000015,2.5597268342971806,1.9999995231628418
2.7300000000000013,2.557544589042664,1.9999995231628418
2.7400000000000015,2.555365920066834,1.9999995231628418
2.7500000000000018,2.5531915426254277,1.9999995231628418
2.7600000000000016,2.551020741462708,1.9999995231628418
2.7700000000000014,2.5488528013229375,1.9999995231628418
2.7800000000000016,2.5466891527175908,1.9999995231628418
2.790000000000002,2.5445290803909306,1.9999995231628418
2.8000000000000016,2.542372584342957,1.9999995231628418
2.8100000000000014,2.540220379829407,1.9999995231628418
2.8200000000000016,2.5380710363388066,1.9999995231628418
2.830000000000002,2.5359252691268925,1.9999995231628418
2.8400000000000016,2.5337837934494023,1.9999995231628418
2.8500000000000014,2.5316458940505986,1.9999995231628418
2.8600000000000017,2.529510855674744,1.9999995231628418
2.870000000000002,2.5273801088333134,1.9999995231628418
2.8800000000000017,2.525252223014832,1.9999995231628418
2.8900000000000015,2.5231286287307744,1.9999995231628418
2.9000000000000017,2.5210086107254033,1.9999995231628418
2.910000000000002,2.5188914537429814,1.9999995231628418
2.9200000000000017,2.5167785882949834,1.9999995231628418
2.9300000000000015,2.5146685838699345,1.9999995231628418
2.9400000000000017,2.5125628709793095,1.9999995231628418
2.950000000000002,2.5104600191116337,1.9999995231628418
2.9600000000000017,2.508361458778382,1.9999995231628418
2.9700000000000015,2.506265759468079,1.9999995231628418
2.9800000000000018,2.504173636436463,1.9999995231628418
2.990000000000002,2.502085089683533,1.9999995231628418
3.0000000000000018,2.50000011920929,1.9999995231628418
3.0100000000000016,2.50000011920929,1.9999995231628418
3.020000000000002,2.50000011920929,1.9999995231628418
3.030000000000002,2.50000011920929,1.9999995231628418
3.040000000000002,2.50000011920929,1.9999995231628418
3.0500000000000016,2.50000011920929,1.9999995231628418
3.060000000000002,2.50000011920929,1.9999995231628418
3.070000000000002,2.50000011920929,1.9999995231628418
3.080000000000002,2.50000011920929,1.9999995231628418
3.0900000000000016,2.50000011920929,1.9999995231628418
3.100000000000002,2.50000011920929,1.9999995231628418
3.110000000000002,2.50000011920929,1.9999995231628418
3.120000000000002,2.50000011920929,1.9999995231628418
3.1300000000000017,2.50000011920929,1.9999995231628418
3.140000000000002,2.50000011920929,1.9999995231628418
3.150000000000002,2.50000011920929,1.9999995231628418
3.160000000000002,2.50000011920929,1.9999995231628418
3.1700000000000017,2.50000011920929,1.9999995231628418
3.180000000000002,2.50000011920929,1.9999995231628418
3.190000000000002,2.50000011920929,1.9999995231628418
3.200000000000002,2.50000011920929,1.9999995231628418
3.2100000000000017,2.50000011920929,1.9999995231628418
3.220000000000002,2.50000011920929,1.9999995231628418
3.230000000000002,2.50000011920929,1.9999995231628418
3.240000000000002,2.50000011920929,1.9999995231628418
3.2500000000000018,2.50000011920929,1.9999995231628418
3.260000000000002,2.50000011920929,1.9999995231628418
3.2700000000000022,2.50000011920929,1.9999995231628418
3.280000000000002,2.50000011920929,1.9999995231628418
3.290000000000002,2.50000011920929,1.9999995231628418
3.300000000000002,2.50000011920929,1.9999995231628418
3.3100000000000023,2.50000011920929,1.9999995231628418
3.320000000000002,2.50000011920929,1.9999995231628418
3.330000000000002,2.50000011920929,1.9999995231628418
3.340000000000002,2.50000011920929,1.9999995231628418
3.3500000000000023,2.50000011920929,1.9999995231628418
3.360000000000002,2.50000011920929,1.9999995231628418
3.370000000000002,2.50000011920929,1.9999995231628418
3.380000000000002,2.50000011920929,1.9999995231628418
3.3900000000000023,2.50000011920929,1.9999995231628418
3.400000000000002,2.50000011920929,1.9999995231628418
3.410000000000002,2.50000011920929,1.9999995231628418
3.420000000000002,2.50000011920929,1.9999995231628418
3.4300000000000024,2.50000011920929,1.9999995231628418
3.440000000000002,2.50000011920929,1.9999995231628418
3.450000000000002,2.50000011920929,1.9999995231628418
3.460000000000002,2.50000011920929,1.9999995231628418
3.4700000000000024,2.50000011920929,1.9999995231628418
3.480000000000002,2.50000011920929,1.9999995231628418
3.490000000000002,2.50000011920929,1.9999995231628418
3.500000000000002,2.50000011920929,1.9999995231628418
3.5100000000000025,2.50000011920929,1.9999995231628418
3.5200000000000022,2.50000011920929,1.9999995231628418
3.530000000000002,2.50000011920929,1.9999995231628418
3.5400000000000023,2.50000011920929,1.9999995231628418
3.5500000000000025,2.50000011920929,1.9999995231628418
3.5600000000000023,2.50000011920929,1.9999995231628418
3.570000000000002,2.50000011920929,1.9999995231628418
3.5800000000000023,2.50000011920929,1.9999995231628418
3.5900000000000025,2.50000011920929,1.9999995231628418
3.6000000000000023,2.50000011920929,1.9999995231628418
3.610000000000002,2.50000011920929,1.9999995231628418
3.6200000000000023,2.50000011920929,1.9999995231628418
3.6300000000000026,2.50000011920929,1.9999995231628418
3.6400000000000023,2.50000011920929,1.9999995231628418
3.650000000000002,2.50000011920929,1.9999995231628418
3.6600000000000024,2.50000011920929,1.9999995231628418
3.6700000000000026,2.50000011920929,1.9999995231628418
3.6800000000000024,2.50000011920929,1.9999995231628418
3.690000000000002,2.50000011920929,1.9999995231628418
3.7000000000000024,2.50000011920929,1.9999995231628418
3.7100000000000026,2.50000011920929,1.9999995231628418
3.7200000000000024,2.50000011920929,1.9999995231628418
3.730000000000002,2.50000011920929,1.9999995231628418
3.7400000000000024,2.50000011920929,1.9999995231628418
3.7500000000000027,2.50000011920929,1.9999995231628418
3.7600000000000025,2.50000011920929,1.9999995231628418
3.7700000000000022,2.50000011920929,1.9999995231628418
3.7800000000000025,2.50000011920929,1.9999995231628418
3.7900000000000027,2.50000011920929,1.9999995231628418
3.8000000000000025,2.50000011920929,1.9999995231628418
3.8100000000000023,2.50000011920929,1.9999995231628418
3.8200000000000025,2.50000011920929,1.9999995231628418
3.8300000000000027,2.50000011920929,1.9999995231628418
3.8400000000000025,2.50000011920929,1.9999995231628418
3.8500000000000023,2.50000011920929,1.9999995231628418
3.8600000000000025,2.50000011920929,1.9999995231628418
3.8700000000000028,2.50000011920929,1.9999995231628418
3.8800000000000026,2.50000011920929,1.9999995231628418
3.8900000000000023,2.50000011920929,1.9999995231628418
3.9000000000000026,2.50000011920929,1.9999995231628418
3.910000000000003,2.50000011920929,1.9999995231628418
3.9200000000000026,2.50000011920929,1.9999995231628418
3.9300000000000024,2.50000011920929,1.9999995231628418
3.9400000000000026,2.50000011920929,1.9999995231628418
3.950000000000003,2.50000011920929,1.9999995231628418
3.9600000000000026,2.50000011920929,1.9999995231628418
3.9700000000000024,2.50000011920929,1.9999995231628418
3.9800000000000026,2.50000011920929,1.9999995231628418
3.990000000000003,2.50000011920929,1.9999995231628418
4.000000000000003,2.50000011920929,1.9999995231628418
4.0100000000000025,2.50000011920929,1.9999995231628418
4.020000000000003,2.50000011920929,1.9999995231628418
4.030000000000003,2.50000011920929,1.9999995231628418
4.040000000000003,2.50000011920929,1.9999995231628418
4.0500000000000025,2.50000011920929,1.9999995231628418
4.060000000000002,2.50000011920929,1.9999995231628418
4.070000000000003,2.50000011920929,1.9999995231628418
4.080000000000003,2.50000011920929,1.9999995231628418
4.0900000000000025,2.50000011920929,1.9999995231628418
4.100000000000003,2.50000011920929,1.9999995231628418
4.110000000000003,2.50000011920929,1.9999995231628418
4.120000000000003,2.50000011920929,1.9999995231628418
4.130000000000003,2.50000011920929,1.9999995231628418
4.140000000000002,2.50000011920929,1.9999995231628418
4.150000000000003,2.50000011920929,1.9999995231628418
4.160000000000003,2.50000011920929,1.9999995231628418
4.170000000000003,2.50000011920929,1.9999995231628418
4.180000000000003,2.50000011920929,1.9999995231628418
4.190000000000003,2.50000011920929,1.9999995231628418
4.200000000000003,2.50000011920929,1.9999995231628418
4.210000000000003,2.50000011920929,1.9999995231628418
4.220000000000002,2.50000011920929,1.9999995231628418
4.230000000000003,2.50000011920929,1.9999995231628418
4.240000000000003,2.50000011920929,1.9999995231628418
4.250000000000003,2.50000011920929,1.9999995231628418
4.260000000000003,2.50000011920929,1.9999995231628418
4.270000000000003,2.50000011920929,1.9999995231628418
4.280000000000003,2.50000011920929,1.9999995231628418
4.290000000000003,2.50000011920929,1.9999995231628418
4.3000000000000025,2.50000011920929,1.9999995231628418
4.310000000000003,2.50000011920929,1.9999995231628418
4.320000000000003,2.50000011920929,1.9999995231628418
4.330000000000003,2.50000011920929,1.9999995231628418
4.340000000000003,2.50000011920929,1.9999995231628418
4.350000000000003,2.50000011920929,1.9999995231628418
4.360000000000003,2.50000011920929,1.9999995231628418
4.370000000000003,2.50000011920929,1.9999995231628418
4.380000000000003,2.50000011920929,1.9999995231628418
4.390000000000003,2.50000011920929,1.9999995231628418
4.400000000000003,2.50000011920929,1.9999995231628418
4.410000000000003,2.50000011920929,1.9999995231628418
4.4200000000000035,2.50000011920929,1.9999995231628418
4.430000000000003,2.50000011920929,1.9999995231628418
4.440000000000003,2.50000011920929,1.9999995231628418
4.450000000000003,2.50000011920929,1.9999995231628418
4.460000000000003,2.50000011920929,1.9999995231628418
4.470000000000003,2.50000011920929,1.9999995231628418
4.480000000000003,2.50000011920929,1.9999995231628418
4.490000000000003,2.50000011920929,1.9999995231628418
4.5000000000000036,2.50000011920929,1.9999995231628418
4.510000000000003,2.50000011920929,1.9999995231628418
4.520000000000003,2.50000011920929,1.9999995231628418
4.530000000000003,2.50000011920929,1.9999995231628418
4.540000000000003,2.50000011920929,1.9999995231628418
4.550000000000003,2.50000011920929,1.9999995231628418
4.560000000000003,2.50000011920929,1.9999995231628418
4.570000000000003,2.50000011920929,1.9999995231628418
4.580000000000004,2.50000011920929,1.9999995231628418
4.590000000000003,2.50000011920929,1.9999995231628418
4.600000000000003,2.50000011920929,1.9999995231628418
4.610000000000003,2.50000011920929,1.9999995231628418
4.620000000000003,2.50000011920929,1.9999995231628418
4.6300000000000034,2.50000011920929,1.9999995231628418
4.640000000000003,2.50000011920929,1.9999995231628418
4.650000000000003,2.50000011920929,1.9999995231628418
4.660000000000004,2.50000011920929,1.9999995231628418
4.6700000000000035,2.50000011920929,1.9999995231628418
4.680000000000003,2.50000011920929,1.9999995231628418
4.690000000000003,2.50000011920929,1.9999995231628418
4.700000000000003,2.50000011920929,1.9999995231628418
4.7100000000000035,2.50000011920929,1.9999995231628418
4.720000000000003,2.50000011920929,1.9999995231628418
4.730000000000003,2.50000011920929,1.9999995231628418
4.740000000000004,2.50000011920929,1.9999995231628418
4.7500000000000036,2.50000011920929,1.9999995231628418
4.760000000000003,2.50000011920929,1.9999995231628418
4.770000000000003,2.50000011920929,1.9999995231628418
4.780000000000003,2.50000011920929,1.9999995231628418
4.790000000000004,2.50000011920929,1.9999995231628418
4.800000000000003,2.50000011920929,1.9999995231628418
4.810000000000003,2.50000011920929,1.9999995231628418
4.820000000000004,2.50000011920929,1.9999995231628418
4.830000000000004,2.50000011920929,1.9999995231628418
4.840000000000003,2.50000011920929,1.9999995231628418
4.850000000000003,2.50000011920929,1.9999995231628418
4.860000000000003,2.50000011920929,1.9999995231628418
4.870000000000004,2.50000011920929,1.9999995231628418
4.8800000000000034,2.50000011920929,1.9999995231628418
4.890000000000003,2.50000011920929,1.9999995231628418
4.900000000000004,2.50000011920929,1.9999995231628418
4.910000000000004,2.50000011920929,1.9999995231628418
4.9200000000000035,2.50000011920929,1.9999995231628418
4.930000000000003,2.50000011920929,1.9999995231628418
4.940000000000003,2.50000011920929,1.9999995231628418
4.950000000000004,2.50000011920929,1.9999995231628418
4.9600000000000035,2.50000011920929,1.9999995231628418
4.970000000000003,2.50000011920929,1.9999995231628418
4.980000000000004,2.50000011920929,1.9999995231628418
4.990000000000004,2.50000011920929,1.9999995231628418
5.0000000000000036,2.50000011920929,1.9999995231628418
5.010000000000003,2.50000011920929,1.9999995231628418
5.020000000000003,2.50000011920929,1.9999995231628418
5.030000000000004,2.50000011920929,1.9999995231628418
5.040000000000004,2.50000011920929,1.9999995231628418
5.050000000000003,2.50000011920929,1.9999995231628418
5.060000000000004,2.50000011920929,1.9999995231628418
5.070000000000004,2.50000011920929,1.9999995231628418
5.080000000000004,2.50000011920929,1.9999995231628418
5.090000000000003,2.50000011920929,1.9999995231628418
5.100000000000003,2.50000011920929,1.9999995231628418
5.110000000000004,2.50000011920929,1.9999995231628418
5.120000000000004,2.50000011920929,1.9999995231628418
5.1300000000000034,2.50000011920929,1.9999995231628418
5.140000000000004,2.50000011920929,1.9999995231628418
5.150000000000004,2.50000011920929,1.9999995231628418
5.160000000000004,2.50000011920929,1.9999995231628418
5.1700000000000035,2.50000011920929,1.9999995231628418
5.180000000000003,2.50000011920929,1.9999995231628418
5.190000000000004,2.50000011920929,1.9999995231628418
5.200000000000004,2.50000011920929,1.9999995231628418
5.2100000000000035,2.50000011920929,1.9999995231628418
5.220000000000004,2.50000011920929,1.9999995231628418
5.230000000000004,2.50000011920929,1.9999995231628418
5.240000000000004,2.50000011920929,1.9999995231628418
5.2500000000000036,2.50000011920929,1.9999995231628418
5.260000000000003,2.50000011920929,1.9999995231628418
5.270000000000004,2.50000011920929,1.9999995231628418
5.280000000000004,2.50000011920929,1.9999995231628418
5.290000000000004,2.50000011920929,1.9999995231628418
5.300000000000004,2.50000011920929,1.9999995231628418
5.310000000000004,2.50000011920929,1.9999995231628418
5.320000000000004,2.50000011920929,1.9999995231628418
5.330000000000004,2.50000011920929,1.9999995231628418
5.340000000000003,2.50000011920929,1.9999995231628418
5.350000000000004,2.50000011920929,1.9999995231628418
5.360000000000004,2.50000011920929,1.9999995231628418
5.370000000000004,2.50000011920929,1.9999995231628418
5.380000000000004,2.50000011920929,1.9999995231628418
5.390000000000004,2.50000011920929,1.9999995231628418
5.400000000000004,2.50000011920929,1.9999995231628418
5.410000000000004,2.50000011920929,1.9999995231628418
5.4200000000000035,2.50000011920929,1.9999995231628418
5.430000000000004,2.50000011920929,1.9999995231628418
5.440000000000004,2.50000011920929,1.9999995231628418
5.450000000000004,2.50000011920929,1.9999995231628418
5.460000000000004,2.50000011920929,1.9999995231628418
5.470000000000004,2.50000011920929,1.9999995231628418
5.480000000000004,2.50000011920929,1.9999995231628418
5.490000000000004,2.50000011920929,1.9999995231628418
5.5000000000000036,2.50000011920929,1.9999995231628418
5.510000000000004,2.50000011920929,1.9999995231628418
5.520000000000004,2.50000011920929,1.9999995231628418
5.530000000000004,2.50000011920929,1.9999995231628418
5.5400000000000045,2.50000011920929,1.9999995231628418
5.550000000000004,2.50000011920929,1.9999995231628418
5.560000000000004,2.50000011920929,1.9999995231628418
5.570000000000004,2.50000011920929,1.9999995231628418
5.580000000000004,2.50000011920929,1.9999995231628418
5.590000000000004,2.50000011920929,1.9999995231628418
5.600000000000004,2.50000011920929,1.9999995231628418
5.610000000000004,2.50000011920929,1.9999995231628418
5.6200000000000045,2.50000011920929,1.9999995231628418
5.630000000000004,2.50000011920929,1.9999995231628418
5.640000000000004,2.50000011920929,1.9999995231628418
5.650000000000004,2.50000011920929,1.9999995231628418
5.660000000000004,2.50000011920929,1.9999995231628418
5.670000000000004,2.50000011920929,1.9999995231628418
5.680000000000004,2.50000011920929,1.9999995231628418
5.690000000000004,2.50000011920929,1.9999995231628418
5.700000000000005,2.50000011920929,1.9999995231628418
5.710000000000004,2.50000011920929,1.9999995231628418
5.720000000000004,2.50000011920929,1.9999995231628418
5.730000000000004,2.50000011920929,1.9999995231628418
5.740000000000004,2.50000011920929,1.9999995231628418
5.750000000000004,2.50000011920929,1.9999995231628418
5.760000000000004,2.50000011920929,1.9999995231628418
5.770000000000004,2.50000011920929,1.9999995231628418
5.780000000000005,2.50000011920929,1.9999995231628418
5.7900000000000045,2.50000011920929,1.9999995231628418
5.800000000000004,2.50000011920929,1.9999995231628418
5.810000000000004,2.50000011920929,1.9999995231628418
5.820000000000004,2.50000011920929,1.9999995231628418
5.8300000000000045,2.50000011920929,1.9999995231628418
5.840000000000004,2.50000011920929,1.9999995231628418
5.850000000000004,2.50000011920929,1.9999995231628418
5.860000000000005,2.50000011920929,1.9999995231628418
5.8700000000000045,2.50000011920929,1.9999995231628418
5.880000000000004,2.50000011920929,1.9999995231628418
5.890000000000004,2.50000011920929,1.9999995231628418
5.900000000000004,2.50000011920929,1.9999995231628418
5.910000000000005,2.50000011920929,1.9999995231628418
5.920000000000004,2.50000011920929,1.9999995231628418
5.930000000000004,2.50000011920929,1.9999995231628418
5.940000000000005,2.50000011920929,1.9999995231628418
5.950000000000005,2.50000011920929,1.9999995231628418
5.960000000000004,2.50000011920929,1.9999995231628418
5.970000000000004,2.50000011920929,1.9999995231628418
5.980000000000004,2.50000011920929,1.9999995231628418
5.990000000000005,2.50000011920929,1.9999995231628418
6.000000000000004,2.50000011920929,1.9999995231628418
6.010000000000004,2.50000011920929,1.9999995231628418
6.020000000000005,2.50000011920929,1.9999995231628418
6.030000000000005,2.50000011920929,1.9999995231628418
6.0400000000000045,2.50000011920929,1.9999995231628418
6.050000000000004,2.50000011920929,1.9999995231628418
6.060000000000004,2.50000011920929,1.9999995231628418
6.070000000000005,2.50000011920929,1.9999995231628418
6.0800000000000045,2.50000011920929,1.9999995231628418
6.090000000000004,2.50000011920929,1.9999995231628418
6.100000000000005,2.50000011920929,1.9999995231628418
6.110000000000005,2.50000011920929,1.9999995231628418
6.1200000000000045,2.50000011920929,1.9999995231628418
6.130000000000004,2.50000011920929,1.9999995231628418
6.140000000000004,2.50000011920929,1.9999995231628418
6.150000000000005,2.50000011920929,1.9999995231628418
6.160000000000005,2.50000011920929,1.9999995231628418
6.170000000000004,2.50000011920929,1.9999995231628418
6.180000000000005,2.50000011920929,1.9999995231628418
6.190000000000005,2.50000011920929,1.9999995231628418
6.200000000000005,2.50000011920929,1.9999995231628418
6.210000000000004,2.50000011920929,1.9999995231628418
6.220000000000004,2.50000011920929,1.9999995231628418
6.230000000000005,2.50000011920929,1.9999995231628418
6.240000000000005,2.50000011920929,1.9999995231628418
6.250000000000004,2.50000011920929,1.9999995231628418
6.260000000000005,2.50000011920929,1.9999995231628418
6.270000000000005,2.50000011920929,1.9999995231628418
6.280000000000005,2.50000011920929,1.9999995231628418
6.2900000000000045,2.50000011920929,1.9999995231628418
6.300000000000004,2.50000011920929,1.9999995231628418
6.310000000000005,2.50000011920929,1.9999995231628418
6.320000000000005,2.50000011920929,1.9999995231628418
6.3300000000000045,2.50000011920929,1.9999995231628418
6.340000000000005,2.50000011920929,1.9999995231628418
6.350000000000005,2.50000011920929,1.9999995231628418
6.360000000000005,2.50000011920929,1.9999995231628418
6.3700000000000045,2.50000011920929,1.9999995231628418
6.380000000000004,2.50000011920929,1.9999995231628418
6.390000000000005,2.50000011920929,1.9999995231628418
6.400000000000005,2.50000011920929,1.9999995231628418
6.410000000000005,2.50000011920929,1.9999995231628418
6.420000000000005,2.50000011920929,1.9999995231628418
6.430000000000005,2.50000011920929,1.9999995231628418
6.440000000000005,2.50000011920929,1.9999995231628418
6.450000000000005,2.50000011920929,1.9999995231628418
6.460000000000004,2.50000011920929,1.9999995231628418
6.470000000000005,2.50000011920929,1.9999995231628418
6.480000000000005,2.50000011920929,1.9999995231628418
6.490000000000005,2.50000011920929,1.9999995231628418
6.500000000000005,2.50000011920929,1.9999995231628418
6.510000000000005,2.50000011920929,1.9999995231628418
6.520000000000005,2.50000011920929,1.9999995231628418
6.530000000000005,2.50000011920929,1.9999995231628418
6.5400000000000045,2.50000011920929,1.9999995231628418
6.550000000000005,2.50000011920929,1.9999995231628418
6.560000000000005,2.50000011920929,1.9999995231628418
6.570000000000005,2.50000011920929,1.9999995231628418
6.580000000000005,2.50000011920929,1.9999995231628418
6.590000000000005,2.50000011920929,1.9999995231628418
6.600000000000005,2.50000011920929,1.9999995231628418
6.610000000000005,2.50000011920929,1.9999995231628418
6.6200000000000045,2.50000011920929,1.9999995231628418
6.630000000000005,2.50000011920929,1.9999995231628418
6.640000000000005,2.50000011920929,1.9999995231628418
6.650000000000005,2.50000011920929,1.9999995231628418
6.6600000000000055,2.50000011920929,1.9999995231628418
6.670000000000005,2.50000011920929,1.9999995231628418
6.680000000000005,2.50000011920929,1.9999995231628418
6.690000000000005,2.50000011920929,1.9999995231628418
6.700000000000005,2.50000011920929,1.9999995231628418
6.710000000000005,2.50000011920929,1.9999995231628418
6.720000000000005,2.50000011920929,1.9999995231628418
6.730000000000005,2.50000011920929,1.9999995231628418
6.7400000000000055,2.50000011920929,1.9999995231628418
6.750000000000005,2.50000011920929,1.9999995231628418
6.760000000000005,2.50000011920929,1.9999995231628418
6.770000000000005,2.50000011920929,1.9999995231628418
6.780000000000005,2.50000011920929,1.9999995231628418
6.790000000000005,2.50000011920929,1.9999995231628418
6.800000000000005,2.50000011920929,1.9999995231628418
6.810000000000005,2.50000011920929,1.9999995231628418
6.820000000000006,2.50000011920929,1.9999995231628418
6.830000000000005,2.50000011920929,1.9999995231628418
6.840000000000005,2.50000011920929,1.9999995231628418
6.850000000000005,2.50000011920929,1.9999995231628418
6.860000000000005,2.50000011920929,1.9999995231628418
6.870000000000005,2.50000011920929,1.9999995231628418
6.880000000000005,2.50000011920929,1.9999995231628418
6.890000000000005,2.50000011920929,1.9999995231628418
6.900000000000006,2.50000011920929,1.9999995231628418
6.9100000000000055,2.50000011920929,1.9999995231628418
6.920000000000005,2.50000011920929,1.9999995231628418
6.930000000000005,2.50000011920929,1.9999995231628418
6.940000000000005,2.50000011920929,1.9999995231628418
6.9500000000000055,2.50000011920929,1.9999995231628418
6.960000000000005,2.50000011920929,1.9999995231628418
6.970000000000005,2.50000011920929,1.9999995231628418
6.980000000000006,2.50000011920929,1.9999995231628418
6.9900000000000055,2.50000011920929,1.9999995231628418
7.000000000000005,2.50000011920929,1.9999995231628418
7.010000000000005,2.50000011920929,1.9999995231628418
7.020000000000005,2.50000011920929,1.9999995231628418
7.030000000000006,2.50000011920929,1.9999995231628418
7.040000000000005,2.50000011920929,1.9999995231628418
7.050000000000005,2.50000011920929,1.9999995231628418
7.060000000000006,2.50000011920929,1.9999995231628418
7.070000000000006,2.50000011920929,1.9999995231628418
7.080000000000005,2.50000011920929,1.9999995231628418
7.090000000000005,2.50000011920929,1.9999995231628418
7.100000000000005,2.50000011920929,1.9999995231628418
7.110000000000006,2.50000011920929,1.9999995231628418
7.120000000000005,2.50000011920929,1.9999995231628418
7.130000000000005,2.50000011920929,1.9999995231628418
7.140000000000006,2.50000011920929,1.9999995231628418
7.150000000000006,2.50000011920929,1.9999995231628418
7.1600000000000055,2.50000011920929,1.9999995231628418
7.170000000000005,2.50000011920929,1.9999995231628418
7.180000000000005,2.50000011920929,1.9999995231628418
7.190000000000006,2.50000011920929,1.9999995231628418
7.2000000000000055,2.50000011920929,1.9999995231628418
7.210000000000005,2.50000011920929,1.9999995231628418
7.220000000000006,2.50000011920929,1.9999995231628418
7.230000000000006,2.50000011920929,1.9999995231628418
7.2400000000000055,2.50000011920929,1.9999995231628418
7.250000000000005,2.50000011920929,1.9999995231628418
7.260000000000005,2.50000011920929,1.9999995231628418
7.270000000000006,2.50000011920929,1.9999995231628418
7.280000000000006,2.50000011920929,1.9999995231628418
7.290000000000005,2.50000011920929,1.9999995231628418
7.300000000000006,2.50000011920929,1.9999995231628418
7.310000000000006,2.50000011920929,1.9999995231628418
7.320000000000006,2.50000011920929,1.9999995231628418
7.330000000000005,2.50000011920929,1.9999995231628418
7.340000000000005,2.50000011920929,1.9999995231628418
7.350000000000006,2.50000011920929,1.9999995231628418
7.360000000000006,2.50000011920929,1.9999995231628418
7.370000000000005,2.50000011920929,1.9999995231628418
7.380000000000006,2.50000011920929,1.9999995231628418
7.390000000000006,2.50000011920929,1.9999995231628418
7.400000000000006,2.50000011920929,1.9999995231628418
7.4100000000000055,2.50000011920929,1.9999995231628418
7.420000000000005,2.50000011920929,1.9999995231628418
7.430000000000006,2.50000011920929,1.9999995231628418
7.440000000000006,2.50000011920929,1.9999995231628418
7.4500000000000055,2.50000011920929,1.9999995231628418
7.460000000000006,2.50000011920929,1.9999995231628418
7.470000000000006,2.50000011920929,1.9999995231628418
7.480000000000006,2.50000011920929,1.9999995231628418
7.4900000000000055,2.50000011920929,1.9999995231628418
7.500000000000005,2.50000011920929,1.9999995231628418
7.510000000000006,2.50000011920929,1.9999995231628418
7.520000000000006,2.50000011920929,1.9999995231628418
7.530000000000006,2.50000011920929,1.9999995231628418
7.540000000000006,2.50000011920929,1.9999995231628418
7.550000000000006,2.50000011920929,1.9999995231628418
7.560000000000006,2.50000011920929,1.9999995231628418
7.570000000000006,2.50000011920929,1.9999995231628418
7.580000000000005,2.50000011920929,1.9999995231628418
7.590000000000006,2.50000011920929,1.9999995231628418
7.600000000000006,2.50000011920929,1.9999995231628418
7.610000000000006,2.50000011920929,1.9999995231628418
7.620000000000006,2.50000011920929,1.9999995231628418
7.630000000000006,2.50000011920929,1.9999995231628418
7.640000000000006,2.50000011920929,1.9999995231628418
7.650000000000006,2.50000011920929,1.9999995231628418
7.6600000000000055,2.50000011920929,1.9999995231628418
7.670000000000006,2.50000011920929,1.9999995231628418
7.680000000000006,2.50000011920929,1.9999995231628418
7.690000000000006,2.50000011920929,1.9999995231628418
7.700000000000006,2.50000011920929,1.9999995231628418
7.710000000000006,2.50000011920929,1.9999995231628418
7.720000000000006,2.50000011920929,1.9999995231628418
7.730000000000006,2.50000011920929,1.9999995231628418
7.7400000000000055,2.50000011920929,1.9999995231628418
7.750000000000006,2.50000011920929,1.9999995231628418
7.760000000000006,2.50000011920929,1.9999995231628418
7.770000000000006,2.50000011920929,1.9999995231628418
7.7800000000000065,2.50000011920929,1.9999995231628418
7.790000000000006,2.50000011920929,1.9999995231628418
7.800000000000006,2.50000011920929,1.9999995231628418
7.810000000000006,2.50000011920929,1.9999995231628418
7.820000000000006,2.50000011920929,1.9999995231628418
7.830000000000006,2.50000011920929,1.9999995231628418
7.840000000000006,2.50000011920929,1.9999995231628418
7.850000000000006,2.50000011920929,1.9999995231628418
7.8600000000000065,2.50000011920929,1.9999995231628418
7.870000000000006,2.50000011920929,1.9999995231628418
7.880000000000006,2.50000011920929,1.9999995231628418
7.890000000000006,2.50000011920929,1.9999995231628418
7.900000000000006,2.50000011920929,1.9999995231628418
7.910000000000006,2.50000011920929,1.9999995231628418
7.920000000000006,2.50000011920929,1.9999995231628418
7.930000000000006,2.50000011920929,1.9999995231628418
7.940000000000007,2.50000011920929,1.9999995231628418
7.950000000000006,2.50000011920929,1.9999995231628418
7.960000000000006,2.50000011920929,1.9999995231628418
7.970000000000006,2.50000011920929,1.9999995231628418
7.980000000000006,2.50000011920929,1.9999995231628418
7.990000000000006,2.50000011920929,1.9999995231628418
8.000000000000007,2.50000011920929,1.9999995231628418
8.010000000000005,2.50000011920929,1.9999995231628418
8.020000000000007,2.50000011920929,1.9999995231628418
8.030000000000006,2.50000011920929,1.9999995231628418
8.040000000000006,2.50000011920929,1.9999995231628418
8.050000000000006,2.50000011920929,1.9999995231628418
8.060000000000006,2.50000011920929,1.9999995231628418
8.070000000000007,2.50000011920929,1.9999995231628418
8.080000000000005,2.50000011920929,1.9999995231628418
8.090000000000007,2.50000011920929,1.9999995231628418
8.100000000000007,2.50000011920929,1.9999995231628418
8.110000000000007,2.50000011920929,1.9999995231628418
8.120000000000006,2.50000011920929,1.9999995231628418
8.130000000000006,2.50000011920929,1.9999995231628418
8.140000000000006,2.50000011920929,1.9999995231628418
8.150000000000006,2.50000011920929,1.9999995231628418
8.160000000000007,2.50000011920929,1.9999995231628418
8.170000000000005,2.50000011920929,1.9999995231628418
8.180000000000007,2.50000011920929,1.9999995231628418
8.190000000000007,2.50000011920929,1.9999995231628418
8.200000000000006,2.50000011920929,1.9999995231628418
8.210000000000006,2.50000011920929,1.9999995231628418
8.220000000000006,2.50000011920929,1.9999995231628418
8.230000000000008,2.50000011920929,1.9999995231628418
8.240000000000006,2.50000011920929,1.9999995231628418
8.250000000000007,2.50000011920929,1.9999995231628418
8.260000000000007,2.50000011920929,1.9999995231628418
8.270000000000007,2.50000011920929,1.9999995231628418
8.280000000000006,2.50000011920929,1.9999995231628418
8.290000000000006,2.50000011920929,1.9999995231628418
8.300000000000006,2.50000011920929,1.9999995231628418
8.310000000000006,2.50000011920929,1.9999995231628418
8.320000000000007,2.50000011920929,1.9999995231628418
8.330000000000005,2.50000011920929,1.9999995231628418
8.340000000000007,2.50000011920929,1.9999995231628418
8.350000000000007,2.50000011920929,1.9999995231628418
8.360000000000007,2.50000011920929,1.9999995231628418
8.370000000000006,2.50000011920929,1.9999995231628418
8.380000000000006,2.50000011920929,1.9999995231628418
8.390000000000008,2.50000011920929,1.9999995231628418
8.400000000000006,2.50000011920929,1.9999995231628418
8.410000000000007,2.50000011920929,1.9999995231628418
8.420000000000007,2.50000011920929,1.9999995231628418
8.430000000000007,2.50000011920929,1.9999995231628418
8.440000000000007,2.50000011920929,1.9999995231628418
8.450000000000006,2.50000011920929,1.9999995231628418
8.460000000000006,2.50000011920929,1.9999995231628418
8.470000000000006,2.50000011920929,1.9999995231628418
8.480000000000008,2.50000011920929,1.9999995231628418
8.490000000000006,2.50000011920929,1.9999995231628418
8.500000000000007,2.50000011920929,1.9999995231628418
8.510000000000007,2.50000011920929,1.9999995231628418
8.520000000000007,2.50000011920929,1.9999995231628418
8.530000000000006,2.50000011920929,1.9999995231628418
8.540000000000006,2.50000011920929,1.9999995231628418
8.550000000000008,2.50000011920929,1.9999995231628418
8.560000000000006,2.50000011920929,1.9999995231628418
8.570000000000007,2.50000011920929,1.9999995231628418
8.580000000000007,2.50000011920929,1.9999995231628418
8.590000000000007,2.50000011920929,1.9999995231628418
8.600000000000007,2.50000011920929,1.9999995231628418
8.610000000000007,2.50000011920929,1.9999995231628418
8.620000000000006,2.50000011920929,1.9999995231628418
8.630000000000006,2.50000011920929,1.9999995231628418
8.640000000000008,2.50000011920929,1.9999995231628418
8.650000000000006,2.50000011920929,1.9999995231628418
8.660000000000007,2.50000011920929,1.9999995231628418
8.670000000000007,2.50000011920929,1.9999995231628418
8.680000000000007,2.50000011920929,1.9999995231628418
8.690000000000007,2.50000011920929,1.9999995231628418
8.700000000000006,2.50000011920929,1.9999995231628418
8.710000000000008,2.50000011920929,1.9999995231628418
8.720000000000006,2.50000011920929,1.9999995231628418
8.730000000000008,2.50000011920929,1.9999995231628418
8.740000000000007,2.50000011920929,1.9999995231628418
8.750000000000007,2.50000011920929,1.9999995231628418
8.760000000000007,2.50000011920929,1.9999995231628418
8.770000000000007,2.50000011920929,1.9999995231628418
8.780000000000006,2.50000011920929,1.9999995231628418
8.790000000000006,2.50000011920929,1.9999995231628418
8.800000000000008,2.50000011920929,1.9999995231628418
8.810000000000006,2.50000011920929,1.9999995231628418
8.820000000000007,2.50000011920929,1.9999995231628418
8.830000000000007,2.50000011920929,1.9999995231628418
8.840000000000007,2.50000011920929,1.9999995231628418
8.850000000000007,2.50000011920929,1.9999995231628418
8.860000000000007,2.50000011920929,1.9999995231628418
8.870000000000008,2.50000011920929,1.9999995231628418
8.880000000000006,2.50000011920929,1.9999995231628418
8.890000000000008,2.50000011920929,1.9999995231628418
8.900000000000007,2.50000011920929,1.9999995231628418
8.910000000000007,2.50000011920929,1.9999995231628418
8.920000000000007,2.50000011920929,1.9999995231628418
8.930000000000007,2.50000011920929,1.9999995231628418
8.940000000000007,2.50000011920929,1.9999995231628418
8.950000000000006,2.50000011920929,1.9999995231628418
8.960000000000008,2.50000011920929,1.9999995231628418
8.970000000000006,2.50000011920929,1.9999995231628418
8.980000000000008,2.50000011920929,1.9999995231628418
8.990000000000007,2.50000011920929,1.9999995231628418
9.000000000000007,2.50000011920929,1.9999995231628418
9.010000000000007,2.50000011920929,1.9999995231628418
9.020000000000007,2.50000011920929,1.9999995231628418
9.030000000000006,2.50000011920929,1.9999995231628418
9.040000000000006,2.50000011920929,1.9999995231628418
9.050000000000008,2.50000011920929,1.9999995231628418
9.060000000000008,2.50000011920929,1.9999995231628418
9.070000000000007,2.50000011920929,1.9999995231628418
9.080000000000007,2.50000011920929,1.9999995231628418
9.090000000000007,2.50000011920929,1.9999995231628418
9.100000000000007,2.50000011920929,1.9999995231628418
9.110000000000007,2.50000011920929,1.9999995231628418
9.120000000000008,2.50000011920929,1.9999995231628418
9.130000000000008,2.50000011920929,1.9999995231628418
9.140000000000008,2.50000011920929,1.9999995231628418
9.150000000000007,2.50000011920929,1.9999995231628418
9.160000000000007,2.50000011920929,1.9999995231628418
9.170000000000007,2.50000011920929,1.9999995231628418
9.180000000000007,2.50000011920929,1.9999995231628418
9.190000000000007,2.50000011920929,1.9999995231628418
9.200000000000006,2.50000011920929,1.9999995231628418
9.210000000000008,2.50000011920929,1.9999995231628418
9.220000000000008,2.50000011920929,1.9999995231628418
9.230000000000008,2.50000011920929,1.9999995231628418
9.240000000000007,2.50000011920929,1.9999995231628418
9.250000000000007,2.50000011920929,1.9999995231628418
9.260000000000007,2.50000011920929,1.9999995231628418
9.270000000000007,2.50000011920929,1.9999995231628418
9.280000000000008,2.50000011920929,1.9999995231628418
9.290000000000008,2.50000011920929,1.9999995231628418
9.300000000000008,2.50000011920929,1.9999995231628418
9.310000000000008,2.50000011920929,1.9999995231628418
9.320000000000007,2.50000011920929,1.9999995231628418
9.330000000000007,2.50000011920929,1.9999995231628418
9.340000000000007,2.50000011920929,1.9999995231628418
9.350000000000007,2.50000011920929,1.9999995231628418
9.360000000000007,2.50000011920929,1.9999995231628418
9.370000000000008,2.50000011920929,1.9999995231628418
9.380000000000008,2.50000011920929,1.9999995231628418
9.390000000000008,2.50000011920929,1.9999995231628418
9.400000000000007,2.50000011920929,1.9999995231628418
9.410000000000007,2.50000011920929,1.9999995231628418
9.420000000000007,2.50000011920929,1.9999995231628418
9.430000000000007,2.50000011920929,1.9999995231628418
9.440000000000008,2.50000011920929,1.9999995231628418
9.450000000000008,2.50000011920929,1.9999995231628418
9.460000000000008,2.50000011920929,1.9999995231628418
9.470000000000008,2.50000011920929,1.9999995231628418
9.480000000000008,2.50000011920929,1.9999995231628418
9.490000000000007,2.50000011920929,1.9999995231628418
9.500000000000007,2.50000011920929,1.9999995231628418
9.510000000000007,2.50000011920929,1.9999995231628418
9.520000000000007,2.50000011920929,1.9999995231628418
9.530000000000008,2.50000011920929,1.9999995231628418
9.540000000000008,2.50000011920929,1.9999995231628418
9.550000000000008,2.50000011920929,1.9999995231628418
9.560000000000008,2.50000011920929,1.9999995231628418
9.570000000000007,2.50000011920929,1.9999995231628418
9.580000000000007,2.50000011920929,1.9999995231628418
9.590000000000007,2.50000011920929,1.9999995231628418
9.600000000000009,2.50000011920929,1.9999995231628418
9.610000000000008,2.50000011920929,1.9999995231628418
9.620000000000008,2.50000011920929,1.9999995231628418
9.630000000000008,2.50000011920929,1.9999995231628418
9.640000000000008,2.50000011920929,1.9999995231628418
9.650000000000007,2.50000011920929,1.9999995231628418
9.660000000000007,2.50000011920929,1.9999995231628418
9.670000000000007,2.50000011920929,1.9999995231628418
9.680000000000007,2.50000011920929,1.9999995231628418
9.690000000000008,2.50000011920929,1.9999995231628418
9.700000000000008,2.50000011920929,1.9999995231628418
9.710000000000008,2.50000011920929,1.9999995231628418
9.720000000000008,2.50000011920929,1.9999995231628418
9.730000000000008,2.50000011920929,1.9999995231628418
9.740000000000007,2.50000011920929,1.9999995231628418
9.750000000000007,2.50000011920929,1.9999995231628418
9.760000000000009,2.50000011920929,1.9999995231628418
9.770000000000008,2.50000011920929,1.9999995231628418
9.780000000000008,2.50000011920929,1.9999995231628418
9.790000000000008,2.50000011920929,1.9999995231628418
9.800000000000008,2.50000011920929,1.9999995231628418
9.810000000000008,2.50000011920929,1.9999995231628418
9.820000000000007,2.50000011920929,1.9999995231628418
9.830000000000007,2.50000011920929,1.9999995231628418
9.840000000000007,2.50000011920929,1.9999995231628418
9.850000000000009,2.50000011920929,1.9999995231628418
9.860000000000008,2.50000011920929,1.9999995231628418
9.870000000000008,2.50000011920929,1.9999995231628418
9.880000000000008,2.50000011920929,1.9999995231628418
9.890000000000008,2.50000011920929,1.9999995231628418
9.900000000000007,2.50000011920929,1.9999995231628418
9.910000000000007,2.50000011920929,1.9999995231628418
9.920000000000009,2.50000011920929,1.9999995231628418
9.930000000000009,2.50000011920929,1.9999995231628418
9.940000000000008,2.50000011920929,1.9999995231628418
9.950000000000008,2.50000011920929,1.9999995231628418
9.960000000000008,2.50000011920929,1.9999995231628418
9.970000000000008,2.50000011920929,1.9999995231628418
9.980000000000008,2.50000011920929,1.9999995231628418
9.990000000000007,2.50000011920929,1.9999995231628418


==> data/figure3_n11.csv <==
restaking_degree,min_stake_threshold_0.33,min_stake_threshold_0.50
1.0,3.0000003576278687,1.9999995231628418
1.01,2.994555115699768,1.9981837272644043
1.02,2.9891306161880493,1.9963698387145996
1.03,2.983725428581238,1.994560718536377
1.04,2.9783395528793335,1.992753505706787
1.05,2.9729729890823364,1.990950107574463
1.06,2.9676257371902466,1.9891505241394043
1.07,2.962297797203064,1.9873528480529785
1.08,2.9569891691207886,1.9855599403381348
1.09,2.951699137687683,1.9837689399719238
1.1,2.946428418159485,1.9819817543029785
1.11,2.9411762952804565,1.9801983833312988
1.12,2.935942769050598,1.978416919708252
1.1300000000000001,2.930728554725647,1.9766392707824707
1.1400000000000001,2.9255322217941284,1.974865436553955
1.1500000000000001,2.9203537702560425,1.9730944633483887
1.1600000000000001,2.9151946306228638,1.9713263511657715
1.1700000000000002,2.9100526571273804,1.9695611000061035
1.1800000000000002,2.904929280281067,1.9677996635437012
1.1900000000000002,2.8998245000839233,1.966041088104248
1.2000000000000002,2.894736886024475,1.9642853736877441
1.2100000000000002,2.8896671533584595,1.9625334739685059
1.2200000000000002,2.8846153020858765,1.9607844352722168
1.2300000000000002,2.879581332206726,1.959038257598877
1.2400000000000002,2.874564528465271,1.9572949409484863
1.2500000000000002,2.8695648908615112,1.9555554389953613
1.2600000000000002,2.864583134651184,1.9538187980651855
1.2700000000000002,2.8596185445785522,1.952085018157959
1.2800000000000002,2.8546711206436157,1.950355052947998
1.2900000000000003,2.8497408628463745,1.94862699508667
1.3000000000000003,2.8448277711868286,1.9469027519226074
1.3100000000000003,2.8399311304092407,1.9451813697814941
1.3200000000000003,2.835051655769348,1.94346284866333
1.3300000000000003,2.8301886320114136,1.9417471885681152
1.3400000000000003,2.8253427743911743,1.940035343170166
1.3500000000000003,2.8205126523971558,1.938326358795166
1.3600000000000003,2.8156996965408325,1.9366192817687988
1.3700000000000003,2.8109031915664673,1.9349160194396973
1.3800000000000003,2.8061224222183228,1.9332165718078613
1.3900000000000003,2.8013581037521362,1.9315190315246582
1.4000000000000004,2.7966102361679077,1.9298243522644043
1.4100000000000004,2.7918781042099,1.928133487701416
1.4200000000000004,2.78716242313385,1.9264445304870605
1.4300000000000004,2.7824617624282837,1.9247593879699707
1.4400000000000004,2.7777775526046753,1.92307710647583
1.4500000000000004,2.7731090784072876,1.9213976860046387
1.4600000000000004,2.7684563398361206,1.9197211265563965
1.4700000000000004,2.7638193368911743,1.9180474281311035
1.4800000000000004,2.7591973543167114,1.9163765907287598
1.4900000000000004,2.7545911073684692,1.9147086143493652
1.5000000000000004,2.7499998807907104,1.91304349899292
1.5100000000000005,2.7499998807907104,1.9113812446594238
1.5200000000000005,2.7499998807907104,1.909721851348877
1.5300000000000005,2.7499998807907104,1.9080662727355957
1.5400000000000005,2.7499998807907104,1.9064126014709473
1.5500000000000005,2.7499998807907104,1.904761791229248
1.5600000000000005,2.7499998807907104,1.903113842010498
1.5700000000000005,2.7499998807907104,1.9014697074890137
1.5800000000000005,2.7499998807907104,1.899827480316162
1.5900000000000005,2.7499998807907104,1.8981881141662598
1.6000000000000005,2.7499998807907104,1.8965516090393066
1.6100000000000005,2.7499998807907104,1.8949179649353027
1.6200000000000006,2.7499998807907104,1.893287181854248
1.6300000000000006,2.7499998807907104,1.8916592597961426
1.6400000000000006,2.7499998807907104,1.8900341987609863
1.6500000000000006,2.7499998807907104,1.8884119987487793
1.6600000000000006,2.7499998807907104,1.8867926597595215
1.6700000000000006,2.7499998807907104,1.8851752281188965
1.6800000000000006,2.7499998807907104,1.883561611175537
1.6900000000000006,2.7499998807907104,1.881950855255127
1.7000000000000006,2.7499998807907104,1.8803420066833496
1.7100000000000006,2.7499998807907104,1.8787360191345215
1.7200000000000006,2.7499998807907104,1.8771328926086426
1.7300000000000006,2.7499998807907104,1.875532627105713
1.7400000000000007,2.7499998807907104,1.8739352226257324
1.7500000000000007,2.7499998807907104,1.8723406791687012
1.7600000000000007,2.7499998807907104,1.8707480430603027
1.7700000000000007,2.7499998807907104,1.86915922164917
1.7800000000000007,2.7499998807907104,1.86757230758667
1.7900000000000007,2.7499998807907104,1.8659882545471191
1.8000000000000007,2.7499998807907104,1.8644070625305176
1.8100000000000007,2.7499998807907104,1.8628277778625488
1.8200000000000007,2.7499998807907104,1.8612523078918457
1.8300000000000007,2.7499998807907104,1.8596787452697754
1.8400000000000007,2.7499998807907104,1.8581080436706543
1.8500000000000008,2.7499998807907104,1.8565402030944824
1.8600000000000008,2.7499998807907104,1.8549742698669434
1.8700000000000008,2.7499998807907104,1.85341215133667
1.8800000000000008,2.7499998807907104,1.8518519401550293
1.8900000000000008,2.7499998807907104,1.850294589996338
1.9000000000000008,2.7499998807907104,1.8487391471862793
1.9100000000000008,2.7499998807907104,1.8471875190734863
1.9200000000000008,2.7499998807907104,1.8456377983093262
1.9300000000000008,2.7499998807907104,1.8440909385681152
1.9400000000000008,2.7499998807907104,1.842545986175537
1.9500000000000008,2.7499998807907104,1.8410038948059082
1.9600000000000009,2.7499998807907104,1.8394646644592285
1.9700000000000009,2.7499998807907104,1.837928295135498
1.9800000000000009,2.7499998807907104,1.8363938331604004
1.9900000000000009,2.7499998807907104,1.834862232208252
2.000000000000001,2.7499998807907104,1.8333334922790527
2.0100000000000007,2.7499998807907104,1.8333334922790527
2.020000000000001,2.7499998807907104,1.8333334922790527
2.030000000000001,2.7499998807907104,1.8333334922790527
2.040000000000001,2.7499998807907104,1.8333334922790527
2.0500000000000007,2.7499998807907104,1.8333334922790527
2.060000000000001,2.7499998807907104,1.8333334922790527
2.070000000000001,2.7499998807907104,1.8333334922790527
2.080000000000001,2.7499998807907104,1.8333334922790527
2.0900000000000007,2.7499998807907104,1.8333334922790527
2.100000000000001,2.7499998807907104,1.8333334922790527
2.110000000000001,2.7499998807907104,1.8333334922790527
2.120000000000001,2.7499998807907104,1.8333334922790527
2.130000000000001,2.7499998807907104,1.8333334922790527
2.140000000000001,2.7499998807907104,1.8333334922790527
2.1500000000000012,2.7499998807907104,1.8333334922790527
2.160000000000001,2.7499998807907104,1.8333334922790527
2.170000000000001,2.7499998807907104,1.8333334922790527
2.180000000000001,2.7499998807907104,1.8333334922790527
2.1900000000000013,2.7499998807907104,1.8333334922790527
2.200000000000001,2.7499998807907104,1.8333334922790527
2.210000000000001,2.7499998807907104,1.8333334922790527
2.220000000000001,2.7499998807907104,1.8333334922790527
2.2300000000000013,2.7499998807907104,1.8333334922790527
2.240000000000001,2.7499998807907104,1.8333334922790527
2.250000000000001,2.7499998807907104,1.8333334922790527
2.260000000000001,2.7499998807907104,1.8333334922790527
2.2700000000000014,2.7499998807907104,1.8333334922790527
2.280000000000001,2.7499998807907104,1.8333334922790527
2.290000000000001,2.7499998807907104,1.8333334922790527
2.300000000000001,2.7499998807907104,1.8333334922790527
2.3100000000000014,2.7499998807907104,1.8333334922790527
2.320000000000001,2.7499998807907104,1.8333334922790527
2.330000000000001,2.7499998807907104,1.8333334922790527
2.340000000000001,2.7499998807907104,1.8333334922790527
2.3500000000000014,2.7499998807907104,1.8333334922790527
2.360000000000001,2.7499998807907104,1.8333334922790527
2.370000000000001,2.7499998807907104,1.8333334922790527
2.3800000000000012,2.7499998807907104,1.8333334922790527
2.3900000000000015,2.7499998807907104,1.8333334922790527
2.4000000000000012,2.7499998807907104,1.8333334922790527
2.410000000000001,2.7499998807907104,1.8333334922790527
2.4200000000000013,2.7499998807907104,1.8333334922790527
2.4300000000000015,2.7499998807907104,1.8333334922790527
2.4400000000000013,2.7499998807907104,1.8333334922790527
2.450000000000001,2.7499998807907104,1.8333334922790527
2.4600000000000013,2.7499998807907104,1.8333334922790527
2.4700000000000015,2.7499998807907104,1.8333334922790527
2.4800000000000013,2.7499998807907104,1.8333334922790527
2.490000000000001,2.7499998807907104,1.8333334922790527
2.5000000000000013,2.7499998807907104,1.8333334922790527
2.5100000000000016,2.7499998807907104,1.8333334922790527
2.5200000000000014,2.7499998807907104,1.8333334922790527
2.530000000000001,2.7499998807907104,1.8333334922790527
2.5400000000000014,2.7499998807907104,1.8333334922790527
2.5500000000000016,2.7499998807907104,1.8333334922790527
2.5600000000000014,2.7499998807907104,1.8333334922790527
2.570000000000001,2.7499998807907104,1.8333334922790527
2.5800000000000014,2.7499998807907104,1.8333334922790527
2.5900000000000016,2.7499998807907104,1.8333334922790527
2.6000000000000014,2.7499998807907104,1.8333334922790527
2.610000000000001,2.7499998807907104,1.8333334922790527
2.6200000000000014,2.7499998807907104,1.8333334922790527
2.6300000000000017,2.7499998807907104,1.8333334922790527
2.6400000000000015,2.7499998807907104,1.8333334922790527
2.6500000000000012,2.7499998807907104,1.8333334922790527
2.6600000000000015,2.7499998807907104,1.8333334922790527
2.6700000000000017,2.7499998807907104,1.8333334922790527
2.6800000000000015,2.7499998807907104,1.8333334922790527
2.6900000000000013,2.7499998807907104,1.8333334922790527
2.7000000000000015,2.7499998807907104,1.8333334922790527
2.7100000000000017,2.7499998807907104,1.8333334922790527
2.7200000000000015,2.7499998807907104,1.8333334922790527
2.7300000000000013,2.7499998807907104,1.8333334922790527
2.7400000000000015,2.7499998807907104,1.8333334922790527
2.7500000000000018,2.7499998807907104,1.8333334922790527
2.7600000000000016,2.7499998807907104,1.8333334922790527
2.7700000000000014,2.7499998807907104,1.8333334922790527
2.7800000000000016,2.7499998807907104,1.8333334922790527
2.790000000000002,2.7499998807907104,1.8333334922790527
2.8000000000000016,2.7499998807907104,1.8333334922790527
2.8100000000000014,2.7499998807907104,1.8333334922790527
2.8200000000000016,2.7499998807907104,1.8333334922790527
2.830000000000002,2.7499998807907104,1.8333334922790527
2.8400000000000016,2.7499998807907104,1.8333334922790527
2.8500000000000014,2.7499998807907104,1.8333334922790527
2.8600000000000017,2.7499998807907104,1.8333334922790527
2.870000000000002,2.7499998807907104,1.8333334922790527
2.8800000000000017,2.7499998807907104,1.8333334922790527
2.8900000000000015,2.7499998807907104,1.8333334922790527
2.9000000000000017,2.7499998807907104,1.8333334922790527
2.910000000000002,2.7499998807907104,1.8333334922790527
2.9200000000000017,2.7499998807907104,1.8333334922790527
2.9300000000000015,2.7499998807907104,1.8333334922790527
2.9400000000000017,2.7499998807907104,1.8333334922790527
2.950000000000002,2.7499998807907104,1.8333334922790527
2.9600000000000017,2.7499998807907104,1.8333334922790527
2.9700000000000015,2.7499998807907104,1.8333334922790527
2.9800000000000018,2.7499998807907104,1.8333334922790527
2.990000000000002,2.7499998807907104,1.8333334922790527
3.0000000000000018,2.7499998807907104,1.8333334922790527
3.0100000000000016,2.7499998807907104,1.8333334922790527
3.020000000000002,2.7499998807907104,1.8333334922790527
3.030000000000002,2.7499998807907104,1.8333334922790527
3.040000000000002,2.7499998807907104,1.8333334922790527
3.0500000000000016,2.7499998807907104,1.8333334922790527
3.060000000000002,2.7499998807907104,1.8333334922790527
3.070000000000002,2.7499998807907104,1.8333334922790527
3.080000000000002,2.7499998807907104,1.8333334922790527
3.0900000000000016,2.7499998807907104,1.8333334922790527
3.100000000000002,2.7499998807907104,1.8333334922790527
3.110000000000002,2.7499998807907104,1.8333334922790527
3.120000000000002,2.7499998807907104,1.8333334922790527
3.1300000000000017,2.7499998807907104,1.8333334922790527
3.140000000000002,2.7499998807907104,1.8333334922790527
3.150000000000002,2.7499998807907104,1.8333334922790527
3.160000000000002,2.7499998807907104,1.8333334922790527
3.1700000000000017,2.7499998807907104,1.8333334922790527
3.180000000000002,2.7499998807907104,1.8333334922790527
3.190000000000002,2.7499998807907104,1.8333334922790527
3.200000000000002,2.7499998807907104,1.8333334922790527
3.2100000000000017,2.7499998807907104,1.8333334922790527
3.220000000000002,2.7499998807907104,1.8333334922790527
3.230000000000002,2.7499998807907104,1.8333334922790527
3.240000000000002,2.7499998807907104,1.8333334922790527
3.2500000000000018,2.7499998807907104,1.8333334922790527
3.260000000000002,2.7499998807907104,1.8333334922790527
3.2700000000000022,2.7499998807907104,1.8333334922790527
3.280000000000002,2.7499998807907104,1.8333334922790527
3.290000000000002,2.7499998807907104,1.8333334922790527
3.300000000000002,2.7499998807907104,1.8333334922790527
3.3100000000000023,2.7499998807907104,1.8333334922790527
3.320000000000002,2.7499998807907104,1.8333334922790527
3.330000000000002,2.7499998807907104,1.8333334922790527
3.340000000000002,2.7499998807907104,1.8333334922790527
3.3500000000000023,2.7499998807907104,1.8333334922790527
3.360000000000002,2.7499998807907104,1.8333334922790527
3.370000000000002,2.7499998807907104,1.8333334922790527
3.380000000000002,2.7499998807907104,1.8333334922790527
3.3900000000000023,2.7499998807907104,1.8333334922790527
3.400000000000002,2.7499998807907104,1.8333334922790527
3.410000000000002,2.7499998807907104,1.8333334922790527
3.420000000000002,2.7499998807907104,1.8333334922790527
3.4300000000000024,2.7499998807907104,1.8333334922790527
3.440000000000002,2.7499998807907104,1.8333334922790527
3.450000000000002,2.7499998807907104,1.8333334922790527
3.460000000000002,2.7499998807907104,1.8333334922790527
3.4700000000000024,2.7499998807907104,1.8333334922790527
3.480000000000002,2.7499998807907104,1.8333334922790527
3.490000000000002,2.7499998807907104,1.8333334922790527
3.500000000000002,2.7499998807907104,1.8333334922790527
3.5100000000000025,2.7499998807907104,1.8333334922790527
3.5200000000000022,2.7499998807907104,1.8333334922790527
3.530000000000002,2.7499998807907104,1.8333334922790527
3.5400000000000023,2.7499998807907104,1.8333334922790527
3.5500000000000025,2.7499998807907104,1.8333334922790527
3.5600000000000023,2.7499998807907104,1.8333334922790527
3.570000000000002,2.7499998807907104,1.8333334922790527
3.5800000000000023,2.7499998807907104,1.8333334922790527
3.5900000000000025,2.7499998807907104,1.8333334922790527
3.6000000000000023,2.7499998807907104,1.8333334922790527
3.610000000000002,2.7499998807907104,1.8333334922790527
3.6200000000000023,2.7499998807907104,1.8333334922790527
3.6300000000000026,2.7499998807907104,1.8333334922790527
3.6400000000000023,2.7499998807907104,1.8333334922790527
3.650000000000002,2.7499998807907104,1.8333334922790527
3.6600000000000024,2.7499998807907104,1.8333334922790527
3.6700000000000026,2.7499998807907104,1.8333334922790527
3.6800000000000024,2.7499998807907104,1.8333334922790527
3.690000000000002,2.7499998807907104,1.8333334922790527
3.7000000000000024,2.7499998807907104,1.8333334922790527
3.7100000000000026,2.7499998807907104,1.8333334922790527
3.7200000000000024,2.7499998807907104,1.8333334922790527
3.730000000000002,2.7499998807907104,1.8333334922790527
3.7400000000000024,2.7499998807907104,1.8333334922790527
3.7500000000000027,2.7499998807907104,1.8333334922790527
3.7600000000000025,2.7499998807907104,1.8333334922790527
3.7700000000000022,2.7499998807907104,1.8333334922790527
3.7800000000000025,2.7499998807907104,1.8333334922790527
3.7900000000000027,2.7499998807907104,1.8333334922790527
3.8000000000000025,2.7499998807907104,1.8333334922790527
3.8100000000000023,2.7499998807907104,1.8333334922790527
3.8200000000000025,2.7499998807907104,1.8333334922790527
3.8300000000000027,2.7499998807907104,1.8333334922790527
3.8400000000000025,2.7499998807907104,1.8333334922790527
3.8500000000000023,2.7499998807907104,1.8333334922790527
3.8600000000000025,2.7499998807907104,1.8333334922790527
3.8700000000000028,2.7499998807907104,1.8333334922790527
3.8800000000000026,2.7499998807907104,1.8333334922790527
3.8900000000000023,2.7499998807907104,1.8333334922790527
3.9000000000000026,2.7499998807907104,1.8333334922790527
3.910000000000003,2.7499998807907104,1.8333334922790527
3.9200000000000026,2.7499998807907104,1.8333334922790527
3.9300000000000024,2.7499998807907104,1.8333334922790527
3.9400000000000026,2.7499998807907104,1.8333334922790527
3.950000000000003,2.7499998807907104,1.8333334922790527
3.9600000000000026,2.7499998807907104,1.8333334922790527
3.9700000000000024,2.7499998807907104,1.8333334922790527
3.9800000000000026,2.7499998807907104,1.8333334922790527
3.990000000000003,2.7499998807907104,1.8333334922790527
4.000000000000003,2.7499998807907104,1.8333334922790527
4.0100000000000025,2.7499998807907104,1.8333334922790527
4.020000000000003,2.7499998807907104,1.8333334922790527
4.030000000000003,2.7499998807907104,1.8333334922790527
4.040000000000003,2.7499998807907104,1.8333334922790527
4.0500000000000025,2.7499998807907104,1.8333334922790527
4.060000000000002,2.7499998807907104,1.8333334922790527
4.070000000000003,2.7499998807907104,1.8333334922790527
4.080000000000003,2.7499998807907104,1.8333334922790527
4.0900000000000025,2.7499998807907104,1.8333334922790527
4.100000000000003,2.7499998807907104,1.8333334922790527
4.110000000000003,2.7499998807907104,1.8333334922790527
4.120000000000003,2.7499998807907104,1.8333334922790527
4.130000000000003,2.7499998807907104,1.8333334922790527
4.140000000000002,2.7499998807907104,1.8333334922790527
4.150000000000003,2.7499998807907104,1.8333334922790527
4.160000000000003,2.7499998807907104,1.8333334922790527
4.170000000000003,2.7499998807907104,1.8333334922790527
4.180000000000003,2.7499998807907104,1.8333334922790527
4.190000000000003,2.7499998807907104,1.8333334922790527
4.200000000000003,2.7499998807907104,1.8333334922790527
4.210000000000003,2.7499998807907104,1.8333334922790527
4.220000000000002,2.7499998807907104,1.8333334922790527
4.230000000000003,2.7499998807907104,1.8333334922790527
4.240000000000003,2.7499998807907104,1.8333334922790527
4.250000000000003,2.7499998807907104,1.8333334922790527
4.260000000000003,2.7499998807907104,1.8333334922790527
4.270000000000003,2.7499998807907104,1.8333334922790527
4.280000000000003,2.7499998807907104,1.8333334922790527
4.290000000000003,2.7499998807907104,1.8333334922790527
4.3000000000000025,2.7499998807907104,1.8333334922790527
4.310000000000003,2.7499998807907104,1.8333334922790527
4.320000000000003,2.7499998807907104,1.8333334922790527
4.330000000000003,2.7499998807907104,1.8333334922790527
4.340000000000003,2.7499998807907104,1.8333334922790527
4.350000000000003,2.7499998807907104,1.8333334922790527
4.360000000000003,2.7499998807907104,1.8333334922790527
4.370000000000003,2.7499998807907104,1.8333334922790527
4.380000000000003,2.7499998807907104,1.8333334922790527
4.390000000000003,2.7499998807907104,1.8333334922790527
4.400000000000003,2.7499998807907104,1.8333334922790527
4.410000000000003,2.7499998807907104,1.8333334922790527
4.4200000000000035,2.7499998807907104,1.8333334922790527
4.430000000000003,2.7499998807907104,1.8333334922790527
4.440000000000003,2.7499998807907104,1.8333334922790527
4.450000000000003,2.7499998807907104,1.8333334922790527
4.460000000000003,2.7499998807907104,1.8333334922790527
4.470000000000003,2.7499998807907104,1.8333334922790527
4.480000000000003,2.7499998807907104,1.8333334922790527
4.490000000000003,2.7499998807907104,1.8333334922790527
4.5000000000000036,2.7499998807907104,1.8333334922790527
4.510000000000003,2.7499998807907104,1.8333334922790527
4.520000000000003,2.7499998807907104,1.8333334922790527
4.530000000000003,2.7499998807907104,1.8333334922790527
4.540000000000003,2.7499998807907104,1.8333334922790527
4.550000000000003,2.7499998807907104,1.8333334922790527
4.560000000000003,2.7499998807907104,1.8333334922790527
4.570000000000003,2.7499998807907104,1.8333334922790527
4.580000000000004,2.7499998807907104,1.8333334922790527
4.590000000000003,2.7499998807907104,1.8333334922790527
4.600000000000003,2.7499998807907104,1.8333334922790527
4.610000000000003,2.7499998807907104,1.8333334922790527
4.620000000000003,2.7499998807907104,1.8333334922790527
4.6300000000000034,2.7499998807907104,1.8333334922790527
4.640000000000003,2.7499998807907104,1.8333334922790527
4.650000000000003,2.7499998807907104,1.8333334922790527
4.660000000000004,2.7499998807907104,1.8333334922790527
4.6700000000000035,2.7499998807907104,1.8333334922790527
4.680000000000003,2.7499998807907104,1.8333334922790527
4.690000000000003,2.7499998807907104,1.8333334922790527
4.700000000000003,2.7499998807907104,1.8333334922790527
4.7100000000000035,2.7499998807907104,1.8333334922790527
4.720000000000003,2.7499998807907104,1.8333334922790527
4.730000000000003,2.7499998807907104,1.8333334922790527
4.740000000000004,2.7499998807907104,1.8333334922790527
4.7500000000000036,2.7499998807907104,1.8333334922790527
4.760000000000003,2.7499998807907104,1.8333334922790527
4.770000000000003,2.7499998807907104,1.8333334922790527
4.780000000000003,2.7499998807907104,1.8333334922790527
4.790000000000004,2.7499998807907104,1.8333334922790527
4.800000000000003,2.7499998807907104,1.8333334922790527
4.810000000000003,2.7499998807907104,1.8333334922790527
4.820000000000004,2.7499998807907104,1.8333334922790527
4.830000000000004,2.7499998807907104,1.8333334922790527
4.840000000000003,2.7499998807907104,1.8333334922790527
4.850000000000003,2.7499998807907104,1.8333334922790527
4.860000000000003,2.7499998807907104,1.8333334922790527
4.870000000000004,2.7499998807907104,1.8333334922790527
4.8800000000000034,2.7499998807907104,1.8333334922790527
4.890000000000003,2.7499998807907104,1.8333334922790527
4.900000000000004,2.7499998807907104,1.8333334922790527
4.910000000000004,2.7499998807907104,1.8333334922790527
4.9200000000000035,2.7499998807907104,1.8333334922790527
4.930000000000003,2.7499998807907104,1.8333334922790527
4.940000000000003,2.7499998807907104,1.8333334922790527
4.950000000000004,2.7499998807907104,1.8333334922790527
4.9600000000000035,2.7499998807907104,1.8333334922790527
4.970000000000003,2.7499998807907104,1.8333334922790527
4.980000000000004,2.7499998807907104,1.8333334922790527
4.990000000000004,2.7499998807907104,1.8333334922790527
5.0000000000000036,2.7499998807907104,1.8333334922790527
5.010000000000003,2.7499998807907104,1.8333334922790527
5.020000000000003,2.7499998807907104,1.8333334922790527
5.030000000000004,2.7499998807907104,1.8333334922790527
5.040000000000004,2.7499998807907104,1.8333334922790527
5.050000000000003,2.7499998807907104,1.8333334922790527
5.060000000000004,2.7499998807907104,1.8333334922790527
5.070000000000004,2.7499998807907104,1.8333334922790527
5.080000000000004,2.7499998807907104,1.8333334922790527
5.090000000000003,2.7499998807907104,1.8333334922790527
5.100000000000003,2.7499998807907104,1.8333334922790527
5.110000000000004,2.7499998807907104,1.8333334922790527
5.120000000000004,2.7499998807907104,1.8333334922790527
5.1300000000000034,2.7499998807907104,1.8333334922790527
5.140000000000004,2.7499998807907104,1.8333334922790527
5.150000000000004,2.7499998807907104,1.8333334922790527
5.160000000000004,2.7499998807907104,1.8333334922790527
5.1700000000000035,2.7499998807907104,1.8333334922790527
5.180000000000003,2.7499998807907104,1.8333334922790527
5.190000000000004,2.7499998807907104,1.8333334922790527
5.200000000000004,2.7499998807907104,1.8333334922790527
5.2100000000000035,2.7499998807907104,1.8333334922790527
5.220000000000004,2.7499998807907104,1.8333334922790527
5.230000000000004,2.7499998807907104,1.8333334922790527
5.240000000000004,2.7499998807907104,1.8333334922790527
5.2500000000000036,2.7499998807907104,1.8333334922790527
5.260000000000003,2.7499998807907104,1.8333334922790527
5.270000000000004,2.7499998807907104,1.8333334922790527
5.280000000000004,2.7499998807907104,1.8333334922790527
5.290000000000004,2.7499998807907104,1.8333334922790527
5.300000000000004,2.7499998807907104,1.8333334922790527
5.310000000000004,2.7499998807907104,1.8333334922790527
5.320000000000004,2.7499998807907104,1.8333334922790527
5.330000000000004,2.7499998807907104,1.8333334922790527
5.340000000000003,2.7499998807907104,1.8333334922790527
5.350000000000004,2.7499998807907104,1.8333334922790527
5.360000000000004,2.7499998807907104,1.8333334922790527
5.370000000000004,2.7499998807907104,1.8333334922790527
5.380000000000004,2.7499998807907104,1.8333334922790527
5.390000000000004,2.7499998807907104,1.8333334922790527
5.400000000000004,2.7499998807907104,1.8333334922790527
5.410000000000004,2.7499998807907104,1.8333334922790527
5.4200000000000035,2.7499998807907104,1.8333334922790527
5.430000000000004,2.7499998807907104,1.8333334922790527
5.440000000000004,2.7499998807907104,1.8333334922790527
5.450000000000004,2.7499998807907104,1.8333334922790527
5.460000000000004,2.7499998807907104,1.8333334922790527
5.470000000000004,2.7499998807907104,1.8333334922790527
5.480000000000004,2.7499998807907104,1.8333334922790527
5.490000000000004,2.7499998807907104,1.8333334922790527
5.5000000000000036,2.7499998807907104,1.8333334922790527
5.510000000000004,2.7499998807907104,1.8333334922790527
5.520000000000004,2.7499998807907104,1.8333334922790527
5.530000000000004,2.7499998807907104,1.8333334922790527
5.5400000000000045,2.7499998807907104,1.8333334922790527
5.550000000000004,2.7499998807907104,1.8333334922790527
5.560000000000004,2.7499998807907104,1.8333334922790527
5.570000000000004,2.7499998807907104,1.8333334922790527
5.580000000000004,2.7499998807907104,1.8333334922790527
5.590000000000004,2.7499998807907104,1.8333334922790527
5.600000000000004,2.7499998807907104,1.8333334922790527
5.610000000000004,2.7499998807907104,1.8333334922790527
5.6200000000000045,2.7499998807907104,1.8333334922790527
5.630000000000004,2.7499998807907104,1.8333334922790527
5.640000000000004,2.7499998807907104,1.8333334922790527
5.650000000000004,2.7499998807907104,1.8333334922790527
5.660000000000004,2.7499998807907104,1.8333334922790527
5.670000000000004,2.7499998807907104,1.8333334922790527
5.680000000000004,2.7499998807907104,1.8333334922790527
5.690000000000004,2.7499998807907104,1.8333334922790527
5.700000000000005,2.7499998807907104,1.8333334922790527
5.710000000000004,2.7499998807907104,1.8333334922790527
5.720000000000004,2.7499998807907104,1.8333334922790527
5.730000000000004,2.7499998807907104,1.8333334922790527
5.740000000000004,2.7499998807907104,1.8333334922790527
5.750000000000004,2.7499998807907104,1.8333334922790527
5.760000000000004,2.7499998807907104,1.8333334922790527
5.770000000000004,2.7499998807907104,1.8333334922790527
5.780000000000005,2.7499998807907104,1.8333334922790527
5.7900000000000045,2.7499998807907104,1.8333334922790527
5.800000000000004,2.7499998807907104,1.8333334922790527
5.810000000000004,2.7499998807907104,1.8333334922790527
5.820000000000004,2.7499998807907104,1.8333334922790527
5.8300000000000045,2.7499998807907104,1.8333334922790527
5.840000000000004,2.7499998807907104,1.8333334922790527
5.850000000000004,2.7499998807907104,1.8333334922790527
5.860000000000005,2.7499998807907104,1.8333334922790527
5.8700000000000045,2.7499998807907104,1.8333334922790527
5.880000000000004,2.7499998807907104,1.8333334922790527
5.890000000000004,2.7499998807907104,1.8333334922790527
5.900000000000004,2.7499998807907104,1.8333334922790527
5.910000000000005,2.7499998807907104,1.8333334922790527
5.920000000000004,2.7499998807907104,1.8333334922790527
5.930000000000004,2.7499998807907104,1.8333334922790527
5.940000000000005,2.7499998807907104,1.8333334922790527
5.950000000000005,2.7499998807907104,1.8333334922790527
5.960000000000004,2.7499998807907104,1.8333334922790527
5.970000000000004,2.7499998807907104,1.8333334922790527
5.980000000000004,2.7499998807907104,1.8333334922790527
5.990000000000005,2.7499998807907104,1.8333334922790527
6.000000000000004,2.7499998807907104,1.8333334922790527
6.010000000000004,2.7499998807907104,1.8333334922790527
6.020000000000005,2.7499998807907104,1.8333334922790527
6.030000000000005,2.7499998807907104,1.8333334922790527
6.0400000000000045,2.7499998807907104,1.8333334922790527
6.050000000000004,2.7499998807907104,1.8333334922790527
6.060000000000004,2.7499998807907104,1.8333334922790527
6.070000000000005,2.7499998807907104,1.8333334922790527
6.0800000000000045,2.7499998807907104,1.8333334922790527
6.090000000000004,2.7499998807907104,1.8333334922790527
6.100000000000005,2.7499998807907104,1.8333334922790527
6.110000000000005,2.7499998807907104,1.8333334922790527
6.1200000000000045,2.7499998807907104,1.8333334922790527
6.130000000000004,2.7499998807907104,1.8333334922790527
6.140000000000004,2.7499998807907104,1.8333334922790527
6.150000000000005,2.7499998807907104,1.8333334922790527
6.160000000000005,2.7499998807907104,1.8333334922790527
6.170000000000004,2.7499998807907104,1.8333334922790527
6.180000000000005,2.7499998807907104,1.8333334922790527
6.190000000000005,2.7499998807907104,1.8333334922790527
6.200000000000005,2.7499998807907104,1.8333334922790527
6.210000000000004,2.7499998807907104,1.8333334922790527
6.220000000000004,2.7499998807907104,1.8333334922790527
6.230000000000005,2.7499998807907104,1.8333334922790527
6.240000000000005,2.7499998807907104,1.8333334922790527
6.250000000000004,2.7499998807907104,1.8333334922790527
6.260000000000005,2.7499998807907104,1.8333334922790527
6.270000000000005,2.7499998807907104,1.8333334922790527
6.280000000000005,2.7499998807907104,1.8333334922790527
6.2900000000000045,2.7499998807907104,1.8333334922790527
6.300000000000004,2.7499998807907104,1.8333334922790527
6.310000000000005,2.7499998807907104,1.8333334922790527
6.320000000000005,2.7499998807907104,1.8333334922790527
6.3300000000000045,2.7499998807907104,1.8333334922790527
6.340000000000005,2.7499998807907104,1.8333334922790527
6.350000000000005,2.7499998807907104,1.8333334922790527
6.360000000000005,2.7499998807907104,1.8333334922790527
6.3700000000000045,2.7499998807907104,1.8333334922790527
6.380000000000004,2.7499998807907104,1.8333334922790527
6.390000000000005,2.7499998807907104,1.8333334922790527
6.400000000000005,2.7499998807907104,1.8333334922790527
6.410000000000005,2.7499998807907104,1.8333334922790527
6.420000000000005,2.7499998807907104,1.8333334922790527
6.430000000000005,2.7499998807907104,1.8333334922790527
6.440000000000005,2.7499998807907104,1.8333334922790527
6.450000000000005,2.7499998807907104,1.8333334922790527
6.460000000000004,2.7499998807907104,1.8333334922790527
6.470000000000005,2.7499998807907104,1.8333334922790527
6.480000000000005,2.7499998807907104,1.8333334922790527
6.490000000000005,2.7499998807907104,1.8333334922790527
6.500000000000005,2.7499998807907104,1.8333334922790527
6.510000000000005,2.7499998807907104,1.8333334922790527
6.520000000000005,2.7499998807907104,1.8333334922790527
6.530000000000005,2.7499998807907104,1.8333334922790527
6.5400000000000045,2.7499998807907104,1.8333334922790527
6.550000000000005,2.7499998807907104,1.8333334922790527
6.560000000000005,2.7499998807907104,1.8333334922790527
6.570000000000005,2.7499998807907104,1.8333334922790527
6.580000000000005,2.7499998807907104,1.8333334922790527
6.590000000000005,2.7499998807907104,1.8333334922790527
6.600000000000005,2.7499998807907104,1.8333334922790527
6.610000000000005,2.7499998807907104,1.8333334922790527
6.6200000000000045,2.7499998807907104,1.8333334922790527
6.630000000000005,2.7499998807907104,1.8333334922790527
6.640000000000005,2.7499998807907104,1.8333334922790527
6.650000000000005,2.7499998807907104,1.8333334922790527
6.6600000000000055,2.7499998807907104,1.8333334922790527
6.670000000000005,2.7499998807907104,1.8333334922790527
6.680000000000005,2.7499998807907104,1.8333334922790527
6.690000000000005,2.7499998807907104,1.8333334922790527
6.700000000000005,2.7499998807907104,1.8333334922790527
6.710000000000005,2.7499998807907104,1.8333334922790527
6.720000000000005,2.7499998807907104,1.8333334922790527
6.730000000000005,2.7499998807907104,1.8333334922790527
6.7400000000000055,2.7499998807907104,1.8333334922790527
6.750000000000005,2.7499998807907104,1.8333334922790527
6.760000000000005,2.7499998807907104,1.8333334922790527
6.770000000000005,2.7499998807907104,1.8333334922790527
6.780000000000005,2.7499998807907104,1.8333334922790527
6.790000000000005,2.7499998807907104,1.8333334922790527
6.800000000000005,2.7499998807907104,1.8333334922790527
6.810000000000005,2.7499998807907104,1.8333334922790527
6.820000000000006,2.7499998807907104,1.8333334922790527
6.830000000000005,2.7499998807907104,1.8333334922790527
6.840000000000005,2.7499998807907104,1.8333334922790527
6.850000000000005,2.7499998807907104,1.8333334922790527
6.860000000000005,2.7499998807907104,1.8333334922790527
6.870000000000005,2.7499998807907104,1.8333334922790527
6.880000000000005,2.7499998807907104,1.8333334922790527
6.890000000000005,2.7499998807907104,1.8333334922790527
6.900000000000006,2.7499998807907104,1.8333334922790527
6.9100000000000055,2.7499998807907104,1.8333334922790527
6.920000000000005,2.7499998807907104,1.8333334922790527
6.930000000000005,2.7499998807907104,1.8333334922790527
6.940000000000005,2.7499998807907104,1.8333334922790527
6.9500000000000055,2.7499998807907104,1.8333334922790527
6.960000000000005,2.7499998807907104,1.8333334922790527
6.970000000000005,2.7499998807907104,1.8333334922790527
6.980000000000006,2.7499998807907104,1.8333334922790527
6.9900000000000055,2.7499998807907104,1.8333334922790527
7.000000000000005,2.7499998807907104,1.8333334922790527
7.010000000000005,2.7499998807907104,1.8333334922790527
7.020000000000005,2.7499998807907104,1.8333334922790527
7.030000000000006,2.7499998807907104,1.8333334922790527
7.040000000000005,2.7499998807907104,1.8333334922790527
7.050000000000005,2.7499998807907104,1.8333334922790527
7.060000000000006,2.7499998807907104,1.8333334922790527
7.070000000000006,2.7499998807907104,1.8333334922790527
7.080000000000005,2.7499998807907104,1.8333334922790527
7.090000000000005,2.7499998807907104,1.8333334922790527
7.100000000000005,2.7499998807907104,1.8333334922790527
7.110000000000006,2.7499998807907104,1.8333334922790527
7.120000000000005,2.7499998807907104,1.8333334922790527
7.130000000000005,2.7499998807907104,1.8333334922790527
7.140000000000006,2.7499998807907104,1.8333334922790527
7.150000000000006,2.7499998807907104,1.8333334922790527
7.1600000000000055,2.7499998807907104,1.8333334922790527
7.170000000000005,2.7499998807907104,1.8333334922790527
7.180000000000005,2.7499998807907104,1.8333334922790527
7.190000000000006,2.7499998807907104,1.8333334922790527
7.2000000000000055,2.7499998807907104,1.8333334922790527
7.210000000000005,2.7499998807907104,1.8333334922790527
7.220000000000006,2.7499998807907104,1.8333334922790527
7.230000000000006,2.7499998807907104,1.8333334922790527
7.2400000000000055,2.7499998807907104,1.8333334922790527
7.250000000000005,2.7499998807907104,1.8333334922790527
7.260000000000005,2.7499998807907104,1.8333334922790527
7.270000000000006,2.7499998807907104,1.8333334922790527
7.280000000000006,2.7499998807907104,1.8333334922790527
7.290000000000005,2.7499998807907104,1.8333334922790527
7.300000000000006,2.7499998807907104,1.8333334922790527
7.310000000000006,2.7499998807907104,1.8333334922790527
7.320000000000006,2.7499998807907104,1.8333334922790527
7.330000000000005,2.7499998807907104,1.8333334922790527
7.340000000000005,2.7499998807907104,1.8333334922790527
7.350000000000006,2.7499998807907104,1.8333334922790527
7.360000000000006,2.7499998807907104,1.8333334922790527
7.370000000000005,2.7499998807907104,1.8333334922790527
7.380000000000006,2.7499998807907104,1.8333334922790527
7.390000000000006,2.7499998807907104,1.8333334922790527
7.400000000000006,2.7499998807907104,1.8333334922790527
7.4100000000000055,2.7499998807907104,1.8333334922790527
7.420000000000005,2.7499998807907104,1.8333334922790527
7.430000000000006,2.7499998807907104,1.8333334922790527
7.440000000000006,2.7499998807907104,1.8333334922790527
7.4500000000000055,2.7499998807907104,1.8333334922790527
7.460000000000006,2.7499998807907104,1.8333334922790527
7.470000000000006,2.7499998807907104,1.8333334922790527
7.480000000000006,2.7499998807907104,1.8333334922790527
7.4900000000000055,2.7499998807907104,1.8333334922790527
7.500000000000005,2.7499998807907104,1.8333334922790527
7.510000000000006,2.7499998807907104,1.8333334922790527
7.520000000000006,2.7499998807907104,1.8333334922790527
7.530000000000006,2.7499998807907104,1.8333334922790527
7.540000000000006,2.7499998807907104,1.8333334922790527
7.550000000000006,2.7499998807907104,1.8333334922790527
7.560000000000006,2.7499998807907104,1.8333334922790527
7.570000000000006,2.7499998807907104,1.8333334922790527
7.580000000000005,2.7499998807907104,1.8333334922790527
7.590000000000006,2.7499998807907104,1.8333334922790527
7.600000000000006,2.7499998807907104,1.8333334922790527
7.610000000000006,2.7499998807907104,1.8333334922790527
7.620000000000006,2.7499998807907104,1.8333334922790527
7.630000000000006,2.7499998807907104,1.8333334922790527
7.640000000000006,2.7499998807907104,1.8333334922790527
7.650000000000006,2.7499998807907104,1.8333334922790527
7.6600000000000055,2.7499998807907104,1.8333334922790527
7.670000000000006,2.7499998807907104,1.8333334922790527
7.680000000000006,2.7499998807907104,1.8333334922790527
7.690000000000006,2.7499998807907104,1.8333334922790527
7.700000000000006,2.7499998807907104,1.8333334922790527
7.710000000000006,2.7499998807907104,1.8333334922790527
7.720000000000006,2.7499998807907104,1.8333334922790527
7.730000000000006,2.7499998807907104,1.8333334922790527
7.7400000000000055,2.7499998807907104,1.8333334922790527
7.750000000000006,2.7499998807907104,1.8333334922790527
7.760000000000006,2.7499998807907104,1.8333334922790527
7.770000000000006,2.7499998807907104,1.8333334922790527
7.7800000000000065,2.7499998807907104,1.8333334922790527
7.790000000000006,2.7499998807907104,1.8333334922790527
7.800000000000006,2.7499998807907104,1.8333334922790527
7.810000000000006,2.7499998807907104,1.8333334922790527
7.820000000000006,2.7499998807907104,1.8333334922790527
7.830000000000006,2.7499998807907104,1.8333334922790527
7.840000000000006,2.7499998807907104,1.8333334922790527
7.850000000000006,2.7499998807907104,1.8333334922790527
7.8600000000000065,2.7499998807907104,1.8333334922790527
7.870000000000006,2.7499998807907104,1.8333334922790527
7.880000000000006,2.7499998807907104,1.8333334922790527
7.890000000000006,2.7499998807907104,1.8333334922790527
7.900000000000006,2.7499998807907104,1.8333334922790527
7.910000000000006,2.7499998807907104,1.8333334922790527
7.920000000000006,2.7499998807907104,1.8333334922790527
7.930000000000006,2.7499998807907104,1.8333334922790527
7.940000000000007,2.7499998807907104,1.8333334922790527
7.950000000000006,2.7499998807907104,1.8333334922790527
7.960000000000006,2.7499998807907104,1.8333334922790527
7.970000000000006,2.7499998807907104,1.8333334922790527
7.980000000000006,2.7499998807907104,1.8333334922790527
7.990000000000006,2.7499998807907104,1.8333334922790527
8.000000000000007,2.7499998807907104,1.8333334922790527
8.010000000000005,2.7499998807907104,1.8333334922790527
8.020000000000007,2.7499998807907104,1.8333334922790527
8.030000000000006,2.7499998807907104,1.8333334922790527
8.040000000000006,2.7499998807907104,1.8333334922790527
8.050000000000006,2.7499998807907104,1.8333334922790527
8.060000000000006,2.7499998807907104,1.8333334922790527
8.070000000000007,2.7499998807907104,1.8333334922790527
8.080000000000005,2.7499998807907104,1.8333334922790527
8.090000000000007,2.7499998807907104,1.8333334922790527
8.100000000000007,2.7499998807907104,1.8333334922790527
8.110000000000007,2.7499998807907104,1.8333334922790527
8.120000000000006,2.7499998807907104,1.8333334922790527
8.130000000000006,2.7499998807907104,1.8333334922790527
8.140000000000006,2.7499998807907104,1.8333334922790527
8.150000000000006,2.7499998807907104,1.8333334922790527
8.160000000000007,2.7499998807907104,1.8333334922790527
8.170000000000005,2.7499998807907104,1.8333334922790527
8.180000000000007,2.7499998807907104,1.8333334922790527
8.190000000000007,2.7499998807907104,1.8333334922790527
8.200000000000006,2.7499998807907104,1.8333334922790527
8.210000000000006,2.7499998807907104,1.8333334922790527
8.220000000000006,2.7499998807907104,1.8333334922790527
8.230000000000008,2.7499998807907104,1.8333334922790527
8.240000000000006,2.7499998807907104,1.8333334922790527
8.250000000000007,2.7499998807907104,1.8333334922790527
8.260000000000007,2.7499998807907104,1.8333334922790527
8.270000000000007,2.7499998807907104,1.8333334922790527
8.280000000000006,2.7499998807907104,1.8333334922790527
8.290000000000006,2.7499998807907104,1.8333334922790527
8.300000000000006,2.7499998807907104,1.8333334922790527
8.310000000000006,2.7499998807907104,1.8333334922790527
8.320000000000007,2.7499998807907104,1.8333334922790527
8.330000000000005,2.7499998807907104,1.8333334922790527
8.340000000000007,2.7499998807907104,1.8333334922790527
8.350000000000007,2.7499998807907104,1.8333334922790527
8.360000000000007,2.7499998807907104,1.8333334922790527
8.370000000000006,2.7499998807907104,1.8333334922790527
8.380000000000006,2.7499998807907104,1.8333334922790527
8.390000000000008,2.7499998807907104,1.8333334922790527
8.400000000000006,2.7499998807907104,1.8333334922790527
8.410000000000007,2.7499998807907104,1.8333334922790527
8.420000000000007,2.7499998807907104,1.8333334922790527
8.430000000000007,2.7499998807907104,1.8333334922790527
8.440000000000007,2.7499998807907104,1.8333334922790527
8.450000000000006,2.7499998807907104,1.8333334922790527
8.460000000000006,2.7499998807907104,1.8333334922790527
8.470000000000006,2.7499998807907104,1.8333334922790527
8.480000000000008,2.7499998807907104,1.8333334922790527
8.490000000000006,2.7499998807907104,1.8333334922790527
8.500000000000007,2.7499998807907104,1.8333334922790527
8.510000000000007,2.7499998807907104,1.8333334922790527
8.520000000000007,2.7499998807907104,1.8333334922790527
8.530000000000006,2.7499998807907104,1.8333334922790527
8.540000000000006,2.7499998807907104,1.8333334922790527
8.550000000000008,2.7499998807907104,1.8333334922790527
8.560000000000006,2.7499998807907104,1.8333334922790527
8.570000000000007,2.7499998807907104,1.8333334922790527
8.580000000000007,2.7499998807907104,1.8333334922790527
8.590000000000007,2.7499998807907104,1.8333334922790527
8.600000000000007,2.7499998807907104,1.8333334922790527
8.610000000000007,2.7499998807907104,1.8333334922790527
8.620000000000006,2.7499998807907104,1.8333334922790527
8.630000000000006,2.7499998807907104,1.8333334922790527
8.640000000000008,2.7499998807907104,1.8333334922790527
8.650000000000006,2.7499998807907104,1.8333334922790527
8.660000000000007,2.7499998807907104,1.8333334922790527
8.670000000000007,2.7499998807907104,1.8333334922790527
8.680000000000007,2.7499998807907104,1.8333334922790527
8.690000000000007,2.7499998807907104,1.8333334922790527
8.700000000000006,2.7499998807907104,1.8333334922790527
8.710000000000008,2.7499998807907104,1.8333334922790527
8.720000000000006,2.7499998807907104,1.8333334922790527
8.730000000000008,2.7499998807907104,1.8333334922790527
8.740000000000007,2.7499998807907104,1.8333334922790527
8.750000000000007,2.7499998807907104,1.8333334922790527
8.760000000000007,2.7499998807907104,1.8333334922790527
8.770000000000007,2.7499998807907104,1.8333334922790527
8.780000000000006,2.7499998807907104,1.8333334922790527
8.790000000000006,2.7499998807907104,1.8333334922790527
8.800000000000008,2.7499998807907104,1.8333334922790527
8.810000000000006,2.7499998807907104,1.8333334922790527
8.820000000000007,2.7499998807907104,1.8333334922790527
8.830000000000007,2.7499998807907104,1.8333334922790527
8.840000000000007,2.7499998807907104,1.8333334922790527
8.850000000000007,2.7499998807907104,1.8333334922790527
8.860000000000007,2.7499998807907104,1.8333334922790527
8.870000000000008,2.7499998807907104,1.8333334922790527
8.880000000000006,2.7499998807907104,1.8333334922790527
8.890000000000008,2.7499998807907104,1.8333334922790527
8.900000000000007,2.7499998807907104,1.8333334922790527
8.910000000000007,2.7499998807907104,1.8333334922790527
8.920000000000007,2.7499998807907104,1.8333334922790527
8.930000000000007,2.7499998807907104,1.8333334922790527
8.940000000000007,2.7499998807907104,1.8333334922790527
8.950000000000006,2.7499998807907104,1.8333334922790527
8.960000000000008,2.7499998807907104,1.8333334922790527
8.970000000000006,2.7499998807907104,1.8333334922790527
8.980000000000008,2.7499998807907104,1.8333334922790527
8.990000000000007,2.7499998807907104,1.8333334922790527
9.000000000000007,2.7499998807907104,1.8333334922790527
9.010000000000007,2.7499998807907104,1.8333334922790527
9.020000000000007,2.7499998807907104,1.8333334922790527
9.030000000000006,2.7499998807907104,1.8333334922790527
9.040000000000006,2.7499998807907104,1.8333334922790527
9.050000000000008,2.7499998807907104,1.8333334922790527
9.060000000000008,2.7499998807907104,1.8333334922790527
9.070000000000007,2.7499998807907104,1.8333334922790527
9.080000000000007,2.7499998807907104,1.8333334922790527
9.090000000000007,2.7499998807907104,1.8333334922790527
9.100000000000007,2.7499998807907104,1.8333334922790527
9.110000000000007,2.7499998807907104,1.8333334922790527
9.120000000000008,2.7499998807907104,1.8333334922790527
9.130000000000008,2.7499998807907104,1.8333334922790527
9.140000000000008,2.7499998807907104,1.8333334922790527
9.150000000000007,2.7499998807907104,1.8333334922790527
9.160000000000007,2.7499998807907104,1.8333334922790527
9.170000000000007,2.7499998807907104,1.8333334922790527
9.180000000000007,2.7499998807907104,1.8333334922790527
9.190000000000007,2.7499998807907104,1.8333334922790527
9.200000000000006,2.7499998807907104,1.8333334922790527
9.210000000000008,2.7499998807907104,1.8333334922790527
9.220000000000008,2.7499998807907104,1.8333334922790527
9.230000000000008,2.7499998807907104,1.8333334922790527
9.240000000000007,2.7499998807907104,1.8333334922790527
9.250000000000007,2.7499998807907104,1.8333334922790527
9.260000000000007,2.7499998807907104,1.8333334922790527
9.270000000000007,2.7499998807907104,1.8333334922790527
9.280000000000008,2.7499998807907104,1.8333334922790527
9.290000000000008,2.7499998807907104,1.8333334922790527
9.300000000000008,2.7499998807907104,1.8333334922790527
9.310000000000008,2.7499998807907104,1.8333334922790527
9.320000000000007,2.7499998807907104,1.8333334922790527
9.330000000000007,2.7499998807907104,1.8333334922790527
9.340000000000007,2.7499998807907104,1.8333334922790527
9.350000000000007,2.7499998807907104,1.8333334922790527
9.360000000000007,2.7499998807907104,1.8333334922790527
9.370000000000008,2.7499998807907104,1.8333334922790527
9.380000000000008,2.7499998807907104,1.8333334922790527
9.390000000000008,2.7499998807907104,1.8333334922790527
9.400000000000007,2.7499998807907104,1.8333334922790527
9.410000000000007,2.7499998807907104,1.8333334922790527
9.420000000000007,2.7499998807907104,1.8333334922790527
9.430000000000007,2.7499998807907104,1.8333334922790527
9.440000000000008,2.7499998807907104,1.8333334922790527
9.450000000000008,2.7499998807907104,1.8333334922790527
9.460000000000008,2.7499998807907104,1.8333334922790527
9.470000000000008,2.7499998807907104,1.8333334922790527
9.480000000000008,2.7499998807907104,1.8333334922790527
9.490000000000007,2.7499998807907104,1.8333334922790527
9.500000000000007,2.7499998807907104,1.8333334922790527
9.510000000000007,2.7499998807907104,1.8333334922790527
9.520000000000007,2.7499998807907104,1.8333334922790527
9.530000000000008,2.7499998807907104,1.8333334922790527
9.540000000000008,2.7499998807907104,1.8333334922790527
9.550000000000008,2.7499998807907104,1.8333334922790527
9.560000000000008,2.7499998807907104,1.8333334922790527
9.570000000000007,2.7499998807907104,1.8333334922790527
9.580000000000007,2.7499998807907104,1.8333334922790527
9.590000000000007,2.7499998807907104,1.8333334922790527
9.600000000000009,2.7499998807907104,1.8333334922790527
9.610000000000008,2.7499998807907104,1.8333334922790527
9.620000000000008,2.7499998807907104,1.8333334922790527
9.630000000000008,2.7499998807907104,1.8333334922790527
9.640000000000008,2.7499998807907104,1.8333334922790527
9.650000000000007,2.7499998807907104,1.8333334922790527
9.660000000000007,2.7499998807907104,1.8333334922790527
9.670000000000007,2.7499998807907104,1.8333334922790527
9.680000000000007,2.7499998807907104,1.8333334922790527
9.690000000000008,2.7499998807907104,1.8333334922790527
9.700000000000008,2.7499998807907104,1.8333334922790527
9.710000000000008,2.7499998807907104,1.8333334922790527
9.720000000000008,2.7499998807907104,1.8333334922790527
9.730000000000008,2.7499998807907104,1.8333334922790527
9.740000000000007,2.7499998807907104,1.8333334922790527
9.750000000000007,2.7499998807907104,1.8333334922790527
9.760000000000009,2.7499998807907104,1.8333334922790527
9.770000000000008,2.7499998807907104,1.8333334922790527
9.780000000000008,2.7499998807907104,1.8333334922790527
9.790000000000008,2.7499998807907104,1.8333334922790527
9.800000000000008,2.7499998807907104,1.8333334922790527
9.810000000000008,2.7499998807907104,1.8333334922790527
9.820000000000007,2.7499998807907104,1.8333334922790527
9.830000000000007,2.7499998807907104,1.8333334922790527
9.840000000000007,2.7499998807907104,1.8333334922790527
9.850000000000009,2.7499998807907104,1.8333334922790527
9.860000000000008,2.7499998807907104,1.8333334922790527
9.870000000000008,2.7499998807907104,1.8333334922790527
9.880000000000008,2.7499998807907104,1.8333334922790527
9.890000000000008,2.7499998807907104,1.8333334922790527
9.900000000000007,2.7499998807907104,1.8333334922790527
9.910000000000007,2.7499998807907104,1.8333334922790527
9.920000000000009,2.7499998807907104,1.8333334922790527
9.930000000000009,2.7499998807907104,1.8333334922790527
9.940000000000008,2.7499998807907104,1.8333334922790527
9.950000000000008,2.7499998807907104,1.8333334922790527
9.960000000000008,2.7499998807907104,1.8333334922790527
9.970000000000008,2.7499998807907104,1.8333334922790527
9.980000000000008,2.7499998807907104,1.8333334922790527
9.990000000000007,2.7499998807907104,1.8333334922790527
10.000000000000007,2.7499998807907104,1.8333334922790527
10.010000000000009,2.7499998807907104,1.8333334922790527
10.020000000000008,2.7499998807907104,1.8333334922790527
10.030000000000008,2.7499998807907104,1.8333334922790527
10.040000000000008,2.7499998807907104,1.8333334922790527
10.050000000000008,2.7499998807907104,1.8333334922790527
10.060000000000008,2.7499998807907104,1.8333334922790527
10.070000000000007,2.7499998807907104,1.8333334922790527
10.080000000000009,2.7499998807907104,1.8333334922790527
10.090000000000009,2.7499998807907104,1.8333334922790527
10.100000000000009,2.7499998807907104,1.8333334922790527
10.110000000000008,2.7499998807907104,1.8333334922790527
10.120000000000008,2.7499998807907104,1.8333334922790527
10.130000000000008,2.7499998807907104,1.8333334922790527
10.140000000000008,2.7499998807907104,1.8333334922790527
10.150000000000007,2.7499998807907104,1.8333334922790527
10.160000000000007,2.7499998807907104,1.8333334922790527
10.170000000000009,2.7499998807907104,1.8333334922790527
10.180000000000009,2.7499998807907104,1.8333334922790527
10.190000000000008,2.7499998807907104,1.8333334922790527
10.200000000000008,2.7499998807907104,1.8333334922790527
10.210000000000008,2.7499998807907104,1.8333334922790527
10.220000000000008,2.7499998807907104,1.8333334922790527
10.230000000000008,2.7499998807907104,1.8333334922790527
10.240000000000009,2.7499998807907104,1.8333334922790527
10.250000000000009,2.7499998807907104,1.8333334922790527
10.260000000000009,2.7499998807907104,1.8333334922790527
10.270000000000008,2.7499998807907104,1.8333334922790527
10.280000000000008,2.7499998807907104,1.8333334922790527
10.290000000000008,2.7499998807907104,1.8333334922790527
10.300000000000008,2.7499998807907104,1.8333334922790527
10.310000000000008,2.7499998807907104,1.8333334922790527
10.320000000000007,2.7499998807907104,1.8333334922790527
10.330000000000009,2.7499998807907104,1.8333334922790527
10.340000000000009,2.7499998807907104,1.8333334922790527
10.350000000000009,2.7499998807907104,1.8333334922790527
10.360000000000008,2.7499998807907104,1.8333334922790527
10.370000000000008,2.7499998807907104,1.8333334922790527
10.380000000000008,2.7499998807907104,1.8333334922790527
10.390000000000008,2.7499998807907104,1.8333334922790527
10.40000000000001,2.7499998807907104,1.8333334922790527
10.410000000000009,2.7499998807907104,1.8333334922790527
10.420000000000009,2.7499998807907104,1.8333334922790527
10.430000000000009,2.7499998807907104,1.8333334922790527
10.440000000000008,2.7499998807907104,1.8333334922790527
10.450000000000008,2.7499998807907104,1.8333334922790527
10.460000000000008,2.7499998807907104,1.8333334922790527
10.470000000000008,2.7499998807907104,1.8333334922790527
10.480000000000008,2.7499998807907104,1.8333334922790527
10.490000000000009,2.7499998807907104,1.8333334922790527
10.500000000000009,2.7499998807907104,1.8333334922790527
10.510000000000009,2.7499998807907104,1.8333334922790527
10.520000000000008,2.7499998807907104,1.8333334922790527
10.530000000000008,2.7499998807907104,1.8333334922790527
10.540000000000008,2.7499998807907104,1.8333334922790527
10.550000000000008,2.7499998807907104,1.8333334922790527
10.56000000000001,2.7499998807907104,1.8333334922790527
10.57000000000001,2.7499998807907104,1.8333334922790527
10.580000000000009,2.7499998807907104,1.8333334922790527
10.590000000000009,2.7499998807907104,1.8333334922790527
10.600000000000009,2.7499998807907104,1.8333334922790527
10.610000000000008,2.7499998807907104,1.8333334922790527
10.620000000000008,2.7499998807907104,1.8333334922790527
10.630000000000008,2.7499998807907104,1.8333334922790527
10.640000000000008,2.7499998807907104,1.8333334922790527
10.65000000000001,2.7499998807907104,1.8333334922790527
10.660000000000009,2.7499998807907104,1.8333334922790527
10.670000000000009,2.7499998807907104,1.8333334922790527
10.680000000000009,2.7499998807907104,1.8333334922790527
10.690000000000008,2.7499998807907104,1.8333334922790527
10.700000000000008,2.7499998807907104,1.8333334922790527
10.710000000000008,2.7499998807907104,1.8333334922790527
10.72000000000001,2.7499998807907104,1.8333334922790527
10.73000000000001,2.7499998807907104,1.8333334922790527
10.740000000000009,2.7499998807907104,1.8333334922790527
10.750000000000009,2.7499998807907104,1.8333334922790527
10.760000000000009,2.7499998807907104,1.8333334922790527
10.770000000000008,2.7499998807907104,1.8333334922790527
10.780000000000008,2.7499998807907104,1.8333334922790527
10.790000000000008,2.7499998807907104,1.8333334922790527
10.800000000000008,2.7499998807907104,1.8333334922790527
10.81000000000001,2.7499998807907104,1.8333334922790527
10.82000000000001,2.7499998807907104,1.8333334922790527
10.830000000000009,2.7499998807907104,1.8333334922790527
10.840000000000009,2.7499998807907104,1.8333334922790527
10.850000000000009,2.7499998807907104,1.8333334922790527
10.860000000000008,2.7499998807907104,1.8333334922790527
10.870000000000008,2.7499998807907104,1.8333334922790527
10.88000000000001,2.7499998807907104,1.8333334922790527
10.89000000000001,2.7499998807907104,1.8333334922790527
10.90000000000001,2.7499998807907104,1.8333334922790527
10.910000000000009,2.7499998807907104,1.8333334922790527
10.920000000000009,2.7499998807907104,1.8333334922790527
10.930000000000009,2.7499998807907104,1.8333334922790527
10.940000000000008,2.7499998807907104,1.8333334922790527
10.950000000000008,2.7499998807907104,1.8333334922790527
10.960000000000008,2.7499998807907104,1.8333334922790527
10.97000000000001,2.7499998807907104,1.8333334922790527
10.98000000000001,2.7499998807907104,1.8333334922790527
10.990000000000009,2.7499998807907104,1.8333334922790527


==> data/figure3_n12.csv <==
restaking_degree,min_stake_threshold_0.33,min_stake_threshold_0.50
1.0,2.9999996423721313,2.000000476837158
1.01,2.9999996423721313,1.9999995231628418
1.02,2.9999996423721313,1.9999995231628418
1.03,2.9999996423721313,1.9999995231628418
1.04,2.9999996423721313,1.9999995231628418
1.05,2.9999996423721313,1.9999995231628418
1.06,2.9999996423721313,1.9999995231628418
1.07,2.9999996423721313,1.9999995231628418
1.08,2.9999996423721313,1.9999995231628418
1.09,2.9999996423721313,1.9999995231628418
1.1,2.9999996423721313,1.9999995231628418
1.11,2.9999996423721313,1.9999995231628418
1.12,2.9999996423721313,1.9999995231628418
1.1300000000000001,2.9999996423721313,1.9999995231628418
1.1400000000000001,2.9999996423721313,1.9999995231628418
1.1500000000000001,2.9999996423721313,1.9999995231628418
1.1600000000000001,2.9999996423721313,1.9999995231628418
1.1700000000000002,2.9999996423721313,1.9999995231628418
1.1800000000000002,2.9999996423721313,1.9999995231628418
1.1900000000000002,2.9999996423721313,1.9999995231628418
1.2000000000000002,2.9999996423721313,1.9999995231628418
1.2100000000000002,2.9999996423721313,1.9999995231628418
1.2200000000000002,2.9999996423721313,1.9999995231628418
1.2300000000000002,2.9999996423721313,1.9999995231628418
1.2400000000000002,2.9999996423721313,1.9999995231628418
1.2500000000000002,2.9999996423721313,1.9999995231628418
1.2600000000000002,2.9999996423721313,1.9999995231628418
1.2700000000000002,2.9999996423721313,1.9999995231628418
1.2800000000000002,2.9999996423721313,1.9999995231628418
1.2900000000000003,2.9999996423721313,1.9999995231628418
1.3000000000000003,2.9999996423721313,1.9999995231628418
1.3100000000000003,2.9999996423721313,1.9999995231628418
1.3200000000000003,2.9999996423721313,1.9999995231628418
1.3300000000000003,2.9999996423721313,1.9999995231628418
1.3400000000000003,2.9999996423721313,1.9999995231628418
1.3500000000000003,2.9999996423721313,1.9999995231628418
1.3600000000000003,2.9999996423721313,1.9999995231628418
1.3700000000000003,2.9999996423721313,1.9999995231628418
1.3800000000000003,2.9999996423721313,1.9999995231628418
1.3900000000000003,2.9999996423721313,1.9999995231628418
1.4000000000000004,2.9999996423721313,1.9999995231628418
1.4100000000000004,2.9999996423721313,1.9999995231628418
1.4200000000000004,2.9999996423721313,1.9999995231628418
1.4300000000000004,2.9999996423721313,1.9999995231628418
1.4400000000000004,2.9999996423721313,1.9999995231628418
1.4500000000000004,2.9999996423721313,1.9999995231628418
1.4600000000000004,2.9999996423721313,1.9999995231628418
1.4700000000000004,2.9999996423721313,1.9999995231628418
1.4800000000000004,2.9999996423721313,1.9999995231628418
1.4900000000000004,2.9999996423721313,1.9999995231628418
1.5000000000000004,2.9999996423721313,1.9999995231628418
1.5100000000000005,2.9999996423721313,1.9999995231628418
1.5200000000000005,2.9999996423721313,1.9999995231628418
1.5300000000000005,2.9999996423721313,1.9999995231628418
1.5400000000000005,2.9999996423721313,1.9999995231628418
1.5500000000000005,2.9999996423721313,1.9999995231628418
1.5600000000000005,2.9999996423721313,1.9999995231628418
1.5700000000000005,2.9999996423721313,1.9999995231628418
1.5800000000000005,2.9999996423721313,1.9999995231628418
1.5900000000000005,2.9999996423721313,1.9999995231628418
1.6000000000000005,2.9999996423721313,1.9999995231628418
1.6100000000000005,2.9999996423721313,1.9999995231628418
1.6200000000000006,2.9999996423721313,1.9999995231628418
1.6300000000000006,2.9999996423721313,1.9999995231628418
1.6400000000000006,2.9999996423721313,1.9999995231628418
1.6500000000000006,2.9999996423721313,1.9999995231628418
1.6600000000000006,2.9999996423721313,1.9999995231628418
1.6700000000000006,2.9999996423721313,1.9999995231628418
1.6800000000000006,2.9999996423721313,1.9999995231628418
1.6900000000000006,2.9999996423721313,1.9999995231628418
1.7000000000000006,2.9999996423721313,1.9999995231628418
1.7100000000000006,2.9999996423721313,1.9999995231628418
1.7200000000000006,2.9999996423721313,1.9999995231628418
1.7300000000000006,2.9999996423721313,1.9999995231628418
1.7400000000000007,2.9999996423721313,1.9999995231628418
1.7500000000000007,2.9999996423721313,1.9999995231628418
1.7600000000000007,2.9999996423721313,1.9999995231628418
1.7700000000000007,2.9999996423721313,1.9999995231628418
1.7800000000000007,2.9999996423721313,1.9999995231628418
1.7900000000000007,2.9999996423721313,1.9999995231628418
1.8000000000000007,2.9999996423721313,1.9999995231628418
1.8100000000000007,2.9999996423721313,1.9999995231628418
1.8200000000000007,2.9999996423721313,1.9999995231628418
1.8300000000000007,2.9999996423721313,1.9999995231628418
1.8400000000000007,2.9999996423721313,1.9999995231628418
1.8500000000000008,2.9999996423721313,1.9999995231628418
1.8600000000000008,2.9999996423721313,1.9999995231628418
1.8700000000000008,2.9999996423721313,1.9999995231628418
1.8800000000000008,2.9999996423721313,1.9999995231628418
1.8900000000000008,2.9999996423721313,1.9999995231628418
1.9000000000000008,2.9999996423721313,1.9999995231628418
1.9100000000000008,2.9999996423721313,1.9999995231628418
1.9200000000000008,2.9999996423721313,1.9999995231628418
1.9300000000000008,2.9999996423721313,1.9999995231628418
1.9400000000000008,2.9999996423721313,1.9999995231628418
1.9500000000000008,2.9999996423721313,1.9999995231628418
1.9600000000000009,2.9999996423721313,1.9999995231628418
1.9700000000000009,2.9999996423721313,1.9999995231628418
1.9800000000000009,2.9999996423721313,1.9999995231628418
1.9900000000000009,2.9999996423721313,1.9999995231628418
2.000000000000001,2.9999996423721313,1.9999995231628418
2.0100000000000007,2.9999996423721313,1.9999995231628418
2.020000000000001,2.9999996423721313,1.9999995231628418
2.030000000000001,2.9999996423721313,1.9999995231628418
2.040000000000001,2.9999996423721313,1.9999995231628418
2.0500000000000007,2.9999996423721313,1.9999995231628418
2.060000000000001,2.9999996423721313,1.9999995231628418
2.070000000000001,2.9999996423721313,1.9999995231628418
2.080000000000001,2.9999996423721313,1.9999995231628418
2.0900000000000007,2.9999996423721313,1.9999995231628418
2.100000000000001,2.9999996423721313,1.9999995231628418
2.110000000000001,2.9999996423721313,1.9999995231628418
2.120000000000001,2.9999996423721313,1.9999995231628418
2.130000000000001,2.9999996423721313,1.9999995231628418
2.140000000000001,2.9999996423721313,1.9999995231628418
2.1500000000000012,2.9999996423721313,1.9999995231628418
2.160000000000001,2.9999996423721313,1.9999995231628418
2.170000000000001,2.9999996423721313,1.9999995231628418
2.180000000000001,2.9999996423721313,1.9999995231628418
2.1900000000000013,2.9999996423721313,1.9999995231628418
2.200000000000001,2.9999996423721313,1.9999995231628418
2.210000000000001,2.9999996423721313,1.9999995231628418
2.220000000000001,2.9999996423721313,1.9999995231628418
2.2300000000000013,2.9999996423721313,1.9999995231628418
2.240000000000001,2.9999996423721313,1.9999995231628418
2.250000000000001,2.9999996423721313,1.9999995231628418
2.260000000000001,2.9999996423721313,1.9999995231628418
2.2700000000000014,2.9999996423721313,1.9999995231628418
2.280000000000001,2.9999996423721313,1.9999995231628418
2.290000000000001,2.9999996423721313,1.9999995231628418
2.300000000000001,2.9999996423721313,1.9999995231628418
2.3100000000000014,2.9999996423721313,1.9999995231628418
2.320000000000001,2.9999996423721313,1.9999995231628418
2.330000000000001,2.9999996423721313,1.9999995231628418
2.340000000000001,2.9999996423721313,1.9999995231628418
2.3500000000000014,2.9999996423721313,1.9999995231628418
2.360000000000001,2.9999996423721313,1.9999995231628418
2.370000000000001,2.9999996423721313,1.9999995231628418
2.3800000000000012,2.9999996423721313,1.9999995231628418
2.3900000000000015,2.9999996423721313,1.9999995231628418
2.4000000000000012,2.9999996423721313,1.9999995231628418
2.410000000000001,2.9999996423721313,1.9999995231628418
2.4200000000000013,2.9999996423721313,1.9999995231628418
2.4300000000000015,2.9999996423721313,1.9999995231628418
2.4400000000000013,2.9999996423721313,1.9999995231628418
2.450000000000001,2.9999996423721313,1.9999995231628418
2.4600000000000013,2.9999996423721313,1.9999995231628418
2.4700000000000015,2.9999996423721313,1.9999995231628418
2.4800000000000013,2.9999996423721313,1.9999995231628418
2.490000000000001,2.9999996423721313,1.9999995231628418
2.5000000000000013,2.9999996423721313,1.9999995231628418
2.5100000000000016,2.9999996423721313,1.9999995231628418
2.5200000000000014,2.9999996423721313,1.9999995231628418
2.530000000000001,2.9999996423721313,1.9999995231628418
2.5400000000000014,2.9999996423721313,1.9999995231628418
2.5500000000000016,2.9999996423721313,1.9999995231628418
2.5600000000000014,2.9999996423721313,1.9999995231628418
2.570000000000001,2.9999996423721313,1.9999995231628418
2.5800000000000014,2.9999996423721313,1.9999995231628418
2.5900000000000016,2.9999996423721313,1.9999995231628418
2.6000000000000014,2.9999996423721313,1.9999995231628418
2.610000000000001,2.9999996423721313,1.9999995231628418
2.6200000000000014,2.9999996423721313,1.9999995231628418
2.6300000000000017,2.9999996423721313,1.9999995231628418
2.6400000000000015,2.9999996423721313,1.9999995231628418
2.6500000000000012,2.9999996423721313,1.9999995231628418
2.6600000000000015,2.9999996423721313,1.9999995231628418
2.6700000000000017,2.9999996423721313,1.9999995231628418
2.6800000000000015,2.9999996423721313,1.9999995231628418
2.6900000000000013,2.9999996423721313,1.9999995231628418
2.7000000000000015,2.9999996423721313,1.9999995231628418
2.7100000000000017,2.9999996423721313,1.9999995231628418
2.7200000000000015,2.9999996423721313,1.9999995231628418
2.7300000000000013,2.9999996423721313,1.9999995231628418
2.7400000000000015,2.9999996423721313,1.9999995231628418
2.7500000000000018,2.9999996423721313,1.9999995231628418
2.7600000000000016,2.9999996423721313,1.9999995231628418
2.7700000000000014,2.9999996423721313,1.9999995231628418
2.7800000000000016,2.9999996423721313,1.9999995231628418
2.790000000000002,2.9999996423721313,1.9999995231628418
2.8000000000000016,2.9999996423721313,1.9999995231628418
2.8100000000000014,2.9999996423721313,1.9999995231628418
2.8200000000000016,2.9999996423721313,1.9999995231628418
2.830000000000002,2.9999996423721313,1.9999995231628418
2.8400000000000016,2.9999996423721313,1.9999995231628418
2.8500000000000014,2.9999996423721313,1.9999995231628418
2.8600000000000017,2.9999996423721313,1.9999995231628418
2.870000000000002,2.9999996423721313,1.9999995231628418
2.8800000000000017,2.9999996423721313,1.9999995231628418
2.8900000000000015,2.9999996423721313,1.9999995231628418
2.9000000000000017,2.9999996423721313,1.9999995231628418
2.910000000000002,2.9999996423721313,1.9999995231628418
2.9200000000000017,2.9999996423721313,1.9999995231628418
2.9300000000000015,2.9999996423721313,1.9999995231628418
2.9400000000000017,2.9999996423721313,1.9999995231628418
2.950000000000002,2.9999996423721313,1.9999995231628418
2.9600000000000017,2.9999996423721313,1.9999995231628418
2.9700000000000015,2.9999996423721313,1.9999995231628418
2.9800000000000018,2.9999996423721313,1.9999995231628418
2.990000000000002,2.9999996423721313,1.9999995231628418
3.0000000000000018,2.9999996423721313,1.9999995231628418
3.0100000000000016,2.9999996423721313,1.9999995231628418
3.020000000000002,2.9999996423721313,1.9999995231628418
3.030000000000002,2.9999996423721313,1.9999995231628418
3.040000000000002,2.9999996423721313,1.9999995231628418
3.0500000000000016,2.9999996423721313,1.9999995231628418
3.060000000000002,2.9999996423721313,1.9999995231628418
3.070000000000002,2.9999996423721313,1.9999995231628418
3.080000000000002,2.9999996423721313,1.9999995231628418
3.0900000000000016,2.9999996423721313,1.9999995231628418
3.100000000000002,2.9999996423721313,1.9999995231628418
3.110000000000002,2.9999996423721313,1.9999995231628418
3.120000000000002,2.9999996423721313,1.9999995231628418
3.1300000000000017,2.9999996423721313,1.9999995231628418
3.140000000000002,2.9999996423721313,1.9999995231628418
3.150000000000002,2.9999996423721313,1.9999995231628418
3.160000000000002,2.9999996423721313,1.9999995231628418
3.1700000000000017,2.9999996423721313,1.9999995231628418
3.180000000000002,2.9999996423721313,1.9999995231628418
3.190000000000002,2.9999996423721313,1.9999995231628418
3.200000000000002,2.9999996423721313,1.9999995231628418
3.2100000000000017,2.9999996423721313,1.9999995231628418
3.220000000000002,2.9999996423721313,1.9999995231628418
3.230000000000002,2.9999996423721313,1.9999995231628418
3.240000000000002,2.9999996423721313,1.9999995231628418
3.2500000000000018,2.9999996423721313,1.9999995231628418
3.260000000000002,2.9999996423721313,1.9999995231628418
3.2700000000000022,2.9999996423721313,1.9999995231628418
3.280000000000002,2.9999996423721313,1.9999995231628418
3.290000000000002,2.9999996423721313,1.9999995231628418
3.300000000000002,2.9999996423721313,1.9999995231628418
3.3100000000000023,2.9999996423721313,1.9999995231628418
3.320000000000002,2.9999996423721313,1.9999995231628418
3.330000000000002,2.9999996423721313,1.9999995231628418
3.340000000000002,2.9999996423721313,1.9999995231628418
3.3500000000000023,2.9999996423721313,1.9999995231628418
3.360000000000002,2.9999996423721313,1.9999995231628418
3.370000000000002,2.9999996423721313,1.9999995231628418
3.380000000000002,2.9999996423721313,1.9999995231628418
3.3900000000000023,2.9999996423721313,1.9999995231628418
3.400000000000002,2.9999996423721313,1.9999995231628418
3.410000000000002,2.9999996423721313,1.9999995231628418
3.420000000000002,2.9999996423721313,1.9999995231628418
3.4300000000000024,2.9999996423721313,1.9999995231628418
3.440000000000002,2.9999996423721313,1.9999995231628418
3.450000000000002,2.9999996423721313,1.9999995231628418
3.460000000000002,2.9999996423721313,1.9999995231628418
3.4700000000000024,2.9999996423721313,1.9999995231628418
3.480000000000002,2.9999996423721313,1.9999995231628418
3.490000000000002,2.9999996423721313,1.9999995231628418
3.500000000000002,2.9999996423721313,1.9999995231628418
3.5100000000000025,2.9999996423721313,1.9999995231628418
3.5200000000000022,2.9999996423721313,1.9999995231628418
3.530000000000002,2.9999996423721313,1.9999995231628418
3.5400000000000023,2.9999996423721313,1.9999995231628418
3.5500000000000025,2.9999996423721313,1.9999995231628418
3.5600000000000023,2.9999996423721313,1.9999995231628418
3.570000000000002,2.9999996423721313,1.9999995231628418
3.5800000000000023,2.9999996423721313,1.9999995231628418
3.5900000000000025,2.9999996423721313,1.9999995231628418
3.6000000000000023,2.9999996423721313,1.9999995231628418
3.610000000000002,2.9999996423721313,1.9999995231628418
3.6200000000000023,2.9999996423721313,1.9999995231628418
3.6300000000000026,2.9999996423721313,1.9999995231628418
3.6400000000000023,2.9999996423721313,1.9999995231628418
3.650000000000002,2.9999996423721313,1.9999995231628418
3.6600000000000024,2.9999996423721313,1.9999995231628418
3.6700000000000026,2.9999996423721313,1.9999995231628418
3.6800000000000024,2.9999996423721313,1.9999995231628418
3.690000000000002,2.9999996423721313,1.9999995231628418
3.7000000000000024,2.9999996423721313,1.9999995231628418
3.7100000000000026,2.9999996423721313,1.9999995231628418
3.7200000000000024,2.9999996423721313,1.9999995231628418
3.730000000000002,2.9999996423721313,1.9999995231628418
3.7400000000000024,2.9999996423721313,1.9999995231628418
3.7500000000000027,2.9999996423721313,1.9999995231628418
3.7600000000000025,2.9999996423721313,1.9999995231628418
3.7700000000000022,2.9999996423721313,1.9999995231628418
3.7800000000000025,2.9999996423721313,1.9999995231628418
3.7900000000000027,2.9999996423721313,1.9999995231628418
3.8000000000000025,2.9999996423721313,1.9999995231628418
3.8100000000000023,2.9999996423721313,1.9999995231628418
3.8200000000000025,2.9999996423721313,1.9999995231628418
3.8300000000000027,2.9999996423721313,1.9999995231628418
3.8400000000000025,2.9999996423721313,1.9999995231628418
3.8500000000000023,2.9999996423721313,1.9999995231628418
3.8600000000000025,2.9999996423721313,1.9999995231628418
3.8700000000000028,2.9999996423721313,1.9999995231628418
3.8800000000000026,2.9999996423721313,1.9999995231628418
3.8900000000000023,2.9999996423721313,1.9999995231628418
3.9000000000000026,2.9999996423721313,1.9999995231628418
3.910000000000003,2.9999996423721313,1.9999995231628418
3.9200000000000026,2.9999996423721313,1.9999995231628418
3.9300000000000024,2.9999996423721313,1.9999995231628418
3.9400000000000026,2.9999996423721313,1.9999995231628418
3.950000000000003,2.9999996423721313,1.9999995231628418
3.9600000000000026,2.9999996423721313,1.9999995231628418
3.9700000000000024,2.9999996423721313,1.9999995231628418
3.9800000000000026,2.9999996423721313,1.9999995231628418
3.990000000000003,2.9999996423721313,1.9999995231628418
4.000000000000003,2.9999996423721313,1.9999995231628418
4.0100000000000025,2.9999996423721313,1.9999995231628418
4.020000000000003,2.9999996423721313,1.9999995231628418
4.030000000000003,2.9999996423721313,1.9999995231628418
4.040000000000003,2.9999996423721313,1.9999995231628418
4.0500000000000025,2.9999996423721313,1.9999995231628418
4.060000000000002,2.9999996423721313,1.9999995231628418
4.070000000000003,2.9999996423721313,1.9999995231628418
4.080000000000003,2.9999996423721313,1.9999995231628418
4.0900000000000025,2.9999996423721313,1.9999995231628418
4.100000000000003,2.9999996423721313,1.9999995231628418
4.110000000000003,2.9999996423721313,1.9999995231628418
4.120000000000003,2.9999996423721313,1.9999995231628418
4.130000000000003,2.9999996423721313,1.9999995231628418
4.140000000000002,2.9999996423721313,1.9999995231628418
4.150000000000003,2.9999996423721313,1.9999995231628418
4.160000000000003,2.9999996423721313,1.9999995231628418
4.170000000000003,2.9999996423721313,1.9999995231628418
4.180000000000003,2.9999996423721313,1.9999995231628418
4.190000000000003,2.9999996423721313,1.9999995231628418
4.200000000000003,2.9999996423721313,1.9999995231628418
4.210000000000003,2.9999996423721313,1.9999995231628418
4.220000000000002,2.9999996423721313,1.9999995231628418
4.230000000000003,2.9999996423721313,1.9999995231628418
4.240000000000003,2.9999996423721313,1.9999995231628418
4.250000000000003,2.9999996423721313,1.9999995231628418
4.260000000000003,2.9999996423721313,1.9999995231628418
4.270000000000003,2.9999996423721313,1.9999995231628418
4.280000000000003,2.9999996423721313,1.9999995231628418
4.290000000000003,2.9999996423721313,1.9999995231628418
4.3000000000000025,2.9999996423721313,1.9999995231628418
4.310000000000003,2.9999996423721313,1.9999995231628418
4.320000000000003,2.9999996423721313,1.9999995231628418
4.330000000000003,2.9999996423721313,1.9999995231628418
4.340000000000003,2.9999996423721313,1.9999995231628418
4.350000000000003,2.9999996423721313,1.9999995231628418
4.360000000000003,2.9999996423721313,1.9999995231628418
4.370000000000003,2.9999996423721313,1.9999995231628418
4.380000000000003,2.9999996423721313,1.9999995231628418
4.390000000000003,2.9999996423721313,1.9999995231628418
4.400000000000003,2.9999996423721313,1.9999995231628418
4.410000000000003,2.9999996423721313,1.9999995231628418
4.4200000000000035,2.9999996423721313,1.9999995231628418
4.430000000000003,2.9999996423721313,1.9999995231628418
4.440000000000003,2.9999996423721313,1.9999995231628418
4.450000000000003,2.9999996423721313,1.9999995231628418
4.460000000000003,2.9999996423721313,1.9999995231628418
4.470000000000003,2.9999996423721313,1.9999995231628418
4.480000000000003,2.9999996423721313,1.9999995231628418
4.490000000000003,2.9999996423721313,1.9999995231628418
4.5000000000000036,2.9999996423721313,1.9999995231628418
4.510000000000003,2.9999996423721313,1.9999995231628418
4.520000000000003,2.9999996423721313,1.9999995231628418
4.530000000000003,2.9999996423721313,1.9999995231628418
4.540000000000003,2.9999996423721313,1.9999995231628418
4.550000000000003,2.9999996423721313,1.9999995231628418
4.560000000000003,2.9999996423721313,1.9999995231628418
4.570000000000003,2.9999996423721313,1.9999995231628418
4.580000000000004,2.9999996423721313,1.9999995231628418
4.590000000000003,2.9999996423721313,1.9999995231628418
4.600000000000003,2.9999996423721313,1.9999995231628418
4.610000000000003,2.9999996423721313,1.9999995231628418
4.620000000000003,2.9999996423721313,1.9999995231628418
4.6300000000000034,2.9999996423721313,1.9999995231628418
4.640000000000003,2.9999996423721313,1.9999995231628418
4.650000000000003,2.9999996423721313,1.9999995231628418
4.660000000000004,2.9999996423721313,1.9999995231628418
4.6700000000000035,2.9999996423721313,1.9999995231628418
4.680000000000003,2.9999996423721313,1.9999995231628418
4.690000000000003,2.9999996423721313,1.9999995231628418
4.700000000000003,2.9999996423721313,1.9999995231628418
4.7100000000000035,2.9999996423721313,1.9999995231628418
4.720000000000003,2.9999996423721313,1.9999995231628418
4.730000000000003,2.9999996423721313,1.9999995231628418
4.740000000000004,2.9999996423721313,1.9999995231628418
4.7500000000000036,2.9999996423721313,1.9999995231628418
4.760000000000003,2.9999996423721313,1.9999995231628418
4.770000000000003,2.9999996423721313,1.9999995231628418
4.780000000000003,2.9999996423721313,1.9999995231628418
4.790000000000004,2.9999996423721313,1.9999995231628418
4.800000000000003,2.9999996423721313,1.9999995231628418
4.810000000000003,2.9999996423721313,1.9999995231628418
4.820000000000004,2.9999996423721313,1.9999995231628418
4.830000000000004,2.9999996423721313,1.9999995231628418
4.840000000000003,2.9999996423721313,1.9999995231628418
4.850000000000003,2.9999996423721313,1.9999995231628418
4.860000000000003,2.9999996423721313,1.9999995231628418
4.870000000000004,2.9999996423721313,1.9999995231628418
4.8800000000000034,2.9999996423721313,1.9999995231628418
4.890000000000003,2.9999996423721313,1.9999995231628418
4.900000000000004,2.9999996423721313,1.9999995231628418
4.910000000000004,2.9999996423721313,1.9999995231628418
4.9200000000000035,2.9999996423721313,1.9999995231628418
4.930000000000003,2.9999996423721313,1.9999995231628418
4.940000000000003,2.9999996423721313,1.9999995231628418
4.950000000000004,2.9999996423721313,1.9999995231628418
4.9600000000000035,2.9999996423721313,1.9999995231628418
4.970000000000003,2.9999996423721313,1.9999995231628418
4.980000000000004,2.9999996423721313,1.9999995231628418
4.990000000000004,2.9999996423721313,1.9999995231628418
5.0000000000000036,2.9999996423721313,1.9999995231628418
5.010000000000003,2.9999996423721313,1.9999995231628418
5.020000000000003,2.9999996423721313,1.9999995231628418
5.030000000000004,2.9999996423721313,1.9999995231628418
5.040000000000004,2.9999996423721313,1.9999995231628418
5.050000000000003,2.9999996423721313,1.9999995231628418
5.060000000000004,2.9999996423721313,1.9999995231628418
5.070000000000004,2.9999996423721313,1.9999995231628418
5.080000000000004,2.9999996423721313,1.9999995231628418
5.090000000000003,2.9999996423721313,1.9999995231628418
5.100000000000003,2.9999996423721313,1.9999995231628418
5.110000000000004,2.9999996423721313,1.9999995231628418
5.120000000000004,2.9999996423721313,1.9999995231628418
5.1300000000000034,2.9999996423721313,1.9999995231628418
5.140000000000004,2.9999996423721313,1.9999995231628418
5.150000000000004,2.9999996423721313,1.9999995231628418
5.160000000000004,2.9999996423721313,1.9999995231628418
5.1700000000000035,2.9999996423721313,1.9999995231628418
5.180000000000003,2.9999996423721313,1.9999995231628418
5.190000000000004,2.9999996423721313,1.9999995231628418
5.200000000000004,2.9999996423721313,1.9999995231628418
5.2100000000000035,2.9999996423721313,1.9999995231628418
5.220000000000004,2.9999996423721313,1.9999995231628418
5.230000000000004,2.9999996423721313,1.9999995231628418
5.240000000000004,2.9999996423721313,1.9999995231628418
5.2500000000000036,2.9999996423721313,1.9999995231628418
5.260000000000003,2.9999996423721313,1.9999995231628418
5.270000000000004,2.9999996423721313,1.9999995231628418
5.280000000000004,2.9999996423721313,1.9999995231628418
5.290000000000004,2.9999996423721313,1.9999995231628418
5.300000000000004,2.9999996423721313,1.9999995231628418
5.310000000000004,2.9999996423721313,1.9999995231628418
5.320000000000004,2.9999996423721313,1.9999995231628418
5.330000000000004,2.9999996423721313,1.9999995231628418
5.340000000000003,2.9999996423721313,1.9999995231628418
5.350000000000004,2.9999996423721313,1.9999995231628418
5.360000000000004,2.9999996423721313,1.9999995231628418
5.370000000000004,2.9999996423721313,1.9999995231628418
5.380000000000004,2.9999996423721313,1.9999995231628418
5.390000000000004,2.9999996423721313,1.9999995231628418
5.400000000000004,2.9999996423721313,1.9999995231628418
5.410000000000004,2.9999996423721313,1.9999995231628418
5.4200000000000035,2.9999996423721313,1.9999995231628418
5.430000000000004,2.9999996423721313,1.9999995231628418
5.440000000000004,2.9999996423721313,1.9999995231628418
5.450000000000004,2.9999996423721313,1.9999995231628418
5.460000000000004,2.9999996423721313,1.9999995231628418
5.470000000000004,2.9999996423721313,1.9999995231628418
5.480000000000004,2.9999996423721313,1.9999995231628418
5.490000000000004,2.9999996423721313,1.9999995231628418
5.5000000000000036,2.9999996423721313,1.9999995231628418
5.510000000000004,2.9999996423721313,1.9999995231628418
5.520000000000004,2.9999996423721313,1.9999995231628418
5.530000000000004,2.9999996423721313,1.9999995231628418
5.5400000000000045,2.9999996423721313,1.9999995231628418
5.550000000000004,2.9999996423721313,1.9999995231628418
5.560000000000004,2.9999996423721313,1.9999995231628418
5.570000000000004,2.9999996423721313,1.9999995231628418
5.580000000000004,2.9999996423721313,1.9999995231628418
5.590000000000004,2.9999996423721313,1.9999995231628418
5.600000000000004,2.9999996423721313,1.9999995231628418
5.610000000000004,2.9999996423721313,1.9999995231628418
5.6200000000000045,2.9999996423721313,1.9999995231628418
5.630000000000004,2.9999996423721313,1.9999995231628418
5.640000000000004,2.9999996423721313,1.9999995231628418
5.650000000000004,2.9999996423721313,1.9999995231628418
5.660000000000004,2.9999996423721313,1.9999995231628418
5.670000000000004,2.9999996423721313,1.9999995231628418
5.680000000000004,2.9999996423721313,1.9999995231628418
5.690000000000004,2.9999996423721313,1.9999995231628418
5.700000000000005,2.9999996423721313,1.9999995231628418
5.710000000000004,2.9999996423721313,1.9999995231628418
5.720000000000004,2.9999996423721313,1.9999995231628418
5.730000000000004,2.9999996423721313,1.9999995231628418
5.740000000000004,2.9999996423721313,1.9999995231628418
5.750000000000004,2.9999996423721313,1.9999995231628418
5.760000000000004,2.9999996423721313,1.9999995231628418
5.770000000000004,2.9999996423721313,1.9999995231628418
5.780000000000005,2.9999996423721313,1.9999995231628418
5.7900000000000045,2.9999996423721313,1.9999995231628418
5.800000000000004,2.9999996423721313,1.9999995231628418
5.810000000000004,2.9999996423721313,1.9999995231628418
5.820000000000004,2.9999996423721313,1.9999995231628418
5.8300000000000045,2.9999996423721313,1.9999995231628418
5.840000000000004,2.9999996423721313,1.9999995231628418
5.850000000000004,2.9999996423721313,1.9999995231628418
5.860000000000005,2.9999996423721313,1.9999995231628418
5.8700000000000045,2.9999996423721313,1.9999995231628418
5.880000000000004,2.9999996423721313,1.9999995231628418
5.890000000000004,2.9999996423721313,1.9999995231628418
5.900000000000004,2.9999996423721313,1.9999995231628418
5.910000000000005,2.9999996423721313,1.9999995231628418
5.920000000000004,2.9999996423721313,1.9999995231628418
5.930000000000004,2.9999996423721313,1.9999995231628418
5.940000000000005,2.9999996423721313,1.9999995231628418
5.950000000000005,2.9999996423721313,1.9999995231628418
5.960000000000004,2.9999996423721313,1.9999995231628418
5.970000000000004,2.9999996423721313,1.9999995231628418
5.980000000000004,2.9999996423721313,1.9999995231628418
5.990000000000005,2.9999996423721313,1.9999995231628418
6.000000000000004,2.9999996423721313,1.9999995231628418
6.010000000000004,2.9999996423721313,1.9999995231628418
6.020000000000005,2.9999996423721313,1.9999995231628418
6.030000000000005,2.9999996423721313,1.9999995231628418
6.0400000000000045,2.9999996423721313,1.9999995231628418
6.050000000000004,2.9999996423721313,1.9999995231628418
6.060000000000004,2.9999996423721313,1.9999995231628418
6.070000000000005,2.9999996423721313,1.9999995231628418
6.0800000000000045,2.9999996423721313,1.9999995231628418
6.090000000000004,2.9999996423721313,1.9999995231628418
6.100000000000005,2.9999996423721313,1.9999995231628418
6.110000000000005,2.9999996423721313,1.9999995231628418
6.1200000000000045,2.9999996423721313,1.9999995231628418
6.130000000000004,2.9999996423721313,1.9999995231628418
6.140000000000004,2.9999996423721313,1.9999995231628418
6.150000000000005,2.9999996423721313,1.9999995231628418
6.160000000000005,2.9999996423721313,1.9999995231628418
6.170000000000004,2.9999996423721313,1.9999995231628418
6.180000000000005,2.9999996423721313,1.9999995231628418
6.190000000000005,2.9999996423721313,1.9999995231628418
6.200000000000005,2.9999996423721313,1.9999995231628418
6.210000000000004,2.9999996423721313,1.9999995231628418
6.220000000000004,2.9999996423721313,1.9999995231628418
6.230000000000005,2.9999996423721313,1.9999995231628418
6.240000000000005,2.9999996423721313,1.9999995231628418
6.250000000000004,2.9999996423721313,1.9999995231628418
6.260000000000005,2.9999996423721313,1.9999995231628418
6.270000000000005,2.9999996423721313,1.9999995231628418
6.280000000000005,2.9999996423721313,1.9999995231628418
6.2900000000000045,2.9999996423721313,1.9999995231628418
6.300000000000004,2.9999996423721313,1.9999995231628418
6.310000000000005,2.9999996423721313,1.9999995231628418
6.320000000000005,2.9999996423721313,1.9999995231628418
6.3300000000000045,2.9999996423721313,1.9999995231628418
6.340000000000005,2.9999996423721313,1.9999995231628418
6.350000000000005,2.9999996423721313,1.9999995231628418
6.360000000000005,2.9999996423721313,1.9999995231628418
6.3700000000000045,2.9999996423721313,1.9999995231628418
6.380000000000004,2.9999996423721313,1.9999995231628418
6.390000000000005,2.9999996423721313,1.9999995231628418
6.400000000000005,2.9999996423721313,1.9999995231628418
6.410000000000005,2.9999996423721313,1.9999995231628418
6.420000000000005,2.9999996423721313,1.9999995231628418
6.430000000000005,2.9999996423721313,1.9999995231628418
6.440000000000005,2.9999996423721313,1.9999995231628418
6.450000000000005,2.9999996423721313,1.9999995231628418
6.460000000000004,2.9999996423721313,1.9999995231628418
6.470000000000005,2.9999996423721313,1.9999995231628418
6.480000000000005,2.9999996423721313,1.9999995231628418
6.490000000000005,2.9999996423721313,1.9999995231628418
6.500000000000005,2.9999996423721313,1.9999995231628418
6.510000000000005,2.9999996423721313,1.9999995231628418
6.520000000000005,2.9999996423721313,1.9999995231628418
6.530000000000005,2.9999996423721313,1.9999995231628418
6.5400000000000045,2.9999996423721313,1.9999995231628418
6.550000000000005,2.9999996423721313,1.9999995231628418
6.560000000000005,2.9999996423721313,1.9999995231628418
6.570000000000005,2.9999996423721313,1.9999995231628418
6.580000000000005,2.9999996423721313,1.9999995231628418
6.590000000000005,2.9999996423721313,1.9999995231628418
6.600000000000005,2.9999996423721313,1.9999995231628418
6.610000000000005,2.9999996423721313,1.9999995231628418
6.6200000000000045,2.9999996423721313,1.9999995231628418
6.630000000000005,2.9999996423721313,1.9999995231628418
6.640000000000005,2.9999996423721313,1.9999995231628418
6.650000000000005,2.9999996423721313,1.9999995231628418
6.6600000000000055,2.9999996423721313,1.9999995231628418
6.670000000000005,2.9999996423721313,1.9999995231628418
6.680000000000005,2.9999996423721313,1.9999995231628418
6.690000000000005,2.9999996423721313,1.9999995231628418
6.700000000000005,2.9999996423721313,1.9999995231628418
6.710000000000005,2.9999996423721313,1.9999995231628418
6.720000000000005,2.9999996423721313,1.9999995231628418
6.730000000000005,2.9999996423721313,1.9999995231628418
6.7400000000000055,2.9999996423721313,1.9999995231628418
6.750000000000005,2.9999996423721313,1.9999995231628418
6.760000000000005,2.9999996423721313,1.9999995231628418
6.770000000000005,2.9999996423721313,1.9999995231628418
6.780000000000005,2.9999996423721313,1.9999995231628418
6.790000000000005,2.9999996423721313,1.9999995231628418
6.800000000000005,2.9999996423721313,1.9999995231628418
6.810000000000005,2.9999996423721313,1.9999995231628418
6.820000000000006,2.9999996423721313,1.9999995231628418
6.830000000000005,2.9999996423721313,1.9999995231628418
6.840000000000005,2.9999996423721313,1.9999995231628418
6.850000000000005,2.9999996423721313,1.9999995231628418
6.860000000000005,2.9999996423721313,1.9999995231628418
6.870000000000005,2.9999996423721313,1.9999995231628418
6.880000000000005,2.9999996423721313,1.9999995231628418
6.890000000000005,2.9999996423721313,1.9999995231628418
6.900000000000006,2.9999996423721313,1.9999995231628418
6.9100000000000055,2.9999996423721313,1.9999995231628418
6.920000000000005,2.9999996423721313,1.9999995231628418
6.930000000000005,2.9999996423721313,1.9999995231628418
6.940000000000005,2.9999996423721313,1.9999995231628418
6.9500000000000055,2.9999996423721313,1.9999995231628418
6.960000000000005,2.9999996423721313,1.9999995231628418
6.970000000000005,2.9999996423721313,1.9999995231628418
6.980000000000006,2.9999996423721313,1.9999995231628418
6.9900000000000055,2.9999996423721313,1.9999995231628418
7.000000000000005,2.9999996423721313,1.9999995231628418
7.010000000000005,2.9999996423721313,1.9999995231628418
7.020000000000005,2.9999996423721313,1.9999995231628418
7.030000000000006,2.9999996423721313,1.9999995231628418
7.040000000000005,2.9999996423721313,1.9999995231628418
7.050000000000005,2.9999996423721313,1.9999995231628418
7.060000000000006,2.9999996423721313,1.9999995231628418
7.070000000000006,2.9999996423721313,1.9999995231628418
7.080000000000005,2.9999996423721313,1.9999995231628418
7.090000000000005,2.9999996423721313,1.9999995231628418
7.100000000000005,2.9999996423721313,1.9999995231628418
7.110000000000006,2.9999996423721313,1.9999995231628418
7.120000000000005,2.9999996423721313,1.9999995231628418
7.130000000000005,2.9999996423721313,1.9999995231628418
7.140000000000006,2.9999996423721313,1.9999995231628418
7.150000000000006,2.9999996423721313,1.9999995231628418
7.1600000000000055,2.9999996423721313,1.9999995231628418
7.170000000000005,2.9999996423721313,1.9999995231628418
7.180000000000005,2.9999996423721313,1.9999995231628418
7.190000000000006,2.9999996423721313,1.9999995231628418
7.2000000000000055,2.9999996423721313,1.9999995231628418
7.210000000000005,2.9999996423721313,1.9999995231628418
7.220000000000006,2.9999996423721313,1.9999995231628418
7.230000000000006,2.9999996423721313,1.9999995231628418
7.2400000000000055,2.9999996423721313,1.9999995231628418
7.250000000000005,2.9999996423721313,1.9999995231628418
7.260000000000005,2.9999996423721313,1.9999995231628418
7.270000000000006,2.9999996423721313,1.9999995231628418
7.280000000000006,2.9999996423721313,1.9999995231628418
7.290000000000005,2.9999996423721313,1.9999995231628418
7.300000000000006,2.9999996423721313,1.9999995231628418
7.310000000000006,2.9999996423721313,1.9999995231628418
7.320000000000006,2.9999996423721313,1.9999995231628418
7.330000000000005,2.9999996423721313,1.9999995231628418
7.340000000000005,2.9999996423721313,1.9999995231628418
7.350000000000006,2.9999996423721313,1.9999995231628418
7.360000000000006,2.9999996423721313,1.9999995231628418
7.370000000000005,2.9999996423721313,1.9999995231628418
7.380000000000006,2.9999996423721313,1.9999995231628418
7.390000000000006,2.9999996423721313,1.9999995231628418
7.400000000000006,2.9999996423721313,1.9999995231628418
7.4100000000000055,2.9999996423721313,1.9999995231628418
7.420000000000005,2.9999996423721313,1.9999995231628418
7.430000000000006,2.9999996423721313,1.9999995231628418
7.440000000000006,2.9999996423721313,1.9999995231628418
7.4500000000000055,2.9999996423721313,1.9999995231628418
7.460000000000006,2.9999996423721313,1.9999995231628418
7.470000000000006,2.9999996423721313,1.9999995231628418
7.480000000000006,2.9999996423721313,1.9999995231628418
7.4900000000000055,2.9999996423721313,1.9999995231628418
7.500000000000005,2.9999996423721313,1.9999995231628418
7.510000000000006,2.9999996423721313,1.9999995231628418
7.520000000000006,2.9999996423721313,1.9999995231628418
7.530000000000006,2.9999996423721313,1.9999995231628418
7.540000000000006,2.9999996423721313,1.9999995231628418
7.550000000000006,2.9999996423721313,1.9999995231628418
7.560000000000006,2.9999996423721313,1.9999995231628418
7.570000000000006,2.9999996423721313,1.9999995231628418
7.580000000000005,2.9999996423721313,1.9999995231628418
7.590000000000006,2.9999996423721313,1.9999995231628418
7.600000000000006,2.9999996423721313,1.9999995231628418
7.610000000000006,2.9999996423721313,1.9999995231628418
7.620000000000006,2.9999996423721313,1.9999995231628418
7.630000000000006,2.9999996423721313,1.9999995231628418
7.640000000000006,2.9999996423721313,1.9999995231628418
7.650000000000006,2.9999996423721313,1.9999995231628418
7.6600000000000055,2.9999996423721313,1.9999995231628418
7.670000000000006,2.9999996423721313,1.9999995231628418
7.680000000000006,2.9999996423721313,1.9999995231628418
7.690000000000006,2.9999996423721313,1.9999995231628418
7.700000000000006,2.9999996423721313,1.9999995231628418
7.710000000000006,2.9999996423721313,1.9999995231628418
7.720000000000006,2.9999996423721313,1.9999995231628418
7.730000000000006,2.9999996423721313,1.9999995231628418
7.7400000000000055,2.9999996423721313,1.9999995231628418
7.750000000000006,2.9999996423721313,1.9999995231628418
7.760000000000006,2.9999996423721313,1.9999995231628418
7.770000000000006,2.9999996423721313,1.9999995231628418
7.7800000000000065,2.9999996423721313,1.9999995231628418
7.790000000000006,2.9999996423721313,1.9999995231628418
7.800000000000006,2.9999996423721313,1.9999995231628418
7.810000000000006,2.9999996423721313,1.9999995231628418
7.820000000000006,2.9999996423721313,1.9999995231628418
7.830000000000006,2.9999996423721313,1.9999995231628418
7.840000000000006,2.9999996423721313,1.9999995231628418
7.850000000000006,2.9999996423721313,1.9999995231628418
7.8600000000000065,2.9999996423721313,1.9999995231628418
7.870000000000006,2.9999996423721313,1.9999995231628418
7.880000000000006,2.9999996423721313,1.9999995231628418
7.890000000000006,2.9999996423721313,1.9999995231628418
7.900000000000006,2.9999996423721313,1.9999995231628418
7.910000000000006,2.9999996423721313,1.9999995231628418
7.920000000000006,2.9999996423721313,1.9999995231628418
7.930000000000006,2.9999996423721313,1.9999995231628418
7.940000000000007,2.9999996423721313,1.9999995231628418
7.950000000000006,2.9999996423721313,1.9999995231628418
7.960000000000006,2.9999996423721313,1.9999995231628418
7.970000000000006,2.9999996423721313,1.9999995231628418
7.980000000000006,2.9999996423721313,1.9999995231628418
7.990000000000006,2.9999996423721313,1.9999995231628418
8.000000000000007,2.9999996423721313,1.9999995231628418
8.010000000000005,2.9999996423721313,1.9999995231628418
8.020000000000007,2.9999996423721313,1.9999995231628418
8.030000000000006,2.9999996423721313,1.9999995231628418
8.040000000000006,2.9999996423721313,1.9999995231628418
8.050000000000006,2.9999996423721313,1.9999995231628418
8.060000000000006,2.9999996423721313,1.9999995231628418
8.070000000000007,2.9999996423721313,1.9999995231628418
8.080000000000005,2.9999996423721313,1.9999995231628418
8.090000000000007,2.9999996423721313,1.9999995231628418
8.100000000000007,2.9999996423721313,1.9999995231628418
8.110000000000007,2.9999996423721313,1.9999995231628418
8.120000000000006,2.9999996423721313,1.9999995231628418
8.130000000000006,2.9999996423721313,1.9999995231628418
8.140000000000006,2.9999996423721313,1.9999995231628418
8.150000000000006,2.9999996423721313,1.9999995231628418
8.160000000000007,2.9999996423721313,1.9999995231628418
8.170000000000005,2.9999996423721313,1.9999995231628418
8.180000000000007,2.9999996423721313,1.9999995231628418
8.190000000000007,2.9999996423721313,1.9999995231628418
8.200000000000006,2.9999996423721313,1.9999995231628418
8.210000000000006,2.9999996423721313,1.9999995231628418
8.220000000000006,2.9999996423721313,1.9999995231628418
8.230000000000008,2.9999996423721313,1.9999995231628418
8.240000000000006,2.9999996423721313,1.9999995231628418
8.250000000000007,2.9999996423721313,1.9999995231628418
8.260000000000007,2.9999996423721313,1.9999995231628418
8.270000000000007,2.9999996423721313,1.9999995231628418
8.280000000000006,2.9999996423721313,1.9999995231628418
8.290000000000006,2.9999996423721313,1.9999995231628418
8.300000000000006,2.9999996423721313,1.9999995231628418
8.310000000000006,2.9999996423721313,1.9999995231628418
8.320000000000007,2.9999996423721313,1.9999995231628418
8.330000000000005,2.9999996423721313,1.9999995231628418
8.340000000000007,2.9999996423721313,1.9999995231628418
8.350000000000007,2.9999996423721313,1.9999995231628418
8.360000000000007,2.9999996423721313,1.9999995231628418
8.370000000000006,2.9999996423721313,1.9999995231628418
8.380000000000006,2.9999996423721313,1.9999995231628418
8.390000000000008,2.9999996423721313,1.9999995231628418
8.400000000000006,2.9999996423721313,1.9999995231628418
8.410000000000007,2.9999996423721313,1.9999995231628418
8.420000000000007,2.9999996423721313,1.9999995231628418
8.430000000000007,2.9999996423721313,1.9999995231628418
8.440000000000007,2.9999996423721313,1.9999995231628418
8.450000000000006,2.9999996423721313,1.9999995231628418
8.460000000000006,2.9999996423721313,1.9999995231628418
8.470000000000006,2.9999996423721313,1.9999995231628418
8.480000000000008,2.9999996423721313,1.9999995231628418
8.490000000000006,2.9999996423721313,1.9999995231628418
8.500000000000007,2.9999996423721313,1.9999995231628418
8.510000000000007,2.9999996423721313,1.9999995231628418
8.520000000000007,2.9999996423721313,1.9999995231628418
8.530000000000006,2.9999996423721313,1.9999995231628418
8.540000000000006,2.9999996423721313,1.9999995231628418
8.550000000000008,2.9999996423721313,1.9999995231628418
8.560000000000006,2.9999996423721313,1.9999995231628418
8.570000000000007,2.9999996423721313,1.9999995231628418
8.580000000000007,2.9999996423721313,1.9999995231628418
8.590000000000007,2.9999996423721313,1.9999995231628418
8.600000000000007,2.9999996423721313,1.9999995231628418
8.610000000000007,2.9999996423721313,1.9999995231628418
8.620000000000006,2.9999996423721313,1.9999995231628418
8.630000000000006,2.9999996423721313,1.9999995231628418
8.640000000000008,2.9999996423721313,1.9999995231628418
8.650000000000006,2.9999996423721313,1.9999995231628418
8.660000000000007,2.9999996423721313,1.9999995231628418
8.670000000000007,2.9999996423721313,1.9999995231628418
8.680000000000007,2.9999996423721313,1.9999995231628418
8.690000000000007,2.9999996423721313,1.9999995231628418
8.700000000000006,2.9999996423721313,1.9999995231628418
8.710000000000008,2.9999996423721313,1.9999995231628418
8.720000000000006,2.9999996423721313,1.9999995231628418
8.730000000000008,2.9999996423721313,1.9999995231628418
8.740000000000007,2.9999996423721313,1.9999995231628418
8.750000000000007,2.9999996423721313,1.9999995231628418
8.760000000000007,2.9999996423721313,1.9999995231628418
8.770000000000007,2.9999996423721313,1.9999995231628418
8.780000000000006,2.9999996423721313,1.9999995231628418
8.790000000000006,2.9999996423721313,1.9999995231628418
8.800000000000008,2.9999996423721313,1.9999995231628418
8.810000000000006,2.9999996423721313,1.9999995231628418
8.820000000000007,2.9999996423721313,1.9999995231628418
8.830000000000007,2.9999996423721313,1.9999995231628418
8.840000000000007,2.9999996423721313,1.9999995231628418
8.850000000000007,2.9999996423721313,1.9999995231628418
8.860000000000007,2.9999996423721313,1.9999995231628418
8.870000000000008,2.9999996423721313,1.9999995231628418
8.880000000000006,2.9999996423721313,1.9999995231628418
8.890000000000008,2.9999996423721313,1.9999995231628418
8.900000000000007,2.9999996423721313,1.9999995231628418
8.910000000000007,2.9999996423721313,1.9999995231628418
8.920000000000007,2.9999996423721313,1.9999995231628418
8.930000000000007,2.9999996423721313,1.9999995231628418
8.940000000000007,2.9999996423721313,1.9999995231628418
8.950000000000006,2.9999996423721313,1.9999995231628418
8.960000000000008,2.9999996423721313,1.9999995231628418
8.970000000000006,2.9999996423721313,1.9999995231628418
8.980000000000008,2.9999996423721313,1.9999995231628418
8.990000000000007,2.9999996423721313,1.9999995231628418
9.000000000000007,2.9999996423721313,1.9999995231628418
9.010000000000007,2.9999996423721313,1.9999995231628418
9.020000000000007,2.9999996423721313,1.9999995231628418
9.030000000000006,2.9999996423721313,1.9999995231628418
9.040000000000006,2.9999996423721313,1.9999995231628418
9.050000000000008,2.9999996423721313,1.9999995231628418
9.060000000000008,2.9999996423721313,1.9999995231628418
9.070000000000007,2.9999996423721313,1.9999995231628418
9.080000000000007,2.9999996423721313,1.9999995231628418
9.090000000000007,2.9999996423721313,1.9999995231628418
9.100000000000007,2.9999996423721313,1.9999995231628418
9.110000000000007,2.9999996423721313,1.9999995231628418
9.120000000000008,2.9999996423721313,1.9999995231628418
9.130000000000008,2.9999996423721313,1.9999995231628418
9.140000000000008,2.9999996423721313,1.9999995231628418
9.150000000000007,2.9999996423721313,1.9999995231628418
9.160000000000007,2.9999996423721313,1.9999995231628418
9.170000000000007,2.9999996423721313,1.9999995231628418
9.180000000000007,2.9999996423721313,1.9999995231628418
9.190000000000007,2.9999996423721313,1.9999995231628418
9.200000000000006,2.9999996423721313,1.9999995231628418
9.210000000000008,2.9999996423721313,1.9999995231628418
9.220000000000008,2.9999996423721313,1.9999995231628418
9.230000000000008,2.9999996423721313,1.9999995231628418
9.240000000000007,2.9999996423721313,1.9999995231628418
9.250000000000007,2.9999996423721313,1.9999995231628418
9.260000000000007,2.9999996423721313,1.9999995231628418
9.270000000000007,2.9999996423721313,1.9999995231628418
9.280000000000008,2.9999996423721313,1.9999995231628418
9.290000000000008,2.9999996423721313,1.9999995231628418
9.300000000000008,2.9999996423721313,1.9999995231628418
9.310000000000008,2.9999996423721313,1.9999995231628418
9.320000000000007,2.9999996423721313,1.9999995231628418
9.330000000000007,2.9999996423721313,1.9999995231628418
9.340000000000007,2.9999996423721313,1.9999995231628418
9.350000000000007,2.9999996423721313,1.9999995231628418
9.360000000000007,2.9999996423721313,1.9999995231628418
9.370000000000008,2.9999996423721313,1.9999995231628418
9.380000000000008,2.9999996423721313,1.9999995231628418
9.390000000000008,2.9999996423721313,1.9999995231628418
9.400000000000007,2.9999996423721313,1.9999995231628418
9.410000000000007,2.9999996423721313,1.9999995231628418
9.420000000000007,2.9999996423721313,1.9999995231628418
9.430000000000007,2.9999996423721313,1.9999995231628418
9.440000000000008,2.9999996423721313,1.9999995231628418
9.450000000000008,2.9999996423721313,1.9999995231628418
9.460000000000008,2.9999996423721313,1.9999995231628418
9.470000000000008,2.9999996423721313,1.9999995231628418
9.480000000000008,2.9999996423721313,1.9999995231628418
9.490000000000007,2.9999996423721313,1.9999995231628418
9.500000000000007,2.9999996423721313,1.9999995231628418
9.510000000000007,2.9999996423721313,1.9999995231628418
9.520000000000007,2.9999996423721313,1.9999995231628418
9.530000000000008,2.9999996423721313,1.9999995231628418
9.540000000000008,2.9999996423721313,1.9999995231628418
9.550000000000008,2.9999996423721313,1.9999995231628418
9.560000000000008,2.9999996423721313,1.9999995231628418
9.570000000000007,2.9999996423721313,1.9999995231628418
9.580000000000007,2.9999996423721313,1.9999995231628418
9.590000000000007,2.9999996423721313,1.9999995231628418
9.600000000000009,2.9999996423721313,1.9999995231628418
9.610000000000008,2.9999996423721313,1.9999995231628418
9.620000000000008,2.9999996423721313,1.9999995231628418
9.630000000000008,2.9999996423721313,1.9999995231628418
9.640000000000008,2.9999996423721313,1.9999995231628418
9.650000000000007,2.9999996423721313,1.9999995231628418
9.660000000000007,2.9999996423721313,1.9999995231628418
9.670000000000007,2.9999996423721313,1.9999995231628418
9.680000000000007,2.9999996423721313,1.9999995231628418
9.690000000000008,2.9999996423721313,1.9999995231628418
9.700000000000008,2.9999996423721313,1.9999995231628418
9.710000000000008,2.9999996423721313,1.9999995231628418
9.720000000000008,2.9999996423721313,1.9999995231628418
9.730000000000008,2.9999996423721313,1.9999995231628418
9.740000000000007,2.9999996423721313,1.9999995231628418
9.750000000000007,2.9999996423721313,1.9999995231628418
9.760000000000009,2.9999996423721313,1.9999995231628418
9.770000000000008,2.9999996423721313,1.9999995231628418
9.780000000000008,2.9999996423721313,1.9999995231628418
9.790000000000008,2.9999996423721313,1.9999995231628418
9.800000000000008,2.9999996423721313,1.9999995231628418
9.810000000000008,2.9999996423721313,1.9999995231628418
9.820000000000007,2.9999996423721313,1.9999995231628418
9.830000000000007,2.9999996423721313,1.9999995231628418
9.840000000000007,2.9999996423721313,1.9999995231628418
9.850000000000009,2.9999996423721313,1.9999995231628418
9.860000000000008,2.9999996423721313,1.9999995231628418
9.870000000000008,2.9999996423721313,1.9999995231628418
9.880000000000008,2.9999996423721313,1.9999995231628418
9.890000000000008,2.9999996423721313,1.9999995231628418
9.900000000000007,2.9999996423721313,1.9999995231628418
9.910000000000007,2.9999996423721313,1.9999995231628418
9.920000000000009,2.9999996423721313,1.9999995231628418
9.930000000000009,2.9999996423721313,1.9999995231628418
9.940000000000008,2.9999996423721313,1.9999995231628418
9.950000000000008,2.9999996423721313,1.9999995231628418
9.960000000000008,2.9999996423721313,1.9999995231628418
9.970000000000008,2.9999996423721313,1.9999995231628418
9.980000000000008,2.9999996423721313,1.9999995231628418
9.990000000000007,2.9999996423721313,1.9999995231628418
10.000000000000007,2.9999996423721313,1.9999995231628418
10.010000000000009,2.9999996423721313,1.9999995231628418
10.020000000000008,2.9999996423721313,1.9999995231628418
10.030000000000008,2.9999996423721313,1.9999995231628418
10.040000000000008,2.9999996423721313,1.9999995231628418
10.050000000000008,2.9999996423721313,1.9999995231628418
10.060000000000008,2.9999996423721313,1.9999995231628418
10.070000000000007,2.9999996423721313,1.9999995231628418
10.080000000000009,2.9999996423721313,1.9999995231628418
10.090000000000009,2.9999996423721313,1.9999995231628418
10.100000000000009,2.9999996423721313,1.9999995231628418
10.110000000000008,2.9999996423721313,1.9999995231628418
10.120000000000008,2.9999996423721313,1.9999995231628418
10.130000000000008,2.9999996423721313,1.9999995231628418
10.140000000000008,2.9999996423721313,1.9999995231628418
10.150000000000007,2.9999996423721313,1.9999995231628418
10.160000000000007,2.9999996423721313,1.9999995231628418
10.170000000000009,2.9999996423721313,1.9999995231628418
10.180000000000009,2.9999996423721313,1.9999995231628418
10.190000000000008,2.9999996423721313,1.9999995231628418
10.200000000000008,2.9999996423721313,1.9999995231628418
10.210000000000008,2.9999996423721313,1.9999995231628418
10.220000000000008,2.9999996423721313,1.9999995231628418
10.230000000000008,2.9999996423721313,1.9999995231628418
10.240000000000009,2.9999996423721313,1.9999995231628418
10.250000000000009,2.9999996423721313,1.9999995231628418
10.260000000000009,2.9999996423721313,1.9999995231628418
10.270000000000008,2.9999996423721313,1.9999995231628418
10.280000000000008,2.9999996423721313,1.9999995231628418
10.290000000000008,2.9999996423721313,1.9999995231628418
10.300000000000008,2.9999996423721313,1.9999995231628418
10.310000000000008,2.9999996423721313,1.9999995231628418
10.320000000000007,2.9999996423721313,1.9999995231628418
10.330000000000009,2.9999996423721313,1.9999995231628418
10.340000000000009,2.9999996423721313,1.9999995231628418
10.350000000000009,2.9999996423721313,1.9999995231628418
10.360000000000008,2.9999996423721313,1.9999995231628418
10.370000000000008,2.9999996423721313,1.9999995231628418
10.380000000000008,2.9999996423721313,1.9999995231628418
10.390000000000008,2.9999996423721313,1.9999995231628418
10.40000000000001,2.9999996423721313,1.9999995231628418
10.410000000000009,2.9999996423721313,1.9999995231628418
10.420000000000009,2.9999996423721313,1.9999995231628418
10.430000000000009,2.9999996423721313,1.9999995231628418
10.440000000000008,2.9999996423721313,1.9999995231628418
10.450000000000008,2.9999996423721313,1.9999995231628418
10.460000000000008,2.9999996423721313,1.9999995231628418
10.470000000000008,2.9999996423721313,1.9999995231628418
10.480000000000008,2.9999996423721313,1.9999995231628418
10.490000000000009,2.9999996423721313,1.9999995231628418
10.500000000000009,2.9999996423721313,1.9999995231628418
10.510000000000009,2.9999996423721313,1.9999995231628418
10.520000000000008,2.9999996423721313,1.9999995231628418
10.530000000000008,2.9999996423721313,1.9999995231628418
10.540000000000008,2.9999996423721313,1.9999995231628418
10.550000000000008,2.9999996423721313,1.9999995231628418
10.56000000000001,2.9999996423721313,1.9999995231628418
10.57000000000001,2.9999996423721313,1.9999995231628418
10.580000000000009,2.9999996423721313,1.9999995231628418
10.590000000000009,2.9999996423721313,1.9999995231628418
10.600000000000009,2.9999996423721313,1.9999995231628418
10.610000000000008,2.9999996423721313,1.9999995231628418
10.620000000000008,2.9999996423721313,1.9999995231628418
10.630000000000008,2.9999996423721313,1.9999995231628418
10.640000000000008,2.9999996423721313,1.9999995231628418
10.65000000000001,2.9999996423721313,1.9999995231628418
10.660000000000009,2.9999996423721313,1.9999995231628418
10.670000000000009,2.9999996423721313,1.9999995231628418
10.680000000000009,2.9999996423721313,1.9999995231628418
10.690000000000008,2.9999996423721313,1.9999995231628418
10.700000000000008,2.9999996423721313,1.9999995231628418
10.710000000000008,2.9999996423721313,1.9999995231628418
10.72000000000001,2.9999996423721313,1.9999995231628418
10.73000000000001,2.9999996423721313,1.9999995231628418
10.740000000000009,2.9999996423721313,1.9999995231628418
10.750000000000009,2.9999996423721313,1.9999995231628418
10.760000000000009,2.9999996423721313,1.9999995231628418
10.770000000000008,2.9999996423721313,1.9999995231628418
10.780000000000008,2.9999996423721313,1.9999995231628418
10.790000000000008,2.9999996423721313,1.9999995231628418
10.800000000000008,2.9999996423721313,1.9999995231628418
10.81000000000001,2.9999996423721313,1.9999995231628418
10.82000000000001,2.9999996423721313,1.9999995231628418
10.830000000000009,2.9999996423721313,1.9999995231628418
10.840000000000009,2.9999996423721313,1.9999995231628418
10.850000000000009,2.9999996423721313,1.9999995231628418
10.860000000000008,2.9999996423721313,1.9999995231628418
10.870000000000008,2.9999996423721313,1.9999995231628418
10.88000000000001,2.9999996423721313,1.9999995231628418
10.89000000000001,2.9999996423721313,1.9999995231628418
10.90000000000001,2.9999996423721313,1.9999995231628418
10.910000000000009,2.9999996423721313,1.9999995231628418
10.920000000000009,2.9999996423721313,1.9999995231628418
10.930000000000009,2.9999996423721313,1.9999995231628418
10.940000000000008,2.9999996423721313,1.9999995231628418
10.950000000000008,2.9999996423721313,1.9999995231628418
10.960000000000008,2.9999996423721313,1.9999995231628418
10.97000000000001,2.9999996423721313,1.9999995231628418
10.98000000000001,2.9999996423721313,1.9999995231628418
10.990000000000009,2.9999996423721313,1.9999995231628418
11.000000000000009,2.9999996423721313,1.9999995231628418
11.010000000000009,2.9999996423721313,1.9999995231628418
11.020000000000008,2.9999996423721313,1.9999995231628418
11.030000000000008,2.9999996423721313,1.9999995231628418
11.04000000000001,2.9999996423721313,1.9999995231628418
11.05000000000001,2.9999996423721313,1.9999995231628418
11.06000000000001,2.9999996423721313,1.9999995231628418
11.07000000000001,2.9999996423721313,1.9999995231628418
11.080000000000009,2.9999996423721313,1.9999995231628418
11.090000000000009,2.9999996423721313,1.9999995231628418
11.100000000000009,2.9999996423721313,1.9999995231628418
11.110000000000008,2.9999996423721313,1.9999995231628418
11.120000000000008,2.9999996423721313,1.9999995231628418
11.13000000000001,2.9999996423721313,1.9999995231628418
11.14000000000001,2.9999996423721313,1.9999995231628418
11.15000000000001,2.9999996423721313,1.9999995231628418
11.160000000000009,2.9999996423721313,1.9999995231628418
11.170000000000009,2.9999996423721313,1.9999995231628418
11.180000000000009,2.9999996423721313,1.9999995231628418
11.190000000000008,2.9999996423721313,1.9999995231628418
11.20000000000001,2.9999996423721313,1.9999995231628418
11.21000000000001,2.9999996423721313,1.9999995231628418
11.22000000000001,2.9999996423721313,1.9999995231628418
11.23000000000001,2.9999996423721313,1.9999995231628418
11.240000000000009,2.9999996423721313,1.9999995231628418
11.250000000000009,2.9999996423721313,1.9999995231628418
11.260000000000009,2.9999996423721313,1.9999995231628418
11.270000000000008,2.9999996423721313,1.9999995231628418
11.280000000000008,2.9999996423721313,1.9999995231628418
11.29000000000001,2.9999996423721313,1.9999995231628418
11.30000000000001,2.9999996423721313,1.9999995231628418
11.31000000000001,2.9999996423721313,1.9999995231628418
11.32000000000001,2.9999996423721313,1.9999995231628418
11.330000000000009,2.9999996423721313,1.9999995231628418
11.340000000000009,2.9999996423721313,1.9999995231628418
11.350000000000009,2.9999996423721313,1.9999995231628418
11.36000000000001,2.9999996423721313,1.9999995231628418
11.37000000000001,2.9999996423721313,1.9999995231628418
11.38000000000001,2.9999996423721313,1.9999995231628418
11.39000000000001,2.9999996423721313,1.9999995231628418
11.40000000000001,2.9999996423721313,1.9999995231628418
11.410000000000009,2.9999996423721313,1.9999995231628418
11.420000000000009,2.9999996423721313,1.9999995231628418
11.430000000000009,2.9999996423721313,1.9999995231628418
11.440000000000008,2.9999996423721313,1.9999995231628418
11.45000000000001,2.9999996423721313,1.9999995231628418
11.46000000000001,2.9999996423721313,1.9999995231628418
11.47000000000001,2.9999996423721313,1.9999995231628418
11.48000000000001,2.9999996423721313,1.9999995231628418
11.490000000000009,2.9999996423721313,1.9999995231628418
11.500000000000009,2.9999996423721313,1.9999995231628418
11.510000000000009,2.9999996423721313,1.9999995231628418
11.52000000000001,2.9999996423721313,1.9999995231628418
11.53000000000001,2.9999996423721313,1.9999995231628418
11.54000000000001,2.9999996423721313,1.9999995231628418
11.55000000000001,2.9999996423721313,1.9999995231628418
11.56000000000001,2.9999996423721313,1.9999995231628418
11.57000000000001,2.9999996423721313,1.9999995231628418
11.580000000000009,2.9999996423721313,1.9999995231628418
11.590000000000009,2.9999996423721313,1.9999995231628418
11.600000000000009,2.9999996423721313,1.9999995231628418
11.61000000000001,2.9999996423721313,1.9999995231628418
11.62000000000001,2.9999996423721313,1.9999995231628418
11.63000000000001,2.9999996423721313,1.9999995231628418
11.64000000000001,2.9999996423721313,1.9999995231628418
11.65000000000001,2.9999996423721313,1.9999995231628418
11.660000000000009,2.9999996423721313,1.9999995231628418
11.670000000000009,2.9999996423721313,1.9999995231628418
11.68000000000001,2.9999996423721313,1.9999995231628418
11.69000000000001,2.9999996423721313,1.9999995231628418
11.70000000000001,2.9999996423721313,1.9999995231628418
11.71000000000001,2.9999996423721313,1.9999995231628418
11.72000000000001,2.9999996423721313,1.9999995231628418
11.73000000000001,2.9999996423721313,1.9999995231628418
11.740000000000009,2.9999996423721313,1.9999995231628418
11.750000000000009,2.9999996423721313,1.9999995231628418
11.760000000000009,2.9999996423721313,1.9999995231628418
11.77000000000001,2.9999996423721313,1.9999995231628418
11.78000000000001,2.9999996423721313,1.9999995231628418
11.79000000000001,2.9999996423721313,1.9999995231628418
11.80000000000001,2.9999996423721313,1.9999995231628418
11.81000000000001,2.9999996423721313,1.9999995231628418
11.82000000000001,2.9999996423721313,1.9999995231628418
11.830000000000009,2.9999996423721313,1.9999995231628418
11.84000000000001,2.9999996423721313,1.9999995231628418
11.85000000000001,2.9999996423721313,1.9999995231628418
11.86000000000001,2.9999996423721313,1.9999995231628418
11.87000000000001,2.9999996423721313,1.9999995231628418
11.88000000000001,2.9999996423721313,1.9999995231628418
11.89000000000001,2.9999996423721313,1.9999995231628418
11.90000000000001,2.9999996423721313,1.9999995231628418
11.910000000000009,2.9999996423721313,1.9999995231628418
11.920000000000009,2.9999996423721313,1.9999995231628418
11.93000000000001,2.9999996423721313,1.9999995231628418
11.94000000000001,2.9999996423721313,1.9999995231628418
11.95000000000001,2.9999996423721313,1.9999995231628418
11.96000000000001,2.9999996423721313,1.9999995231628418
11.97000000000001,2.9999996423721313,1.9999995231628418
11.98000000000001,2.9999996423721313,1.9999995231628418
11.990000000000009,2.9999996423721313,1.9999995231628418


==> data/figure4_y_stake_budget_0.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615,3.0000002959370615
1.01,3.0000002959370615,3.0021445128321647,3.0046227774024015,3.0075190481543546,3.0109488424658775,3.0150753137469284,3.0201342603564267,3.02648176163435,3.034682304561138,3.045685037076473,3.06122450619936,3.084832923710346,3.1250002214312556,3.20855620354414,3.4883720424771303
1.02,3.0000002959370615,3.0042917069792754,3.009259549677372,3.0150753137469284,3.02197777479887,3.0303027668595317,3.0405403456091884,3.053434824049473,3.0701753166317944,3.0927833774685856,3.1250002214312556,3.1746030262112614,3.2608694985508926,3.4482756033539776,4.166666862666608
1.03,3.0000002959370615,3.006442473828793,3.0139106127619737,3.0226702836155894,3.0330882838368423,3.045685037076473,3.06122450619936,3.0808731785416605,3.1065091046690942,3.1413614121079445,3.191489404141903,3.2697548094391826,3.4090907987952237,3.7267082110047336,5.1724135538935645
1.04,3.0000002959370615,3.008596217930317,3.0185759666562078,3.0303027668595317,3.0442803695797913,3.06122450619936,3.082191505730152,3.108808138668538,3.143712845742703,3.191489404141903,3.2608694985508926,3.3707866653800007,3.571428441703319,4.0540540918707855,6.818181895315648
1.05,3.0000002959370615,3.0107529392838477,3.023255611360073,3.0379745498299604,3.0555558183789246,3.0769229605793957,3.103448489606381,3.1372551861405373,3.1818180987238884,3.2432429757714276,3.3333334305882456,3.47826069921255,3.7499998489022257,4.444444474875928,
1.06,3.0000002959370615,3.012912637889385,3.027950142323971,3.045685037076473,3.0669146302342414,3.0927833774685856,3.1250002214312556,3.1662268254160875,3.220858804285527,3.296703108251095,3.4090907987952237,3.5928146383166313,3.947368434369564,4.918032974302768,
1.07,3.0000002959370615,3.0150753137469284,3.032659559547902,3.053434824049473,3.078357996046543,3.108808138668538,3.1468532511591913,3.1957391336560255,3.2608694985508926,3.3519555464386945,3.4883720424771303,3.7151701685786245,4.166666862666608,5.504587346613407,
1.08,3.0000002959370615,3.0172415623068813,3.037383267581463,3.06122450619936,3.089887702167034,3.1250002214312556,3.169014128744602,3.2258064016699795,3.301886503994465,3.4090907987952237,3.571428441703319,3.8461537751555444,4.411764965951443,6.25000014513731,
1.09,3.0000002959370615,3.0194107881188392,3.0421218618750574,3.069053488075734,3.1015037485957153,3.1413614121079445,3.191489404141903,3.2564453020691873,3.3439491203427325,3.4682083055377007,3.658536880910397,3.9867110332846636,4.687500183284282,7.228915841281413,
1.1,3.0000002959370615,3.021582991182804,3.0468747469782826,3.0769229605793957,3.113207326233387,3.157894687950612,3.214285627305508,3.287671316564083,3.3870966473221786,3.529411675035953,3.7499998489022257,4.137931021749974,5.000000294744968,8.571428438723085,
1.11,3.0000002959370615,3.023758171498776,3.0516431137919424,3.084832923710346,3.1250002214312556,3.1746030262112614,3.2374099436402326,3.3195023086667064,3.4313725528120997,3.5928146383166313,3.8461537751555444,4.301075499951839,5.357143109142781,,
1.12,3.0000002959370615,3.025936329066753,3.056426366865635,3.0927833774685856,3.1368818387389186,3.191489404141903,3.2608694985508926,3.3519555464386945,3.476820900142193,3.658536880910397,3.947368434369564,4.4776116576790805,5.769230513870717,,
1.1300000000000001,3.0000002959370615,3.0281180593371397,3.06122450619936,3.1007749173045163,3.1488551554083832,3.20855620354414,3.284671437442303,3.385049488842488,3.5234899207949635,3.7267082110047336,4.0540540918707855,4.669260942041875,6.25000014513731,,
1.1400000000000001,3.0000002959370615,3.0303027668595317,3.066037531793117,3.108808138668538,3.1609195759892463,3.2258064016699795,3.308823501169682,3.418803190290928,3.571428441703319,3.79746855944395,4.166666862666608,4.878049075305464,6.818181895315648,,
1.1500000000000001,3.0000002959370615,3.0324910470843314,3.07086603909731,3.1168830415606505,3.173076886832714,3.2432429757714276,3.3333334305882456,3.453237491548062,3.620689457952976,3.8709679797291754,4.285714070498942,5.106382867991924,7.499999995529652,,
1.1600000000000001,3.0000002959370615,3.034682304561138,3.075710028111935,3.1250002214312556,3.185328278839589,3.2608694985508926,3.358208966553211,3.4883720424771303,3.671328941881656,3.947368434369564,4.411764965951443,5.357143109142781,8.333333427608014,,
1.1700000000000002,3.0000002959370615,3.0368765392899517,3.0805689033865935,3.133159082829952,3.1976743474602705,3.278688351809979,3.3834584453701977,3.5242288747429837,3.723404056727886,4.026845581233502,4.545454299151897,5.633803060948848,9.375000068843363,,
1.1800000000000002,3.0000002959370615,3.039073751270771,3.0854432603716857,3.1413614121079445,3.210116879045963,3.296703108251095,3.4090907987952237,3.560830615460872,3.7769785156846045,4.109588773548603,4.687500183284282,5.940593993961812,,,
1.1900000000000002,3.0000002959370615,3.041274535953998,3.0903330990672115,3.1496060183644303,3.22265646904707,3.314917340576649,3.4351143631339074,3.5982010826468462,3.832116627395153,4.195804037153721,4.83870945364237,6.282722526490689,,,
1.2000000000000002,3.0000002959370615,3.0434782978892327,3.09523782402277,3.157894687950612,3.2352943083643915,3.3333334305882456,3.46153866559267,3.636363498866557,3.8888886550068857,4.285714070498942,5.000000294744968,6.66666656345129,,,
1.2100000000000002,3.0000002959370615,3.045685037076473,3.1001592215895655,3.1662268254160875,3.248031587898731,3.3519555464386945,3.4883720424771303,3.675344659388065,3.947368434369564,4.379561817348005,5.1724135538935645,7.100591516196728,,,
1.2200000000000002,3.0000002959370615,3.0478953489661214,3.1050955054163936,3.1746030262112614,3.2608694985508926,3.3707866653800007,3.5156252118945126,3.7151701685786245,4.007633374035358,4.4776116576790805,5.357143109142781,7.594936821162699,,,
1.2300000000000002,3.0000002959370615,3.050108638107776,3.1100478664040567,3.1830238857865334,3.2738092312216764,3.3898303601145754,3.5433071056008334,3.755868608057499,4.069767432510853,4.5801523849368095,5.555555519163606,8.16326505213976,,,
1.2400000000000002,3.0000002959370615,3.0523254999518397,3.1150157091021544,3.191489404141903,3.286852572262287,3.4090907987952237,3.571428441703319,3.79746855944395,4.133858141005041,4.687500183284282,5.769230513870717,8.823529634177685,,,
1.2500000000000002,3.0000002959370615,3.054545339047909,3.1200002244114877,3.200000176727772,3.300000117123127,3.428571554124355,3.5999999383091925,3.839999795258045,4.200000176131727,4.799999818503858,6.000000294148922,9.599999934732917,,,
1.2600000000000002,3.0000002959370615,3.0567687508463854,3.1250002214312556,3.20855620354414,3.3132530567049985,3.4482756033539776,3.629032313525677,3.8834950652718545,4.268292978107931,4.918032974302768,6.25000014513731,,,,
1.2700000000000002,3.0000002959370615,3.0589951398968696,3.130016295611858,3.217158080041409,3.3266131773591043,3.4682083055377007,3.658536880910397,3.92798711925745,4.3388431325554855,5.042017061412334,6.521739294826986,,,,
1.2800000000000002,3.0000002959370615,3.06122450619936,3.135048446953297,3.2258064016699795,3.3400810745358465,3.4883720424771303,3.688524358570575,3.9735098978877073,4.411764965951443,5.1724135538935645,6.818181895315648,,,,
1.2900000000000003,3.0000002959370615,3.0634574452042584,3.1400966754555704,3.2345011684298517,3.3536585345864305,3.5087721732258794,3.719008441865444,4.020100319087506,4.487179354727269,5.309734539091586,7.142857181131838,,,,
1.3000000000000003,3.0000002959370615,3.065693361461163,3.1451615765690812,3.2432429757714276,3.367346748411656,3.529411675035953,3.7499998489022257,4.067796491682529,4.565217297971248,5.454545694887637,7.499999995529652,,,,
1.3100000000000003,3.0000002959370615,3.0679328504204753,3.1502425548434263,3.2520324191451073,3.381147502362729,3.550295906960964,3.781512870490551,4.116638310849668,4.646017535626889,5.607476412355901,7.894736571013928,,,,
1.3200000000000003,3.0000002959370615,3.0701753166317944,3.155339610278607,3.2608694985508926,3.3950619873404504,3.571428441703319,3.813559415638447,4.166666862666608,4.729729525744917,5.769230513870717,8.333333427608014,,,,
1.3300000000000003,3.0000002959370615,3.0724213555455213,3.160453933775426,3.2697548094391826,3.4090907987952237,3.5928146383166313,3.8461537751555444,4.217926210463048,4.8165140399336845,5.940593993961812,8.823529634177685,,,,
1.3400000000000003,3.0000002959370615,3.074670371711255,3.165584334433079,3.278688351809979,3.423236318528652,3.614458069503307,3.879310239851475,4.270462799370289,4.906541972458365,6.122448714673519,9.375000068843363,,,,
1.3500000000000003,3.0000002959370615,3.0769229605793957,3.1707320031523705,3.287671316564083,3.4374997374415397,3.636363498866557,3.9130436959862704,4.324324265420437,5.000000294744968,6.3157896736264245,,,,,
1.3600000000000003,3.0000002959370615,3.0791791221499443,3.175895749032498,3.296703108251095,3.4518828418850895,3.658536880910397,3.947368434369564,4.379561817348005,5.097087291777132,6.521739294826986,,,,,
1.3700000000000003,3.0000002959370615,3.0814382609725004,3.1810767629742625,3.3057849177718173,3.466386822760105,3.68098178833723,3.9823011276125913,4.436229045689107,5.198019707500935,6.7415730330348005,,,,,
1.3800000000000003,3.0000002959370615,3.0837003770470623,3.1862744495272644,3.314917340576649,3.4810128709673878,3.7037035802006715,4.017857257425785,4.494381922781468,5.3030303630232805,6.9767443826794615,,,,,
1.3900000000000003,3.0000002959370615,3.0859660658240315,3.191489404141903,3.3240997812151907,3.495762772858143,3.7267082110047336,4.0540540918707855,4.554079993665217,5.412371133863925,7.228915841281413,,,,,
1.4000000000000004,3.0000002959370615,3.0882353273034093,3.1967210313677796,3.3333334305882456,3.5106383147835736,3.7499998489022257,4.090908899009229,4.615384589731693,5.52631592720747,7.499999995529652,,,,,
1.4100000000000004,3.0000002959370615,3.090507566034794,3.201970522105694,3.342618288695813,3.5256412830948824,3.7735850438475613,4.128440137803555,4.67836240142584,5.645161277353763,7.792207752764227,,,,,
1.4200000000000004,3.0000002959370615,3.0927833774685856,3.2072366854548457,3.3519555464386945,3.5407722732424736,3.79746855944395,4.166666862666608,4.743083096444607,5.769230513870717,8.10810788601637,,,,,
1.4300000000000004,3.0000002959370615,3.095062761604786,3.212520712316036,3.361344608366489,3.556034262478351,3.821655754745006,4.205607532560824,4.809619319736958,5.898876143395901,8.45070444256067,,,,,
1.4400000000000004,3.0000002959370615,3.0973451229929925,3.217822007238865,3.3707866653800007,3.571428441703319,3.8461537751555444,4.245282988250256,4.878049075305464,6.034482826888562,8.823529634177685,,,,,
1.4500000000000004,3.0000002959370615,3.0996310570836068,3.2231405702233324,3.38028171747923,3.5869565972685815,3.8709679797291754,4.285714070498942,4.948453344404697,6.176470356881618,9.230769477188588,,,,,
1.4600000000000004,3.0000002959370615,3.1019199684262277,3.228476996719838,3.3898303601145754,3.6026199200749396,3.896103727519513,4.3269228109717375,5.020920253694058,6.325301398336888,9.67741920500994,,,,,
1.4700000000000004,3.0000002959370615,3.104213047921658,3.2338306912779813,3.39943318873644,3.6184207919239997,3.921568759381771,4.3689318367838865,5.095541502535342,6.481481488645077,,,,,,
1.4800000000000004,3.0000002959370615,3.1065091046690942,3.239202844798565,3.4090907987952237,3.6343609991669648,3.947368434369564,4.411764965951443,5.1724135538935645,6.645569755733014,,,,,,
1.4900000000000004,3.0000002959370615,3.108808138668538,3.2445922663807876,3.418803190290928,3.65044232815504,3.9735098978877073,4.455445421040059,5.251641207039354,6.818181895315648,,,,,,
1.5000000000000004,3.0000002959370615,3.1111113408207896,3.250000146925449,3.428571554124355,3.6666665652394297,4.000000295341016,4.499999997317792,5.33333342939615,7.000000293552876,,,,,,
1.5100000000000005,3.0000002959370615,3.113417520225048,3.255425890982151,3.4383952948451038,3.683035496771335,4.026845581233502,4.545454299151897,5.417606929242609,7.191780577003955,,,,,,
1.5200000000000005,3.0000002959370615,3.115727272331715,3.2608694985508926,3.4482756033539776,3.699551504552364,4.0540540918707855,4.591836908161641,5.504587346613407,7.394365903437139,,,,,,
1.5300000000000005,3.0000002959370615,3.118040001690388,3.2663315650820737,3.4582130751013755,3.716216374933719,4.08163237720728,4.63917521506548,5.594405680596829,7.608695893585681,,,,,,
1.5400000000000005,3.0000002959370615,3.12035689920187,3.271812090575696,3.4682083055377007,3.733031894266605,4.109588773548603,4.687500183284282,5.687203648388387,7.835820921957492,,,,,,
1.5500000000000005,3.0000002959370615,3.122676773965359,3.277311075031757,3.47826069921255,3.7499998489022257,4.137931021749974,4.7368421807885195,5.78313249439001,8.076922957599166,,,,,,
1.5600000000000005,3.0000002959370615,3.1250002214312556,3.2828285184502604,3.4883720424771303,3.7671232160925863,4.166666862666608,4.787233957350255,5.882352990210057,8.333333427608014,,,,,,
1.5700000000000005,3.0000002959370615,3.1273266461491582,3.2883644208312037,3.4985423353314395,3.7844037821888925,4.195804037153721,4.83870945364237,5.985037221014499,8.606557630598545,,,,,,
1.5800000000000005,3.0000002959370615,3.129657239019871,3.293918782174588,3.5087721732258794,3.8018433335423465,4.225352072417735,4.891304396688939,6.091370371878147,8.898305104672911,,,,,,
1.5900000000000005,3.0000002959370615,3.1319908091425894,3.2994921979308134,3.5190615561604495,3.8194442519545553,4.255319304764271,4.945055108964445,6.2015501323342335,9.210526545345783,,,,,,
1.6000000000000005,3.0000002959370615,3.1343285474181175,3.305084668099881,3.529411675035953,3.837209514677524,4.285714070498942,5.000000294744968,6.3157896736264245,9.545454296171666,,,,,,
1.6100000000000005,3.0000002959370615,3.136669262945652,3.31069619268179,3.5398231253027914,3.8551403126120576,4.316546492278576,5.0561798492074,6.434316457808018,9.905660107433793,,,,,,
1.6200000000000006,3.0000002959370615,3.1390135511755943,3.3163267716765406,3.550295906960964,3.8732396230101585,4.347826097309589,5.113636644780634,6.557377001345159,,,,,,,
1.6300000000000006,3.0000002959370615,3.1413614121079445,3.321976405084133,3.560830615460872,3.891509232223034,4.379561817348005,5.1724135538935645,6.685236875116827,,,,,,,
1.6400000000000006,3.0000002959370615,3.143712845742703,3.327645092904568,3.571428441703319,3.9099527129530904,4.411764965951443,5.2325582125782955,6.818181895315648,,,,,,,
1.6500000000000006,3.0000002959370615,3.1460672566294674,3.3333334305882456,3.582089385688305,3.928571256101132,4.444444474875928,5.29411766141653,6.9565216961503005,,,,,,,
1.6600000000000006,3.0000002959370615,3.1484258356690407,3.339040822684765,3.5928146383166313,3.947368434369564,4.4776116576790805,5.357143109142781,7.100591516196728,,,,,,,
1.6700000000000006,3.0000002959370615,3.1507879874110225,3.3447684600949295,3.6036036041378967,3.9663460341095926,4.511278423368932,5.42168695539236,7.25075517565012,,,,,,,
1.6800000000000006,3.0000002959370615,3.1531531164050106,3.3505157473683367,3.614458069503307,3.9855070325732234,4.545454299151897,5.487805172502995,7.407407458126544,,,,,,,
1.6900000000000006,3.0000002959370615,3.1555224135518083,3.3562820890545844,3.6253774389624596,4.004854407012463,4.5801523849368095,5.555555519163606,7.570977683365344,,,,,,,
1.7000000000000006,3.0000002959370615,3.157894687950612,3.3620686760544776,3.636363498866557,4.024390539228916,4.615384589731693,5.624999922215938,7.74193566173315,,,,,,,
1.7100000000000006,3.0000002959370615,3.1602711305022244,3.3678755083680154,3.6474162492156026,4.04411781102419,4.651162822544576,5.696202690303325,7.920792289674283,,,,,,,
1.7200000000000006,3.0000002959370615,3.1626505503058437,3.3737025859951975,3.658536880910397,4.0640391996502885,4.687500183284282,5.769230513870717,8.10810788601637,,,,,,,
1.7300000000000006,3.0000002959370615,3.1650341382622718,3.379549313485623,3.6697247985005377,4.084158277809619,4.724409176409246,5.844156037867069,8.304498146474359,,,,,,,
1.7400000000000007,3.0000002959370615,3.1674207034707074,3.3854168817400936,3.68098178833723,4.104477427303792,4.7619046881794915,5.921052502691747,8.51063831180334,,,,,,,
1.7500000000000007,3.0000002959370615,3.169811436831951,3.3913040998578072,3.692307850420475,4.12500022083521,4.799999818503858,6.000000294148922,8.727272695004942,,,,,,,
1.7600000000000007,3.0000002959370615,3.1722051474452018,3.3972127541899684,3.7037035802006715,4.145728444755079,4.83870945364237,6.081080988943578,8.955223613083362,,,,,,,
1.7700000000000007,3.0000002959370615,3.1746030262112614,3.4031416538357733,3.7151701685786245,4.166666862666608,4.878049075305464,6.164383309185505,9.19540210515261,,,,,,,
1.7800000000000007,3.0000002959370615,3.1770044776797297,3.4090907987952237,3.7267082110047336,4.187817260921001,4.918032974302768,6.25000014513731,9.448818650543693,,,,,,,
1.7900000000000007,3.0000002959370615,3.1794095018506043,3.41506137996912,3.738317707479,4.209183807671069,4.958677823245525,6.338027959764004,9.716599245965483,,,,,,,
1.8000000000000007,3.0000002959370615,3.1818180987238884,3.4210528019070625,3.7499998489022257,4.230769480168819,5.000000294744968,6.428571552336216,,,,,,,,
1.8100000000000007,3.0000002959370615,3.1842302682995802,3.427065064609051,3.7617552307248108,4.252577255666257,5.042017061412334,6.521739294826986,,,,,,,,
1.8200000000000007,3.0000002959370615,3.18664660602808,3.4330987635254853,3.7735850438475613,4.27461130231619,5.084745986759662,6.617647300064565,,,,,,,,
1.8300000000000007,3.0000002959370615,3.189065921008588,3.439153303205967,3.7854886928200715,4.296875192821027,5.12820493429899,6.716417635381221,,,,,,,,
1.8400000000000007,3.0000002959370615,3.191489404141903,3.445229874551296,3.79746855944395,4.319371904432774,5.1724135538935645,6.818181895315648,,,,,,,,
1.8500000000000008,3.0000002959370615,3.1939164599776273,3.4513272866606717,3.8095240482687958,4.3421050098538405,5.217391495406627,6.923077033460139,,,,,,,,
1.8600000000000008,3.0000002959370615,3.1963470885157585,3.4574467304348944,3.821655754745006,4.365079272687435,5.263157813251018,7.031250126063824,,,,,,,,
1.8700000000000008,3.0000002959370615,3.1987812897562984,3.4635882058739655,3.8338660606741906,4.388297670185565,5.309734539091586,7.142857181131838,,,,,,,,
1.8800000000000008,3.0000002959370615,3.201219659149647,3.469751117527484,3.8461537751555444,4.411764965951443,5.357143109142781,7.258064329326153,,,,,,,,
1.8900000000000008,3.0000002959370615,3.203661601245404,3.4759360608458514,3.858520684540272,4.435484137237072,5.405405555069445,7.377049014866351,,,,,,,,
1.9000000000000008,3.0000002959370615,3.206107116043568,3.482143035829066,3.8709679797291754,4.459459352195262,5.454545694887637,7.499999995529652,,,,,,,,
1.9100000000000008,3.0000002959370615,3.20855620354414,3.4883720424771303,3.8834950652718545,4.483695374429226,5.504587346613407,7.627118533551693,,,,,,,,
1.9200000000000008,3.0000002959370615,3.2110094591975207,3.4946236762404443,3.896103727519513,4.508196967542171,5.555555519163606,7.758620777428151,,,,,,,,
1.9300000000000008,3.0000002959370615,3.2134656921029094,3.5008979371190074,3.9087945619225506,4.5329671087861065,5.607476412355901,7.894736571013928,,,,,,,,
1.9400000000000008,3.0000002959370615,3.215926688611508,3.507194229662418,3.921568759381771,4.558011157214642,5.660377416908741,8.035714217126369,,,,,,,,
1.9500000000000008,3.0000002959370615,3.218390662372112,3.5135137447714797,3.9344263198971747,4.583333280980588,5.714285923540594,8.181818095743658,,,,,,,,
1.9600000000000009,3.0000002959370615,3.220858804285527,3.519855886995792,3.947368434369564,4.608938839137554,5.769230513870717,8.333333427608014,,,,,,,,
1.9700000000000009,3.0000002959370615,3.2233305189013493,3.526220656335354,3.9603962936997417,4.634831404387953,5.825242746770382,8.490566274225714,,,,,,,,
1.9800000000000009,3.0000002959370615,3.2258064016699795,3.5326086482405663,3.9735098978877073,4.6610169312357925,5.882352990210057,8.653845919668676,,,,,,,,
1.9900000000000009,3.0000002959370615,3.2282858571410187,3.53901986271143,3.9867110332846636,4.687500183284282,5.940593993961812,8.823529634177685,,,,,,,,
2.000000000000001,3.0000002959370615,3.2307694807648666,3.5454542997479432,4.000000295341016,4.714285924136638,6.000000294148922,9.000000292360784,,,,,,,,
2.0100000000000007,3.0000002959370615,3.2332560816407203,3.55191255480051,4.01337768405676,4.741379512846471,6.0606058314442635,9.18367351859808,,,,,,,,
2.020000000000001,3.0000002959370615,3.235747446119786,3.558394032418727,4.026845581233502,4.768786308467389,6.122448714673519,9.375000068843363,,,,,,,,
2.030000000000001,3.0000002959370615,3.238242383301258,3.564899328052997,4.040403986871244,4.796511670053006,6.185567052662371,9.57446821242571,,,,,,,,
2.040000000000001,3.0000002959370615,3.240740893185139,3.571428441703319,4.0540540918707855,4.824561552107335,6.25000014513731,9.782608495652678,,,,,,,,
2.0500000000000007,3.0000002959370615,3.2432429757714276,3.5779813733696937,4.067796491682529,4.852941313683987,6.3157896736264245,,,,,,,,,
2.060000000000001,3.0000002959370615,3.245749821960926,3.584558718502521,4.08163237720728,4.881656909286978,6.382978510558605,,,,,,,,,
2.070000000000001,3.0000002959370615,3.248259645402432,3.591160477101803,4.095562939345836,4.910714293420316,6.45161310106516,,,,,,,,,
2.080000000000001,3.0000002959370615,3.2507742324471476,3.5977860537171362,4.109588773548603,4.940120016038419,6.521739294826986,,,,,,,,,
2.0900000000000007,3.0000002959370615,3.25329179674387,3.604436043798923,4.123711070716382,4.969879436194896,6.593406514227391,,,,,,,,,
2.100000000000001,3.0000002959370615,3.255814124643803,3.611111042797565,4.137931021749974,5.000000294744968,6.66666656345129,,,,,,,,,
2.110000000000001,3.0000002959370615,3.2583400252461434,3.617811050713062,4.15224922209978,5.030487950742245,6.7415730330348005,,,,,,,,,
2.120000000000001,3.0000002959370615,3.2608694985508926,3.6245354720950127,4.166666862666608,5.06134954959154,6.818181895315648,,,,,,,,,
2.130000000000001,3.0000002959370615,3.26340314000845,3.6312849023938174,4.181184538900853,5.092592832148075,6.896551504433155,,,,,,,,,
2.140000000000001,3.0000002959370615,3.2659409496188174,3.6380599370598787,4.195804037153721,5.124223752915858,6.9767443826794615,,,,,,,,,
2.1500000000000012,3.0000002959370615,3.268482331931591,3.644859980642795,4.2105265483260155,5.15625005275011,7.058823647797107,,,,,,,,,
2.160000000000001,3.0000002959370615,3.271027882397175,3.651685628592968,4.225352072417735,5.188679472506047,7.142857181131838,,,,,,,,,
2.170000000000001,3.0000002959370615,3.2735776010155675,3.658536880910397,4.240282395780085,5.221519157588482,7.228915841281413,,,,,,,,,
2.180000000000001,3.0000002959370615,3.2761308923363686,3.665413737595081,4.255319304764271,5.254776848852634,7.317073464095593,,,,,,,,,
2.1900000000000013,3.0000002959370615,3.278688351809979,3.672316198647022,4.270462799370289,5.288461478054524,7.407407458126544,,,,,,,,,
2.200000000000001,3.0000002959370615,3.2812499794363976,3.6792454549670213,4.285714070498942,5.322580786049365,7.499999995529652,,,,,,,,,
2.210000000000001,3.0000002959370615,3.283815775215626,3.686200315654278,4.301075499951839,5.357143109142781,7.594936821162699,,,,,,,,,
2.220000000000001,3.0000002959370615,3.286385143697262,3.6931819716095924,4.316546492278576,5.3921567836403845,7.69230784803629,,,,,,,,,
2.2300000000000013,3.0000002959370615,3.288958680331707,3.700189827382565,4.3321300247311605,5.4276313367486,7.792207752764227,,,,,,,,,
2.240000000000001,3.0000002959370615,3.2915357896685604,3.707224478423595,4.347826097309589,5.463576295673846,7.894736571013928,,,,,,,,,
2.250000000000001,3.0000002959370615,3.294117662608624,3.7142859247326845,4.363636496365071,5.499999996721744,8.00000029295683,,,,,,,,,
2.260000000000001,3.0000002959370615,3.296703108251095,3.7213741663098334,4.379561817348005,5.536912562549114,8.10810788601637,,,,,,,,,
2.2700000000000014,3.0000002959370615,3.299292722046376,3.72848920315504,4.395604442059993,5.574324115812777,8.219177844822408,,,,,,,,,
2.280000000000001,3.0000002959370615,3.301886503994465,3.7356322261691095,4.411764965951443,5.6122447791695595,8.333333427608014,,,,,,,,,
2.290000000000001,3.0000002959370615,3.304484454095364,3.742802044451236,4.428043984472755,5.650684675276278,8.45070444256067,,,,,,,,,
2.300000000000001,3.0000002959370615,3.307086572349072,3.7499998489022257,4.444444474875928,5.689655117690563,8.571428438723085,,,,,,,,,
2.3100000000000014,3.0000002959370615,3.309692858755589,3.7572256395220753,4.46096643716097,5.729166824519634,8.695651896893978,,,,,,,,,
2.320000000000001,3.0000002959370615,3.3123027178645135,3.764478820860386,4.4776116576790805,5.769230513870717,8.823529634177685,,,,,,,,,
2.330000000000001,3.0000002959370615,3.314917340576649,3.771759988367558,4.494381922781468,5.809859285652637,8.955223613083362,,,,,,,,,
2.340000000000001,3.0000002959370615,3.317535535991192,3.7790697374939923,4.511278423368932,5.851063857972623,9.090908896028996,,,,,,,,,
2.3500000000000014,3.0000002959370615,3.320157899558544,3.7864074727892874,4.5283017548918725,5.892857330739499,9.230769477188588,,,,,,,,,
2.360000000000001,3.0000002959370615,3.3227850267291075,3.793774385154247,4.545454299151897,5.935251612961293,9.375000068843363,,,,,,,,,
2.370000000000001,3.0000002959370615,3.325415726602078,3.8011698791384703,4.56273784250021,5.978260995447636,9.523809674084184,,,,,,,,,
2.3800000000000012,3.0000002959370615,3.3280505946278574,3.808593954741955,4.5801523849368095,6.021897982656956,9.67741920500994,,,,,,,,,
2.3900000000000015,3.0000002959370615,3.3306902262568476,3.816047207415104,4.597700903713704,6.066176269948484,9.836065650880336,,,,,,,,,
2.4000000000000012,3.0000002959370615,3.3333334305882456,3.8235296371579164,4.615384589731693,6.111111339032648,,,,,,,,,,
2.410000000000001,3.0000002959370615,3.335980803072453,3.831041243970394,4.633204633891584,6.156716289818286,,,,,,,,,,
2.4200000000000013,3.0000002959370615,3.3386329391598704,3.838582623302936,4.651162822544576,6.203007794916632,,,,,,,,,,
2.4300000000000015,3.0000002959370615,3.341288647949696,3.8461537751555444,4.669260942041875,6.25000014513731,,,,,,,,,,
2.4400000000000013,3.0000002959370615,3.3439491203427325,3.853754699528217,4.687500183284282,6.2977100130915655,,,,,,,,,,
2.450000000000001,3.0000002959370615,3.346613760888577,3.861385991871357,4.7058823326230055,6.346154071390629,,,,,,,,,,
2.4600000000000013,3.0000002959370615,3.3492825695872313,3.8690476521849635,4.724409176409246,6.395348992645742,,,,,,,,,,
2.4700000000000015,3.0000002959370615,3.3519555464386945,3.8767396804690364,4.743083096444607,6.44531264036894,,,,,,,,,,
2.4800000000000013,3.0000002959370615,3.354632691442967,3.884462076723575,4.7619046881794915,6.496062878072262,,,,,,,,,,
2.490000000000001,3.0000002959370615,3.357314004600048,3.892215436398984,4.780876333415508,6.547618760168554,,,,,,,,,,
2.5000000000000013,3.0000002959370615,3.36000008136034,3.899999759495259,4.799999818503858,6.599999936521053,,,,,,,,,,
2.5100000000000016,3.0000002959370615,3.3626903262734418,3.9078156414628027,4.819276929795743,6.653226056993008,,,,,,,,,,
2.5200000000000014,3.0000002959370615,3.365384739339352,3.9156624868512155,4.83870945364237,6.707317366898062,,,,,,,,,,
2.530000000000001,3.0000002959370615,3.3680833205580707,3.923541486561298,4.858299771845342,6.762295302450658,,,,,,,,,,
2.5400000000000014,3.0000002959370615,3.3707866653800007,3.9314514496922497,4.878049075305464,6.818181895315648,,,,,,,,,,
2.5500000000000016,3.0000002959370615,3.37349417835474,3.9393941625952724,4.897959150373936,6.87499977260828,,,,,,,,,,
2.5600000000000014,3.0000002959370615,3.3762058594822886,3.947368434369564,4.918032974302768,6.93277334779501,,,,,,,,,,
2.570000000000001,3.0000002959370615,3.378921708762646,3.9553754559159278,4.938271737992764,6.991525247991085,,,,,,,,,,
2.5800000000000014,3.0000002959370615,3.381642321646214,3.9634146317839622,4.958677823245525,7.051282268464565,,,,,,,,,,
2.5900000000000016,3.0000002959370615,3.3843676981329924,3.971486557424069,4.979253016412258,7.112068822681902,,,,,,,,,,
2.6000000000000014,3.0000002959370615,3.3870966473221786,3.979591828286648,5.000000294744968,7.173912896811963,,,,,,,,,,
2.610000000000001,3.0000002959370615,3.3898303601145754,3.987729848921299,5.020920253694058,7.2368418815732,,,,,,,,,,
2.6200000000000014,3.0000002959370615,3.392568836510182,3.9959018102288244,5.042017061412334,7.300884954035281,,,,,,,,,,
2.6300000000000017,3.0000002959370615,3.395311481058598,4.004106521308422,5.0632913133502,7.36607129126787,,,,,,,,,,
2.6400000000000015,3.0000002959370615,3.3980582937598234,4.012345768511297,5.084745986759662,7.432432452142237,,,,,,,,,,
2.6500000000000012,3.0000002959370615,3.400809870064259,4.020618360936641,5.106382867991924,7.499999995529652,,,,,,,,,,
2.6600000000000015,3.0000002959370615,3.4035656145215034,4.028925489485264,5.12820493429899,7.568807266652584,,,,,,,,,,
2.6700000000000017,3.0000002959370615,3.4063261225819588,4.037267154157162,5.150214567482472,7.638888801634311,,,,,,,,,,
2.6800000000000015,3.0000002959370615,3.4090907987952237,4.045643354952336,5.1724135538935645,7.710280327498914,,,,,,,,,,
2.6900000000000013,3.0000002959370615,3.4118602386116983,4.0540540918707855,5.194805466234683,7.7830187621712685,,,,,,,,,,
2.7000000000000015,3.0000002959370615,3.4146344420313834,4.062499960362912,5.217391495406627,7.857142809927465,,,,,,,,,,
2.7100000000000017,3.0000002959370615,3.417412813603878,4.070980960428713,5.240174618661403,7.932692365944385,,,,,,,,,,
2.7200000000000015,3.0000002959370615,3.4201953533291816,4.079497687518597,5.263157813251018,8.009708516299725,,,,,,,,,,
2.7300000000000013,3.0000002959370615,3.4229826566576964,4.088050141632555,5.286343460977077,8.088235324323179,,,,,,,,,,
2.7400000000000015,3.0000002959370615,3.4257747235894196,4.096638918220997,5.309734539091586,8.16831685334444,,,,,,,,,,
2.7500000000000018,3.0000002959370615,3.428571554124355,4.1052634218335164,5.33333342939615,8.250000143945218,,,,,,,,,,
2.7600000000000016,3.0000002959370615,3.4313725528120997,4.113924247920513,5.357143109142781,8.333333427608014,,,,,,,,,,
2.7700000000000014,3.0000002959370615,3.4341783151030545,4.122621396481991,5.381165960133075,8.418367317616937,,,,,,,,,,
2.7800000000000016,3.0000002959370615,3.4369888409972194,4.131356058418749,5.405405555069445,8.505154809057714,,,,,,,,,,
2.790000000000002,3.0000002959370615,3.4398035350441933,4.140127638280392,5.4298642757534985,8.593750087916852,,,,,,,,,,
2.8000000000000016,3.0000002959370615,3.4426229926943783,4.148936136066913,5.454545694887637,8.684210317432882,,,,,,,,,,
2.8100000000000014,3.0000002959370615,3.445447213947773,4.157782742679119,5.47945219427347,8.776595638096332,,,,,,,,,,
2.8200000000000016,3.0000002959370615,3.4482756033539776,4.166666862666608,5.504587346613407,8.870967976748943,,,,,,,,,,
2.830000000000002,3.0000002959370615,3.451109351813793,4.175589091479779,5.529954129159449,8.967391046583653,,,,,,,,,,
2.8400000000000016,3.0000002959370615,3.453947268426418,4.184549429118633,5.555555519163606,9.065933919847012,,,,,,,,,,
2.8500000000000014,3.0000002959370615,3.4567899486422538,4.193548471033573,5.5813950893282875,9.166666859686377,,,,,,,,,,
2.8600000000000017,3.0000002959370615,3.4596373924612998,4.202586217224599,5.607476412355901,9.269663106501106,,,,,,,,,,
2.870000000000002,3.0000002959370615,3.462489599883556,4.2116632631421105,5.633803060948848,9.375000068843363,,,,,,,,,,
2.8800000000000017,3.0000002959370615,3.465346570909023,4.220779013335704,5.660377416908741,9.482758727967742,,,,,,,,,,
2.8900000000000015,3.0000002959370615,3.4682083055377007,4.229934658706188,5.687203648388387,9.59302304238081,,,,,,,,,,
2.9000000000000017,3.0000002959370615,3.471074208319187,4.239130199253559,5.714285923540594,9.705882329642773,,,,,,,,,,
2.910000000000002,3.0000002959370615,3.473945470154285,4.2483662304282195,5.741626624166965,9.821428289115431,,,,,,,,,,
2.9200000000000017,3.0000002959370615,3.476820900142193,4.257642156779767,5.769230513870717,9.939759170114993,,,,,,,,,,
2.9300000000000015,3.0000002959370615,3.4797016891837114,4.266958573758602,5.797101165354251,,,,,,,,,,,
2.9400000000000017,3.0000002959370615,3.4825872418284414,4.27631607681513,5.825242746770382,,,,,,,,,,,
2.950000000000002,3.0000002959370615,3.48547696262598,4.285714070498942,5.853658830821514,,,,,,,,,,,
2.9600000000000017,3.0000002959370615,3.4883720424771303,4.2951543411612505,5.882352990210057,,,,,,,,,,,
2.9700000000000015,3.0000002959370615,3.4912718859314915,4.304635697901249,5.9113299885392205,,,,,,,,,,,
2.9800000000000018,3.0000002959370615,3.494176492989063,4.31415933161974,5.940593993961812,,,,,,,,,,,
2.990000000000002,3.0000002959370615,3.4970858636498443,4.323725242316723,5.970149174630642,,,,,,,,,,,
3.0000000000000018,3.0000002959370615,3.4999999979138376,4.333333429992198,6.000000294148922,,,,,,,,,,,
3.0100000000000016,3.0000002959370615,3.5029188957810393,4.342984490096571,6.030150925219058,,,,,,,,,,,
3.020000000000002,3.0000002959370615,3.5058431527018548,4.352678422629834,6.0606058314442635,,,,,,,,,,,
3.030000000000002,3.0000002959370615,3.5087721732258794,4.362415823042394,6.091370371878147,,,,,,,,,,,
3.040000000000002,3.0000002959370615,3.511705957353115,4.372197286784649,6.122448714673519,,,,,,,,,,,
3.0500000000000016,3.0000002959370615,3.514644505083561,4.382022218406201,6.1538462188839915,,,,,,,,,,,
3.060000000000002,3.0000002959370615,3.517587816417217,4.39189180880785,6.185567052662371,,,,,,,,,,,
3.070000000000002,3.0000002959370615,3.5205364868044855,4.401806057989598,6.2176165750622765,,,,,,,,,,,
3.080000000000002,3.0000002959370615,3.5234899207949635,4.411764965951443,6.25000014513731,,,,,,,,,,,
3.0900000000000016,3.0000002959370615,3.526448118388653,4.421768532693386,6.282722526490689,,,,,,,,,,,
3.100000000000002,3.0000002959370615,3.529411675035953,4.43181794911623,6.3157896736264245,,,,,,,,,,,
3.110000000000002,3.0000002959370615,3.532379995286464,4.441913215219975,6.349206350147723,,,,,,,,,,,
3.120000000000002,3.0000002959370615,3.5353536745905876,4.4520549264550215,6.382978510558605,,,,,,,,,,,
3.1300000000000017,3.0000002959370615,3.538332117497921,4.462242487370968,6.41711210936308,,,,,,,,,,,
3.140000000000002,3.0000002959370615,3.541315324008465,4.472477088868619,6.45161310106516,,,,,,,,,,,
3.150000000000002,3.0000002959370615,3.54430388957262,4.482758730947973,6.486486249268056,,,,,,,,,,,
3.160000000000002,3.0000002959370615,3.5472972187399865,4.493087413609027,6.521739294826986,,,,,,,,,,,
3.1700000000000017,3.0000002959370615,3.550295906960964,4.5034643277525905,6.557377001345159,,,,,,,,,,,
3.180000000000002,3.0000002959370615,3.553299358785152,4.513888877928258,6.593406514227391,,,,,,,,,,,
3.190000000000002,3.0000002959370615,3.5563081696629517,4.524361659586431,6.629834383428097,,,,,,,,,,,
3.200000000000002,3.0000002959370615,3.559321744143962,4.534883863627911,6.66666656345129,,,,,,,,,,,
3.2100000000000017,3.0000002959370615,3.562340677678584,4.545454299151897,6.703910795152188,,,,,,,,,,,
3.220000000000002,3.0000002959370615,3.5653649702668186,4.556074752509595,6.7415730330348005,,,,,,,,,,,
3.230000000000002,3.0000002959370615,3.5683940264582628,4.5667446282506,6.779661017954352,,,,,,,,,,,
3.240000000000002,3.0000002959370615,3.571428441703319,4.5774645218253145,6.818181895315648,,,,,,,,,,,
3.2500000000000018,3.0000002959370615,3.574468216001988,4.588235028684139,6.857142810523509,,,,,,,,,,,
3.260000000000002,3.0000002959370615,3.577512753903866,4.599056744277478,6.896551504433155,,,,,,,,,,,
3.2700000000000022,3.0000002959370615,3.580562650859356,4.609929073154927,6.9364163133502,,,,,,,,,,,
3.280000000000002,3.0000002959370615,3.5836179068684575,4.620853206217289,6.9767443826794615,,,,,,,,,,,
3.290000000000002,3.0000002959370615,3.5866779264807693,4.631829143464566,7.017544048726558,,,,,,,,,,,
3.300000000000002,3.0000002959370615,3.5897433051466945,4.642856884896755,7.058823647797107,,,,,,,,,,,
3.3100000000000023,3.0000002959370615,3.5928146383166313,4.653938216865065,7.100591516196728,,,,,,,,,,,
3.320000000000002,3.0000002959370615,3.595890139639377,4.665071948468686,7.142857181131838,,,,,,,,,,,
3.330000000000002,3.0000002959370615,3.5989715954661365,4.676259270608426,7.185628978908062,,,,,,,,,,,
3.340000000000002,3.0000002959370615,3.6020584103465074,4.687500183284282,7.228915841281413,,,,,,,,,,,
3.3500000000000023,3.0000002959370615,3.6051499888300897,4.6987952819466585,7.272727295458315,,,,,,,,,,,
3.360000000000002,3.0000002959370615,3.6082475218176837,4.710145162045956,7.317073464095593,,,,,,,,,,,
3.370000000000002,3.0000002959370615,3.611349818408489,4.721549823582173,7.3619632789492595,,,,,,,,,,,
3.380000000000002,3.0000002959370615,3.614458069503307,4.733009862005712,7.407407458126544,,,,,,,,,,,
3.3900000000000023,3.0000002959370615,3.617571084201336,4.744525277316571,7.453416124284267,,,,,,,,,,,
3.400000000000002,3.0000002959370615,3.620689457952976,4.756097855865956,7.499999995529652,,,,,,,,,,,
3.410000000000002,3.0000002959370615,3.62381378620863,4.767726406753065,7.547169789969923,,,,,,,,,,,
3.420000000000002,3.0000002959370615,3.626942878067494,4.779411525428296,7.594936821162699,,,,,,,,,,,
3.4300000000000024,3.0000002959370615,3.63007792443037,4.791154998242856,7.643311807215213,,,,,,,,,,,
3.440000000000002,3.0000002959370615,3.633217734396457,4.802955634295941,7.69230784803629,,,,,,,,,,,
3.450000000000002,3.0000002959370615,3.636363498866557,4.814814624488356,7.74193566173315,,,,,,,,,,,
3.460000000000002,3.0000002959370615,3.6395146223902692,4.826732564270499,7.792207752764227,,,,,,,,,,,
3.4700000000000024,3.0000002959370615,3.6426711049675937,4.83870945364237,7.843137221038342,,,,,,,,,,,
3.480000000000002,3.0000002959370615,3.6458335420489307,4.850746483504773,7.894736571013928,,,,,,,,,,,
3.490000000000002,3.0000002959370615,3.6490007427334783,4.862843058407307,7.9470200935006154,,,,,,,,,,,
3.500000000000002,3.0000002959370615,3.652173897922039,4.874999773800374,8.00000029295683,,,,,,,,,,,
3.5100000000000025,3.0000002959370615,3.6553524121642114,4.887217820584775,8.053691460192205,,,,,,,,,,,
3.5200000000000022,3.0000002959370615,3.658536880910397,4.8994971987605105,8.10810788601637,,,,,,,,,,,
3.530000000000002,3.0000002959370615,3.661726113259792,4.911838503777981,8.16326505213976,,,,,,,,,,,
3.5400000000000023,3.0000002959370615,3.6649213001132015,4.924242331087591,8.219177844822408,,,,,,,,,,,
3.5500000000000025,3.0000002959370615,3.668122441470623,4.936708680689335,8.27586234122515,,,,,,,,,,,
3.5600000000000023,3.0000002959370615,3.671328941881656,4.94923874348402,8.333333427608014,,,,,,,,,,,
3.570000000000002,3.0000002959370615,3.6745408013463017,4.961831924021244,8.391608372032643,,,,,,,,,,,
3.5800000000000023,3.0000002959370615,3.6777586153149597,4.974490008652211,8.45070444256067,,,,,,,,,,,
3.5900000000000025,3.0000002959370615,3.68098178833723,4.9872124019265165,8.51063831180334,,,,,,,,,,,
3.6000000000000023,3.0000002959370615,3.6842103204131127,5.000000294744968,8.571428438723085,,,,,,,,,,,
3.610000000000002,3.0000002959370615,3.6874454024434087,5.0128536871075635,8.633093282282353,,,,,,,,,,,
3.6200000000000023,3.0000002959370615,3.6906852480769157,5.025773174464703,8.695651896893978,,,,,,,,,,,
3.6300000000000026,3.0000002959370615,3.693931643664837,5.038759947717189,8.759123932421211,,,,,,,,,,,
3.6400000000000023,3.0000002959370615,3.697182802855969,5.0518134114146225,8.823529634177685,,,,,,,,,,,
3.650000000000002,3.0000002959370615,3.7004405120015145,5.064935351908206,8.888888652026655,,,,,,,,,,,
3.6600000000000024,3.0000002959370615,3.7037035802006715,5.078125173747539,8.955223613083362,,,,,,,,,,,
3.6700000000000026,3.0000002959370615,3.7069726029038432,5.091384067833422,9.022556549012663,,,,,,,,,,,
3.6800000000000024,3.0000002959370615,3.7102475801110266,5.104712034165859,9.090908896028996,,,,,,,,,,,
3.690000000000002,3.0000002959370615,3.713527916371822,5.118110263645649,9.16030506759882,,,,,,,,,,,
3.7000000000000024,3.0000002959370615,3.716814207136631,5.131578756272793,9.230769477188588,,,,,,,,,,,
3.7100000000000026,3.0000002959370615,3.720106452405452,5.145118702948093,9.30232534736395,,,,,,,,,,,
3.7200000000000024,3.0000002959370615,3.723404056727886,5.15873010367155,9.375000068843363,,,,,,,,,,,
3.730000000000002,3.0000002959370615,3.7267082110047336,5.1724135538935645,9.448818650543693,,,,,,,,,,,
3.7400000000000024,3.0000002959370615,3.7300177243351937,5.1861702445149405,9.523809674084184,,,,,,,,,,,
3.7500000000000027,3.0000002959370615,3.733333192169667,5.200000175535678,9.599999934732917,,,,,,,,,,,
3.7600000000000025,3.0000002959370615,3.736654614508152,5.213903942406176,9.67741920500994,,,,,,,,,,,
3.7700000000000022,3.0000002959370615,3.739981991350651,5.227882140576838,9.756097852885727,,,,,,,,,,,
3.7800000000000025,3.0000002959370615,3.7433153226971623,5.241935365498065,9.836065650880336,,,,,,,,,,,
3.7900000000000027,3.0000002959370615,3.746654608547687,5.25606480807066,9.917355348765849,,,,,,,,,,,
3.8000000000000025,3.0000002959370615,3.7499998489022257,5.270270468294621,,,,,,,,,,,,
3.8100000000000023,3.0000002959370615,3.753351043760776,5.284552941620349,,,,,,,,,,,,
3.8200000000000025,3.0000002959370615,3.7567081931233406,5.298912823498249,,,,,,,,,,,,
3.8300000000000027,3.0000002959370615,3.760071892440318,5.313351304829119,,,,,,,,,,,,
3.8400000000000025,3.0000002959370615,3.7634409508109092,5.327868981063364,,,,,,,,,,,,
3.8500000000000023,3.0000002959370615,3.7668159636855125,5.3424658522009825,,,,,,,,,,,,
3.8600000000000025,3.0000002959370615,3.77019752651453,5.357143109142781,,,,,,,,,,,,
3.8700000000000028,3.0000002959370615,3.7735850438475613,5.371900751888752,,,,,,,,,,,,
3.8800000000000026,3.0000002959370615,3.7769785156846045,5.386740566790104,,,,,,,,,,,,
3.8900000000000023,3.0000002959370615,3.7803779420256616,5.401661958396435,,,,,,,,,,,,
3.9000000000000026,3.0000002959370615,3.783783918321133,5.416666713058948,,,,,,,,,,,,
3.910000000000003,3.0000002959370615,3.787195849120617,5.4317548307776455,,,,,,,,,,,,
3.9200000000000026,3.0000002959370615,3.790613734424114,5.4469275024533275,,,,,,,,,,,,
3.9300000000000024,3.0000002959370615,3.7940381696820253,5.462184728085996,,,,,,,,,,,,
3.9400000000000026,3.0000002959370615,3.79746855944395,5.47752829402685,,,,,,,,,,,,
3.950000000000003,3.0000002959370615,3.8009049037098883,5.492957604825495,,,,,,,,,,,,
3.9600000000000026,3.0000002959370615,3.8043477979302405,5.508474446833134,,,,,,,,,,,,
3.9700000000000024,3.0000002959370615,3.807796646654606,5.524079415500163,,,,,,,,,,,,
3.9800000000000026,3.0000002959370615,3.8112520453333856,5.539772510826587,,,,,,,,,,,,
3.990000000000003,3.0000002959370615,3.8147139939665795,5.555555519163606,,,,,,,,,,,,
4.000000000000003,3.0000002959370615,3.818181897103787,5.571428440511227,,,,,,,,,,,,
4.0100000000000025,3.0000002959370615,3.821655754745006,5.587392465770245,,,,,,,,,,,,
4.020000000000003,3.0000002959370615,3.8251367577910425,5.603448190391065,,,,,,,,,,,,
4.030000000000003,3.0000002959370615,3.8286237153410916,5.619596805274487,,,,,,,,,,,,
4.040000000000003,3.0000002959370615,3.832116627395153,5.635838310420512,,,,,,,,,,,,
4.0500000000000025,3.0000002959370615,3.8356166848540307,5.652173896729947,,,,,,,,,,,,
4.060000000000002,3.0000002959370615,3.8391226968169208,5.668604755103589,,,,,,,,,,,,
4.070000000000003,3.0000002959370615,3.8426346632838246,5.68513148099184,,,,,,,,,,,,
4.080000000000003,3.0000002959370615,3.8461537751555444,5.701754669845103,,,,,,,,,,,,
4.0900000000000025,3.0000002959370615,3.8496794369816785,5.718474917113781,,,,,,,,,,,,
4.100000000000003,3.0000002959370615,3.853211053311825,5.735294009149074,,,,,,,,,,,,
4.110000000000003,3.0000002959370615,3.8567492195963857,5.752212541401386,,,,,,,,,,,,
4.120000000000003,3.0000002959370615,3.8602939358353616,5.769230513870717,,,,,,,,,,,,
4.130000000000003,3.0000002959370615,3.8638452020287506,5.786350308358667,,,,,,,,,,,,
4.140000000000002,3.0000002959370615,3.8674030181765557,5.803571329414844,,,,,,,,,,,,
4.150000000000003,3.0000002959370615,3.8709679797291754,5.820895363390447,,,,,,,,,,,,
4.160000000000003,3.0000002959370615,3.874538895785808,5.838323601186275,,,,,,,,,,,,
4.170000000000003,3.0000002959370615,3.878116361796856,5.855856042802333,,,,,,,,,,,,
4.180000000000003,3.0000002959370615,3.881700377762318,5.8734938791394224,,,,,,,,,,,,
4.190000000000003,3.0000002959370615,3.885291539132595,5.891238896548748,,,,,,,,,,,,
4.200000000000003,3.0000002959370615,3.8888886550068857,5.909091095030309,,,,,,,,,,,,
4.210000000000003,3.0000002959370615,3.892492916285992,5.927051665484905,,,,,,,,,,,,
4.220000000000002,3.0000002959370615,3.896103727519513,5.945121798813343,,,,,,,,,,,,
4.230000000000003,3.0000002959370615,3.899721684157848,5.963302685916423,,,,,,,,,,,,
4.240000000000003,3.0000002959370615,3.903345595300198,5.981594922244549,,,,,,,,,,,,
4.250000000000003,3.0000002959370615,3.9069766518473625,6.000000294148922,,,,,,,,,,,,
4.260000000000003,3.0000002959370615,3.910614258348942,6.0185188016295434,,,,,,,,,,,,
4.270000000000003,3.0000002959370615,3.914259010255336,6.037151635587215,,,,,,,,,,,,
4.280000000000003,3.0000002959370615,3.917910312116146,6.055900582373143,,,,,,,,,,,,
4.290000000000003,3.0000002959370615,3.921568759381771,6.074766237437725,,,,,,,,,,,,
4.3000000000000025,3.0000002959370615,3.92523375660181,6.093749791681766,,,,,,,,,,,,
4.310000000000003,3.0000002959370615,3.928905303776264,6.112852436006069,,,,,,,,,,,,
4.320000000000003,3.0000002959370615,3.932583996355534,6.1320753613114345,,,,,,,,,,,,
4.330000000000003,3.0000002959370615,3.936269834339619,6.151419758498669,,,,,,,,,,,,
4.340000000000003,3.0000002959370615,3.939962222278119,6.1708862230181705,,,,,,,,,,,,
4.350000000000003,3.0000002959370615,3.943661755621433,6.190475945770741,,,,,,,,,,,,
4.360000000000003,3.0000002959370615,3.947368434369564,6.210191308557988,,,,,,,,,,,,
4.370000000000003,3.0000002959370615,3.951081663072109,6.23003171592951,,,,,,,,,,,,
4.380000000000003,3.0000002959370615,3.95480203717947,6.25000014513731,,,,,,,,,,,,
4.390000000000003,3.0000002959370615,3.958529556691647,6.270096596181393,,,,,,,,,,,,
4.400000000000003,3.0000002959370615,3.9622642216086392,6.2903228554129615,,,,,,,,,,,,
4.410000000000003,3.0000002959370615,3.9660054364800454,6.310679518282415,,,,,,,,,,,,
4.4200000000000035,3.0000002959370615,3.969754392206669,6.331168966591358,,,,,,,,,,,,
4.430000000000003,3.0000002959370615,3.9735098978877073,6.351791795790197,,,,,,,,,,,,
4.440000000000003,3.0000002959370615,3.977272548973561,6.37254919677973,,,,,,,,,,,,
4.450000000000003,3.0000002959370615,3.981042940914631,6.39344236046076,,,,,,,,,,,,
4.460000000000003,3.0000002959370615,3.9848198828101165,6.414473668634892,,,,,,,,,,,,
4.470000000000003,3.0000002959370615,3.9886039701104163,6.43564371675253,,,,,,,,,,,,
4.480000000000003,3.0000002959370615,3.9923952028155325,6.456953695714475,,,,,,,,,,,,
4.490000000000003,3.0000002959370615,3.996194176375865,6.478405391871929,,,,,,,,,,,,
4.5000000000000036,3.0000002959370615,4.000000295341016,6.499999996125698,,,,,,,,,,,,
4.510000000000003,3.0000002959370615,4.003812964260579,6.521739294826986,,,,,,,,,,,,
4.520000000000003,3.0000002959370615,4.007633374035358,6.543623883426191,,,,,,,,,,,,
4.530000000000003,3.0000002959370615,4.011461524665357,6.565656739175321,,,,,,,,,,,,
4.540000000000003,3.0000002959370615,4.015296225249767,6.587837862074377,,,,,,,,,,,,
4.550000000000003,3.0000002959370615,4.019138666689395,6.610169633924963,,,,,,,,,,,,
4.560000000000003,3.0000002959370615,4.022988253533839,6.63265324562788,,,,,,,,,,,,
4.570000000000003,3.0000002959370615,4.026845581233502,6.655289888083935,,,,,,,,,,,,
4.580000000000004,3.0000002959370615,4.03071005433798,6.67808194309473,,,,,,,,,,,,
4.590000000000003,3.0000002959370615,4.034582268297674,6.701031197011472,,,,,,,,,,,,
4.600000000000003,3.0000002959370615,4.038461627662183,6.724137649834155,,,,,,,,,,,,
4.610000000000003,3.0000002959370615,4.042348132431508,6.747404874265195,,,,,,,,,,,,
4.620000000000003,3.0000002959370615,4.046242973506452,6.770833465754986,,,,,,,,,,,,
4.6300000000000034,3.0000002959370615,4.050144364535809,6.794425210654737,,,,,,,,,,,,
4.640000000000003,3.0000002959370615,4.0540540918707855,6.818181895315648,,,,,,,,,,,,
4.650000000000003,3.0000002959370615,4.057970964610577,6.842105306088925,,,,,,,,,,,,
4.660000000000004,3.0000002959370615,4.061895578205586,6.8661972293257705,,,,,,,,,,,,
4.6700000000000035,3.0000002959370615,4.065827932655811,6.890459451377392,,,,,,,,,,,,
4.680000000000003,3.0000002959370615,4.069767432510853,6.914893758594989,,,,,,,,,,,,
4.690000000000003,3.0000002959370615,4.073714673221112,6.9395019373297675,,,,,,,,,,,,
4.700000000000003,3.0000002959370615,4.077669654786588,6.964285773932932,,,,,,,,,,,,
4.7100000000000035,3.0000002959370615,4.08163237720728,6.989247054755689,,,,,,,,,,,,
4.720000000000003,3.0000002959370615,4.085602840483189,7.014388757050037,,,,,,,,,,,,
4.730000000000003,3.0000002959370615,4.089581044614315,7.039711476266383,,,,,,,,,,,,
4.740000000000004,3.0000002959370615,4.093566989600658,7.065217594206333,,,,,,,,,,,,
4.7500000000000036,3.0000002959370615,4.097561270892621,7.090908897221087,,,,,,,,,,,,
4.760000000000003,3.0000002959370615,4.101562697589397,7.116788362562655,,,,,,,,,,,,
4.770000000000003,3.0000002959370615,4.105571865141393,7.142857181131838,,,,,,,,,,,,
4.780000000000003,3.0000002959370615,4.109588773548603,7.169117734730243,,,,,,,,,,,,
4.790000000000004,3.0000002959370615,4.113614018261433,7.195571809709072,,,,,,,,,,,,
4.800000000000003,3.0000002959370615,4.117647003829479,7.2222223833203305,,,,,,,,,,,,
4.810000000000003,3.0000002959370615,4.1216877302527415,7.2490706464648245,,,,,,,,,,,,
4.820000000000004,3.0000002959370615,4.125736792981625,7.2761195763945565,,,,,,,,,,,,
4.830000000000004,3.0000002959370615,4.129793596565722,7.303370959460736,,,,,,,,,,,,
4.840000000000003,3.0000002959370615,4.133858141005041,7.330827177464961,,,,,,,,,,,,
4.850000000000003,3.0000002959370615,4.137931021749974,7.358490612208842,,,,,,,,,,,,
4.860000000000003,3.0000002959370615,4.142011643350125,7.386363645493985,,,,,,,,,,,,
4.870000000000004,3.0000002959370615,4.146100601255894,7.414448659121989,,,,,,,,,,,,
4.8800000000000034,3.0000002959370615,4.150197895467281,7.442748034894466,,,,,,,,,,,,
4.890000000000003,3.0000002959370615,4.154302930533886,7.471264154613019,,,,,,,,,,,,
4.900000000000004,3.0000002959370615,4.158415706455706,7.499999995529652,,,,,,,,,,,,
4.910000000000004,3.0000002959370615,4.162537414133547,7.528957343995572,,,,,,,,,,,,
4.9200000000000035,3.0000002959370615,4.166666862666608,7.558139772713185,,,,,,,,,,,,
4.930000000000003,3.0000002959370615,4.170804647505284,7.587548472583293,,,,,,,,,,,,
4.940000000000003,3.0000002959370615,4.174950173199177,7.617187611758709,,,,,,,,,,,,
4.950000000000004,3.0000002959370615,4.179104630649089,7.647058976590632,,,,,,,,,,,,
4.9600000000000035,3.0000002959370615,4.1832668289542205,7.677165544331073,,,,,,,,,,,,
4.970000000000003,3.0000002959370615,4.187437959015369,7.707509696781635,,,,,,,,,,,,
4.980000000000004,3.0000002959370615,4.191616829931737,7.738095006644727,,,,,,,,,,,,
4.990000000000004,3.0000002959370615,4.195804037153721,7.768924451172351,,,,,,,,,,,,
5.0000000000000036,3.0000002959370615,4.200000176131727,7.799999816715719,,,,,,,,,,,,
5.010000000000003,3.0000002959370615,4.204204055964947,7.831325271427632,,,,,,,,,,,,
5.020000000000003,3.0000002959370615,4.208416867554188,7.8629031971097,,,,,,,,,,,,
5.030000000000004,3.0000002959370615,4.212638015449048,7.894736571013928,,,,,,,,,,,,
5.040000000000004,3.0000002959370615,4.216867499649524,7.926829561293125,,,,,,,,,,,,
5.050000000000003,3.0000002959370615,4.221105320155621,7.959183954298496,,,,,,,,,,,,
5.060000000000004,3.0000002959370615,4.225352072417735,7.991803322732448,,,,,,,,,,,,
5.070000000000004,3.0000002959370615,4.22960716098547,8.024691239297393,,,,,,,,,,,,
5.080000000000004,3.0000002959370615,4.2338711813092225,8.057851276695729,,,,,,,,,,,,
5.090000000000003,3.0000002959370615,4.238143537938594,8.091286412179471,,,,,,,,,,,,
5.100000000000003,3.0000002959370615,4.242424230873583,8.125000218451024,,,,,,,,,,,,
5.110000000000004,3.0000002959370615,4.246713855564595,8.158995672762394,,,,,,,,,,,,
5.120000000000004,3.0000002959370615,4.251012412011622,8.193277538716792,,,,,,,,,,,,
5.1300000000000034,3.0000002959370615,4.255319304764271,8.227848198115826,,,,,,,,,,,,
5.140000000000004,3.0000002959370615,4.259635129272938,8.262711819112297,,,,,,,,,,,,
5.150000000000004,3.0000002959370615,4.263959290087223,8.297872569859027,,,,,,,,,,,,
5.160000000000004,3.0000002959370615,4.268292978107931,8.333333427608014,,,,,,,,,,,,
5.1700000000000035,3.0000002959370615,4.272635002434255,8.369098560512064,,,,,,,,,,,,
5.180000000000003,3.0000002959370615,4.276985958516599,8.405172136723998,,,,,,,,,,,,
5.190000000000004,3.0000002959370615,4.281345846354961,8.44155832439661,,,,,,,,,,,,
5.200000000000004,3.0000002959370615,4.285714070498942,8.478260696232319,,,,,,,,,,,,
5.2100000000000035,3.0000002959370615,4.290091821849348,8.515284015834332,,,,,,,,,,,,
5.220000000000004,3.0000002959370615,4.294478504955769,8.552631855905059,,,,,,,,,,,,
5.230000000000004,3.0000002959370615,4.29887411981821,8.5903083845973,,,,,,,,,,,,
5.240000000000004,3.0000002959370615,4.303278666436672,8.628318365514279,,,,,,,,,,,,
5.2500000000000036,3.0000002959370615,4.3076921448111545,8.666666562259195,,,,,,,,,,,,
5.260000000000003,3.0000002959370615,4.3121151503920565,8.70535714298487,,,,,,,,,,,,
5.270000000000004,3.0000002959370615,4.316546492278576,8.7443948712945,,,,,,,,,,,,
5.280000000000004,3.0000002959370615,4.320987361371516,8.783783915340901,,,,,,,,,,,,
5.290000000000004,3.0000002959370615,4.32543775767088,8.823529634177685,,,,,,,,,,,,
5.300000000000004,3.0000002959370615,4.329897085726262,8.86363619595766,,,,,,,,,,,,
5.310000000000004,3.0000002959370615,4.334365345537664,8.904109555184842,,,,,,,,,,,,
5.320000000000004,3.0000002959370615,4.3388431325554855,8.944953880012037,,,,,,,,,,,,
5.330000000000004,3.0000002959370615,4.343329851329328,8.986175124943255,,,,,,,,,,,,
5.340000000000003,3.0000002959370615,4.347826097309589,9.027778053581716,,,,,,,,,,,,
5.350000000000004,3.0000002959370615,4.352331870496274,9.069767429530621,,,,,,,,,,,,
5.360000000000004,3.0000002959370615,4.356846575438977,9.11214980274439,,,,,,,,,,,,
5.370000000000004,3.0000002959370615,4.3613708075881,9.15492934137583,,,,,,,,,,,,
5.380000000000004,3.0000002959370615,4.365904566943646,9.198113190829755,,,,,,,,,,,,
5.390000000000004,3.0000002959370615,4.37044725805521,9.241706114709377,,,,,,,,,,,,
5.400000000000004,3.0000002959370615,4.375000071823598,9.285714067518711,,,,,,,,,,,,
5.410000000000004,3.0000002959370615,4.379561817348005,9.330143599212171,,,,,,,,,,,,
5.4200000000000035,3.0000002959370615,4.384133685529232,9.375000068843363,,,,,,,,,,,,
5.430000000000004,3.0000002959370615,4.38871448546648,9.420290026366711,,,,,,,,,,,,
5.440000000000004,3.0000002959370615,4.3933054080605505,9.466019426286223,,,,,,,,,,,,
5.450000000000004,3.0000002959370615,4.397905857861042,9.512195414006712,,,,,,,,,,,,
5.460000000000004,3.0000002959370615,4.402515834867955,9.558823348581793,,,,,,,,,,,,
5.470000000000004,3.0000002959370615,4.407135339081288,9.605911566317083,,,,,,,,,,,,
5.480000000000004,3.0000002959370615,4.411764965951443,9.653465426266198,,,,,,,,,,,,
5.490000000000004,3.0000002959370615,4.416403524577618,9.701492669284345,,,,,,,,,,,,
5.5000000000000036,3.0000002959370615,4.421052801311017,9.749999845325949,,,,,,,,,,,,
5.510000000000004,3.0000002959370615,4.425711009800434,9.798994695246222,,,,,,,,,,,,
5.520000000000004,3.0000002959370615,4.430379936397076,9.848484959900382,,,,,,,,,,,,
5.530000000000004,3.0000002959370615,4.4350577947497385,9.89847718924284,,,,,,,,,,,,
5.5400000000000045,3.0000002959370615,4.439746371209621,9.94897971957922,,,,,,,,,,,,
5.550000000000004,3.0000002959370615,4.444444474875928,,,,,,,,,,,,,
5.560000000000004,3.0000002959370615,4.449152701199056,,,,,,,,,,,,,
5.570000000000004,3.0000002959370615,4.453870454728605,,,,,,,,,,,,,
5.580000000000004,3.0000002959370615,4.458598926365376,,,,,,,,,,,,,
5.590000000000004,3.0000002959370615,4.463336925208569,,,,,,,,,,,,,
5.600000000000004,3.0000002959370615,4.468085046708584,,,,,,,,,,,,,
5.610000000000004,3.0000002959370615,4.472843290865422,,,,,,,,,,,,,
5.6200000000000045,3.0000002959370615,4.4776116576790805,,,,,,,,,,,,,
5.630000000000004,3.0000002959370615,4.482390742599966,,,,,,,,,,,,,
5.640000000000004,3.0000002959370615,4.487179354727269,,,,,,,,,,,,,
5.650000000000004,3.0000002959370615,4.491978684961797,,,,,,,,,,,,,
5.660000000000004,3.0000002959370615,4.496788137853146,,,,,,,,,,,,,
5.670000000000004,3.0000002959370615,4.501607713401318,,,,,,,,,,,,,
5.680000000000004,3.0000002959370615,4.506438007056715,,,,,,,,,,,,,
5.690000000000004,3.0000002959370615,4.511278423368932,,,,,,,,,,,,,
5.700000000000005,3.0000002959370615,4.516128962337973,,,,,,,,,,,,,
5.710000000000004,3.0000002959370615,4.520990219414234,,,,,,,,,,,,,
5.720000000000004,3.0000002959370615,4.525862194597723,,,,,,,,,,,,,
5.730000000000004,3.0000002959370615,4.53074429243803,,,,,,,,,,,,,
5.740000000000004,3.0000002959370615,4.535637108385565,,,,,,,,,,,,,
5.750000000000004,3.0000002959370615,4.54054064244032,,,,,,,,,,,,,
5.760000000000004,3.0000002959370615,4.545454299151897,,,,,,,,,,,,,
5.770000000000004,3.0000002959370615,4.5503792694211,,,,,,,,,,,,,
5.780000000000005,3.0000002959370615,4.5553143623471275,,,,,,,,,,,,,
5.7900000000000045,3.0000002959370615,4.560260768830776,,,,,,,,,,,,,
5.800000000000004,3.0000002959370615,4.565217297971248,,,,,,,,,,,,,
5.810000000000004,3.0000002959370615,4.570185140669347,,,,,,,,,,,,,
5.820000000000004,3.0000002959370615,4.575163106024267,,,,,,,,,,,,,
5.8300000000000045,3.0000002959370615,4.5801523849368095,,,,,,,,,,,,,
5.840000000000004,3.0000002959370615,4.585152977406979,,,,,,,,,,,,,
5.850000000000004,3.0000002959370615,4.59016369253397,,,,,,,,,,,,,
5.860000000000005,3.0000002959370615,4.595185721218588,,,,,,,,,,,,,
5.8700000000000045,3.0000002959370615,4.600219063460829,,,,,,,,,,,,,
5.880000000000004,3.0000002959370615,4.605263123810291,,,,,,,,,,,,,
5.890000000000004,3.0000002959370615,4.6103184977173814,,,,,,,,,,,,,
5.900000000000004,3.0000002959370615,4.615384589731693,,,,,,,,,,,,,
5.910000000000005,3.0000002959370615,4.62046199530363,,,,,,,,,,,,,
5.920000000000004,3.0000002959370615,4.625550714433194,,,,,,,,,,,,,
5.930000000000004,3.0000002959370615,4.630650747120379,,,,,,,,,,,,,
5.940000000000005,3.0000002959370615,4.635761497914791,,,,,,,,,,,,,
5.950000000000005,3.0000002959370615,4.640884157717229,,,,,,,,,,,,,
5.960000000000004,3.0000002959370615,4.646017535626889,,,,,,,,,,,,,
5.970000000000004,3.0000002959370615,4.651162822544576,,,,,,,,,,,,,
5.980000000000004,3.0000002959370615,4.656319423019887,,,,,,,,,,,,,
5.990000000000005,3.0000002959370615,4.661487337052824,,,,,,,,,,,,,
6.000000000000004,3.0000002959370615,4.666666564643386,,,,,,,,,,,,,


==> data/figure4_y_stake_budget_0_base_service_10_0.33.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,,,,,,,,,,,,,,,
1.01,,,,,,,,,,,,,,,
1.02,,,,,,,,,,,,,,,
1.03,,,,,,,,,,,,,,,
1.04,,,,,,,,,,,,,,,
1.05,,,,,,,,,,,,,,,
1.06,,,,,,,,,,,,,,,
1.07,,,,,,,,,,,,,,,
1.08,,,,,,,,,,,,,,,
1.09,,,,,,,,,,,,,,,
1.1,,,,,,,,,,,,,,,
1.11,,,,,,,,,,,,,,,
1.12,,,,,,,,,,,,,,,
1.1300000000000001,,,,,,,,,,,,,,,
1.1400000000000001,,,,,,,,,,,,,,,
1.1500000000000001,,,,,,,,,,,,,,,
1.1600000000000001,,,,,,,,,,,,,,,
1.1700000000000002,,,,,,,,,,,,,,,
1.1800000000000002,,,,,,,,,,,,,,,
1.1900000000000002,,,,,,,,,,,,,,,
1.2000000000000002,,,,,,,,,,,,,,,
1.2100000000000002,,,,,,,,,,,,,,,
1.2200000000000002,,,,,,,,,,,,,,,
1.2300000000000002,,,,,,,,,,,,,,,
1.2400000000000002,,,,,,,,,,,,,,,
1.2500000000000002,,,,,,,,,,,,,,,
1.2600000000000002,,,,,,,,,,,,,,,
1.2700000000000002,,,,,,,,,,,,,,,
1.2800000000000002,,,,,,,,,,,,,,,
1.2900000000000003,,,,,,,,,,,,,,,
1.3000000000000003,,,,,,,,,,,,,,,
1.3100000000000003,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994
1.3200000000000003,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363
1.3300000000000003,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996
1.3400000000000003,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685
1.3500000000000003,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085
1.3600000000000003,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014
1.3700000000000003,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637
1.3800000000000003,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928
1.3900000000000003,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629
1.4000000000000004,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652
1.4100000000000004,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593
1.4200000000000004,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838
1.4300000000000004,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615
1.4400000000000004,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648
1.4500000000000004,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129
1.4600000000000004,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986
1.4700000000000004,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605
1.4800000000000004,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731
1.4900000000000004,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519
1.5000000000000004,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922
1.5100000000000005,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057
1.5200000000000005,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717
1.5300000000000005,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741
1.5400000000000005,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606
1.5500000000000005,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637
1.5600000000000005,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781
1.5700000000000005,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018
1.5800000000000005,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645
1.5900000000000005,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662
1.6000000000000005,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968
1.6100000000000005,5.000000294744968,5.00347474783659,5.007257048785686,5.011389474570752,5.015923829376698,5.020920253694058,5.026454965174198,5.032619067728518,5.03952569693327,5.047318356335163,5.0561798492074,5.066344783008098,5.078125173747539,5.091937836706638,5.108359167873859
1.6200000000000006,5.000000294744968,5.006953964531421,5.014534643590451,5.022831054031849,5.031948590576649,5.042017061412334,5.053191283643246,5.06566596955061,5.0796810856461505,5.095541502535342,5.113636644780634,5.134474431574343,5.15873010367155,5.187320059239864,5.221519157588482
1.6300000000000006,5.000000294744968,5.010438540279866,5.021834270060063,5.034325033128262,5.048076960146426,5.0632913133502,5.080214013755322,5.099149931967256,5.120481942594051,5.144694742262363,5.1724135538935645,5.204460694491862,5.241935365498065,5.286343460977077,5.339805975258349
1.6400000000000006,5.000000294744968,5.01392728418112,5.0291547372937195,5.04587141185999,5.064308938086032,5.084745986759662,5.107526728212832,5.133079886734485,5.161943154036997,5.194805466234683,5.2325582125782955,5.276382171213626,5.327868981063364,5.389221808612346,5.463576295673846
1.6500000000000006,5.000000294744968,5.0174213871359825,5.0364966407418255,5.057471381127833,5.080645119845865,5.106382867991924,5.1351353815197935,5.167464170157908,5.204081392586231,5.245901660621167,5.29411766141653,5.35031865209341,5.416666713058948,5.496183159649371,5.593220138847828
1.6600000000000006,5.000000294744968,5.020920253694058,5.043859384953976,5.069124345481395,5.097087291777132,5.12820493429899,5.163043546378612,5.2023123094439505,5.246913330852985,5.298013097941874,5.357143109142781,5.426356477439404,5.508474446833134,5.607476412355901,5.729166824519634
1.6700000000000006,5.000000294744968,5.024424479305745,5.051244756281376,5.080831495821476,5.113636644780634,5.150214567482472,5.191256581842898,5.237633236348628,5.290456236898898,5.351170741617679,5.42168695539236,5.504587346613407,5.603448190391065,5.7233707103133185,5.871886163055898
1.6800000000000006,5.000000294744968,5.02793287307024,5.058650968372822,5.092592832148075,5.1302931788563715,5.1724135538935645,5.219780442416667,5.273437668979167,5.33472797423601,5.405405555069445,5.487805172502995,5.58510653167963,5.701754669845103,5.844156037867069,6.021897982656956
1.6900000000000006,5.000000294744968,5.031446625888348,5.0660792121291145,5.104408354461192,5.147058680355549,5.194805466234683,5.248618700802325,5.309734539091586,5.379747001826763,5.460750883519649,5.555555519163606,5.668016450107098,5.803571329414844,5.970149174630642,6.179775106608867
1.7000000000000006,5.000000294744968,5.034965142309666,5.073529487550259,5.116279253661633,5.163934340178965,5.217391495406627,5.27777790695429,5.34653456479311,5.425531778633593,5.517241263091565,5.624999922215938,5.753424878418446,5.909091095030309,6.101694886386394,6.346154071390629
1.7100000000000006,5.000000294744968,5.0384884223341935,5.081001199185847,5.12820493429899,5.180921349227427,5.240174618661403,5.307262824475764,5.383848464190958,5.472103145420551,5.57491301625967,5.696202690303325,5.841446738541126,6.0185188016295434,6.2391683068871515,6.521739294826986
1.7200000000000006,5.000000294744968,5.042017061412334,5.088495537936685,5.1401871827244765,5.198019707500935,5.263157813251018,5.337078812420367,5.42168695539236,5.519480752050878,5.633803060948848,5.769230513870717,5.932203502357005,6.1320753613114345,6.382978510558605,6.707317366898062
1.7300000000000006,5.000000294744968,5.045549868643285,5.096011908352375,5.152224808037278,5.21523179680109,5.286343460977077,5.3672318252921105,5.460060756504534,5.567685439288615,5.693950101435185,5.844156037867069,6.025824978053569,6.25000014513731,6.533575062453748,6.903765981495379
1.7400000000000007,5.000000294744968,5.049088630378247,5.10355031043291,5.16431900113821,5.2325582125782955,5.309734539091586,5.397727222144603,5.498981776535512,5.616739834249021,5.75539581924677,5.921052502691747,6.122448714673519,6.37254919677973,6.691449804604055,7.112068822681902
1.7500000000000007,5.000000294744968,5.052631560266018,5.111111339628696,5.176470357477664,5.250000145733356,5.33333342939615,5.428571552932262,5.538461329042912,5.666666564047336,5.818181895911694,6.000000294148922,6.222222383916378,6.499999996125698,6.857142810523509,7.33333342820406
1.7600000000000007,5.000000294744968,5.0561798492074,5.11869440048933,5.188679472506047,5.267558787167072,5.357143109142781,5.459770176708698,5.578512513935566,5.717488851249218,5.882352990210057,6.081080988943578,6.325301398336888,6.63265324562788,7.031250126063824,7.568807266652584
1.7700000000000007,5.000000294744968,5.059732901751994,5.126300088465213,5.200945750772952,5.285234732329846,5.381165960133075,5.491329643428324,5.619146644771099,5.769230513870717,5.947955547273159,6.164383309185505,6.431853079497815,6.770833465754986,7.214429128468035,7.819905128180981
1.7800000000000007,5.000000294744968,5.0632913133502,5.133928403556347,5.213270383179188,5.3030303630232805,5.405405555069445,5.523255907595159,5.660377416908741,5.82191775172949,6.015037798583508,6.25000014513731,6.542056062519551,6.914893758594989,7.407407458126544,8.088235324323179
1.7900000000000007,5.000000294744968,5.066854488551616,5.141579941213131,5.22565336972475,5.320945679247378,5.4298642757534985,5.555555519163606,5.702217334806917,5.87557616919279,6.083650357425213,6.338027959764004,6.656101486980916,7.065217594206333,7.610993736684321,8.375634224116801
1.8000000000000007,5.000000294744968,5.0704224273562435,5.149253510534763,5.238095305860043,5.338983062803745,5.454545694887637,5.588235028088093,5.744680689275265,5.9302325615286815,6.1538462188839915,6.428571552336216,6.774193592369558,7.2222223833203305,7.82608709424734,8.684210317432882
1.8100000000000007,5.000000294744968,5.0739957252144805,5.156950897872447,5.250596787035464,5.357143109142781,5.47945219427347,5.6213015797734265,5.7877811756730075,5.985915510356428,6.225680759847165,6.521739294826986,6.896551504433155,7.386363645493985,8.053691460192205,9.01639363735914
1.8200000000000007,5.000000294744968,5.077573786675929,5.1646709123253824,5.263157813251018,5.3754264137148855,5.504587346613407,5.654761724174023,5.831533680260183,6.042654192745685,6.299212334454062,6.617647300064565,7.023411616981029,7.558139772713185,8.294931044876574,9.375000068843363
1.8300000000000007,5.000000294744968,5.081157207190989,5.1724135538935645,5.275779575407505,5.393835358321667,5.529954129159449,5.688622606694697,5.875951898396014,6.100478381216526,6.374502274096013,6.716417635381221,7.155025805532933,7.738095006644727,8.55106879860163,9.763313520848754
1.8400000000000007,5.000000294744968,5.084745986759662,5.1801800134778,5.288461478054524,5.412371133863925,5.555555519163606,5.722891372740268,5.921052502691747,6.159420230090619,6.45161310106516,6.818181895315648,7.2916667863726605,7.926829561293125,8.823529634177685,
1.8500000000000008,5.000000294744968,5.088338934481143,5.187969695627688,5.301204712092876,5.431034335792065,5.5813950893282875,5.757575763165951,5.966850974857806,6.219512489140035,6.530612101256848,6.923077033460139,7.433628116548061,8.125000218451024,9.113924244940282,
1.8600000000000008,5.000000294744968,5.091937836706638,5.195783195793629,5.3140098729729655,5.449826750457287,5.607476412355901,5.79268292337656,6.013362796604634,6.280787908136844,6.611570133268835,7.031250126063824,7.581227171123027,8.333333427608014,9.424083640873434,
1.8700000000000008,5.000000294744968,5.095541502535342,5.20361991852522,5.326876365244388,5.468750164210796,5.633803060948848,5.828220594227314,6.0606058314442635,6.343283405005932,6.694560437500478,7.142857181131838,7.734806334078312,8.552631855905059,9.756097852885727,
1.8800000000000008,5.000000294744968,5.099149931967256,5.211480459272861,5.339805975258349,5.487805172502995,5.660377416908741,5.864197707474231,6.1085973474383355,6.407035302221777,6.779661017954352,7.258064329326153,7.894736571013928,8.783783915340901,,
1.8900000000000008,5.000000294744968,5.102763720452783,5.219364818036555,5.35279810756445,5.506992966234684,5.687203648388387,5.900621408522129,6.157354612648488,6.472081113159657,6.866952855885028,7.377049014866351,8.061420406401162,9.027778053581716,,
1.9000000000000008,5.000000294744968,5.106382867991924,5.227272994816303,5.365853953063487,5.52631592720747,5.714285923540594,5.937500033676624,6.206896681487562,6.538461328446866,6.9565216961503005,7.499999995529652,8.235294305384159,9.285714067518711,,
1.9100000000000008,5.000000294744968,5.110007374584674,5.235204989612102,5.378972916305065,5.545774650871753,5.741626624166965,5.974842514693737,6.257242012917995,6.606217629611493,7.048458047211168,7.627118533551693,8.416833437383175,9.558823348581793,,
1.9200000000000008,5.000000294744968,5.113636644780634,5.243160802423953,5.3921567836403845,5.5653709235787385,5.769230513870717,6.0126583787798875,6.30841144770384,6.675392889082433,7.142857181131838,7.758620777428151,8.606557630598545,9.848484959900382,,
1.9300000000000008,5.000000294744968,5.117270678579807,5.251141624152659,5.405405555069445,5.58510653167963,5.797101165354251,6.050955366790296,6.36042404025793,6.746031765639783,7.239819133579729,7.894736571013928,8.80503137201071,,,
1.9400000000000008,5.000000294744968,5.12091066688299,5.259146263897419,5.4187192305922505,5.60498207062483,5.825242746770382,6.0897436013817785,6.413301822245121,6.818181895315648,7.339449299275875,8.035714217126369,9.01287571638823,,,
1.9500000000000008,5.000000294744968,5.124555418789386,5.267175317108631,5.4320990011096,5.624999922215938,5.853658830821514,6.12903201431036,6.467065634429456,6.891892105042935,7.441860218346118,8.181818095743658,9.230769477188588,,,
1.9600000000000009,5.000000294744968,5.12820493429899,5.275229379236697,5.445544271171094,5.645161277353763,5.882352990210057,6.168831323683262,6.521739294826986,6.9672130081057535,7.547169789969923,8.333333427608014,9.459459349215035,,,
1.9700000000000009,5.000000294744968,5.13186040431261,5.283307854831218,5.459056827127933,5.665467922389507,5.9113299885392205,6.209150461256504,6.577344835102558,7.044198790490626,7.655502463281154,8.490566274225714,9.699768840372563,,,
1.9800000000000009,5.000000294744968,5.135520637929439,5.291411339342595,5.472636668980121,5.685920452773571,5.940593993961812,6.25000014513731,6.633906668722631,7.12290482908487,7.76699042826891,8.653845919668676,9.952606607973571,,,
1.9900000000000009,5.000000294744968,5.139186230599879,5.299539237320422,5.486284392178058,5.706521845757962,5.970149174630642,6.291390497982503,6.691449804604055,7.2033900734782215,7.881773615777494,8.823529634177685,,,,
2.000000000000001,5.000000294744968,5.142857182323933,5.307692144215105,5.499999996721744,5.727272696793079,6.000000294148922,6.333333428800106,6.749999847114088,7.285714068710803,8.00000029295683,9.000000292360784,,,,
2.0100000000000007,5.000000294744968,5.146533493101597,5.315870655477047,5.5137846735119815,5.748175387680531,6.030150925219058,6.375839060246946,6.809583591520786,7.369942314326762,8.121827658712863,9.18367351859808,,,,
2.020000000000001,5.000000294744968,5.150214567482472,5.324074175655841,5.527638422548771,5.769230513870717,6.0606058314442635,6.4189187058806425,6.870229023993016,7.456140309870243,8.247422439157965,9.375000068843363,,,,
2.030000000000001,5.000000294744968,5.153901000916957,5.332302704751491,5.541561839282512,5.790441052615643,6.091370371878147,6.462584870159628,6.931964130699635,7.544378913938999,8.37696326941252,9.57446821242571,,,,
2.040000000000001,5.000000294744968,5.157593388855457,5.340557433664797,5.555555519163606,5.811808194816113,6.122448714673519,6.506849462091923,6.994818684160711,7.6347307714819905,8.51063831180334,9.782608495652678,,,,
2.0500000000000007,5.000000294744968,5.161290540397166,5.34883717149496,5.56962005764246,5.83333313137293,6.1538462188839915,6.551724390685559,7.058823647797107,7.727272695600986,8.648648828566074,,,,,
2.060000000000001,5.000000294744968,5.1649930509924875,5.357143109142781,5.583756050169466,5.855018839538097,6.185567052662371,6.59722216039896,7.124010580480098,7.822085667550564,8.791208586394784,,,,,
2.070000000000001,5.000000294744968,5.168700920641422,5.365474055707454,5.597964092195035,5.8768659147620195,6.2176165750622765,6.643356466591358,7.190412827432155,7.91925483673811,8.938547429144382,,,,,
2.080000000000001,5.000000294744968,5.1724135538935645,5.373831797540188,5.6122447791695595,5.898876143395901,6.25000014513731,6.690141004621983,7.258064329326153,8.018867734372616,9.090908896028996,,,,,
2.0900000000000007,5.000000294744968,5.176132141649722,5.3822151437401775,5.6265987065434455,5.921052502691747,6.282722526490689,6.737588874399663,7.327001408636569,8.121019037067892,9.248554985225201,,,,,
2.100000000000001,5.000000294744968,5.179856088459491,5.390625285208225,5.641025874316691,5.943396183550359,6.3157896736264245,6.7857143667340285,7.397260387837887,8.225806398689748,9.411764962971212,,,,,
2.110000000000001,5.000000294744968,5.183585394322872,5.399061031043528,5.655526877939701,5.965908972322941,6.349206350147723,6.834532367885114,7.468879375755787,8.333333427608014,9.580838340818882,,,,,
2.120000000000001,5.000000294744968,5.187320059239864,5.407523572146891,5.670102908313275,5.9885932508111015,6.382978510558605,6.884057764112949,7.541899458467961,8.443708495795729,9.756097852885727,,,,,
2.130000000000001,5.000000294744968,5.191060083210468,5.416012313067911,5.684754560887814,6.011450209915639,6.41711210936308,6.934306632578373,7.616361126601696,8.557047120630742,9.937888264954093,,,,,
2.140000000000001,5.000000294744968,5.194805466234683,5.424528444707393,5.699481835663319,6.034482826888562,6.45161310106516,6.985293859541416,7.69230784803629,8.673469583094121,,,,,,
2.1500000000000012,5.000000294744968,5.19855620831251,5.433070776164531,5.714285923540594,6.057692292630671,6.486486249268056,7.037037308514117,7.769784281551839,8.793103309571741,,,,,,
2.160000000000001,5.000000294744968,5.2023123094439505,5.44164049834013,5.729166824519634,6.081080988943578,6.521739294826986,7.089552461206914,7.848837467730046,8.916084062755107,,,,,,
2.170000000000001,5.000000294744968,5.206073769629002,5.450237015783786,5.744125134050847,6.10465129762888,6.557377001345159,7.142857181131838,7.929515638053418,9.042552964389323,,,,,,
2.180000000000001,5.000000294744968,5.209840588867664,5.458860923945904,5.759162043035031,6.128404409587382,6.593406514227391,7.196969927251338,8.011869405806063,9.172661854326726,,,,,,
2.1900000000000013,5.000000294744968,5.2136133626103405,5.467511627376078,5.774278146922589,6.1523438975214955,6.629834383428097,7.25190856307745,8.095951766073703,9.30656912237406,,,,,,
2.200000000000001,5.000000294744968,5.217391495406627,5.476190316975117,5.789473445713519,6.176470356881618,6.66666656345129,7.307692143023015,8.181818095743658,9.444444471895697,,,,,,
2.210000000000001,5.000000294744968,5.221174987256527,5.484896397292612,5.804749130308627,6.200787360370159,6.703910795152188,7.3643409124016745,8.269525558054447,9.586465942561627,,,,,,
2.220000000000001,5.000000294744968,5.224963838160038,5.493630463778972,5.820105796158314,6.225296694338322,6.7415730330348005,7.421875116527081,8.359133102595809,9.732824673950674,,,,,,
2.2300000000000013,5.000000294744968,5.228758048117161,5.502392516434194,5.83554403871298,6.25000014513731,6.779661017954352,7.4803150007128725,8.45070444256067,9.88372073739767,,,,,,
2.240000000000001,5.000000294744968,5.2325582125782955,5.511181959807873,5.851063857972623,6.27490069001913,6.818181895315648,7.539682596623898,8.544303886592392,,,,,,,
2.250000000000001,5.000000294744968,5.236363736093043,5.519999984800815,5.866666444838048,6.3000001153349885,6.857142810523509,7.5999999359250054,8.639999911487102,,,,,,,
2.260000000000001,5.000000294744968,5.240174618661403,5.528845995962621,5.882352990210057,6.325301398336888,6.896551504433155,7.661290241181849,8.737863971292974,,,,,,,
2.2700000000000014,5.000000294744968,5.2439914557337755,5.537720588743685,5.898123494088651,6.350806325376034,6.9364163133502,7.723577330410482,8.837970497310163,,,,,,,
2.280000000000001,5.000000294744968,5.24781365185976,5.546623763144016,5.913978551924229,6.376518469154835,6.9767443826794615,7.786885021626951,8.94039749354124,,,,,,,
2.290000000000001,5.000000294744968,5.251641207039354,5.555555519163606,5.929919354617596,6.402439020574093,7.017544048726558,7.851239514648915,9.04522594124079,,,,,,,
2.300000000000001,5.000000294744968,5.255474716722965,5.564515856802464,5.945945902168749,6.428571552336216,7.058823647797107,7.9166664138436325,9.152542180716992,,,,,,,
2.3100000000000014,5.000000294744968,5.259313585460186,5.573505371510983,5.962059385478497,6.454917850792409,7.100591516196728,7.9831931099295605,9.262435529530052,,,,,,,
2.320000000000001,5.000000294744968,5.263157813251018,5.582524063289165,5.978260995447636,6.481481488645077,7.142857181131838,8.050847589075566,9.375000068843363,,,,,,,
2.330000000000001,5.000000294744968,5.267007995545864,5.591571932137013,5.994550136625767,6.508264252245427,7.185628978908062,8.119657837450507,9.490334047973157,,,,,,,
2.340000000000001,5.000000294744968,5.270864132344723,5.600649573504924,6.010929190814496,6.5352697142958665,7.228915841281413,8.18965541392565,9.608541075289253,,,,,,,
2.3500000000000014,5.000000294744968,5.274725032746792,5.609756391942501,6.0273969671130185,6.562500256597996,7.272727295458315,8.26086949557066,9.729729522764682,,,,,,,
2.360000000000001,5.000000294744968,5.2785924831032744,5.6188923874497405,6.043955847322941,6.589958260953427,7.317073464095593,8.333333427608014,9.85401431232691,,,,,,,
2.370000000000001,5.000000294744968,5.28246529251337,5.628058750927449,6.0606058314442635,6.617647300064565,7.3619632789492595,8.407079364359383,9.981515724956989,,,,,,,
2.3800000000000012,5.000000294744968,5.286343460977077,5.63725488692522,6.077348110377789,6.645569755733014,7.407407458126544,8.482143032848835,,,,,,,,
2.3900000000000015,5.000000294744968,5.290227583944796,5.646481390893458,6.094182684123515,6.673728605210782,7.453416124284267,8.558558373749257,,,,,,,,
2.4000000000000012,5.000000294744968,5.29411766141653,5.6557376673817625,6.111111339032648,6.702127421200277,7.499999995529652,8.636363495886325,,,,,,,,
2.410000000000001,5.000000294744968,5.298013097941874,5.665024907290935,6.128133479654789,6.730769180953503,7.547169789969923,8.715596508085731,,,,,,,,
2.4200000000000013,5.000000294744968,5.3019144889712315,5.674341919720174,6.145251487791539,6.759656861722469,7.594936821162699,8.796296114623544,,,,,,,,
2.4300000000000015,5.000000294744968,5.305821834504604,5.683690491020679,6.162464767992496,6.788792845308782,7.643311807215213,8.878504592478276,,,,,,,,
2.4400000000000013,5.000000294744968,5.309734539091586,5.6930694302916525,6.179775106608867,6.818181895315648,7.69230784803629,8.962264218628409,,,,,,,,
2.450000000000001,5.000000294744968,5.313653198182582,5.702479332983495,6.197183099091053,6.847825798094272,7.74193566173315,9.04761905640364,,,,,,,,
2.4600000000000013,5.000000294744968,5.317577811777591,5.711920794546604,6.2146893408894535,6.877729317247869,7.792207752764227,9.13461555093527,,,,,,,,
2.4700000000000015,5.000000294744968,5.3215077844262115,5.721393219530581,6.232294427454471,6.907894834578036,7.843137221038342,9.223300742805009,,,,,,,,
2.4800000000000013,5.000000294744968,5.3254437115788456,5.73089720338583,6.25000014513731,6.93832592278719,7.894736571013928,9.313725245296958,,,,,,,,
2.490000000000001,5.000000294744968,5.329385593235491,5.740432746112347,6.267806493937968,6.9690267500281315,7.9470200935006154,9.405940862596033,,,,,,,,
2.5000000000000013,5.000000294744968,5.33333342939615,5.749999847710132,6.2857140693068505,7.000000293552876,8.00000029295683,9.499999994337564,,,,,,,,
2.5100000000000016,5.000000294744968,5.3372866246104245,5.75959910362959,6.3037246575951595,7.031250126063824,8.053691460192205,9.595959803760053,,,,,,,,
2.5200000000000014,5.000000294744968,5.341246369779109,5.769230513870717,6.321838854253292,7.062780415713785,8.10810788601637,9.69387745410204,,,,,,,,
2.530000000000001,5.000000294744968,5.345211474001408,5.778894673883915,6.340057850182056,7.094594735205174,8.16326505213976,9.793814276754858,,,,,,,,
2.5400000000000014,5.000000294744968,5.349182532727717,5.788590392768384,6.358381645381451,7.126696657240389,8.219177844822408,9.895833389461043,,,,,,,,
2.5500000000000016,5.000000294744968,5.353160141408443,5.7983194568753245,6.376811430752278,7.1590909454226495,8.27586234122515,,,,,,,,,
2.5600000000000014,5.000000294744968,5.357143109142781,5.808080675303936,6.395348992645742,7.191780577003955,8.333333427608014,,,,,,,,,
2.570000000000001,5.000000294744968,5.36113203138113,5.81787523895502,6.41399433106184,7.224770911037922,8.391608372032643,,,,,,,,,
2.5800000000000014,5.000000294744968,5.365126908123495,5.827702552378179,6.432748636901378,7.258064329326153,8.45070444256067,,,,,,,,,
2.5900000000000016,5.000000294744968,5.369127739369869,5.837563211023808,6.45161310106516,7.2916667863726605,8.51063831180334,,,,,,,,,
2.6000000000000014,5.000000294744968,5.373134525120259,5.847457810342313,6.470588319003582,7.325581259429455,8.571428438723085,,,,,,,,,
2.610000000000001,5.000000294744968,5.37714726537466,5.857385159432887,6.48967548161745,7.359813107550144,8.633093282282353,,,,,,,,,
2.6200000000000014,5.000000294744968,5.381165960133075,5.86734704464674,6.508875779807568,7.394365903437139,8.695651896893978,,,,,,,,,
2.6300000000000017,5.000000294744968,5.385190609395504,5.877342275083064,6.528189809024335,7.429245006144047,8.759123932421211,,,,,,,,,
2.6400000000000015,5.000000294744968,5.389221808612346,5.887372041642667,6.547618760168554,7.464455179274083,8.823529634177685,,,,,,,,,
2.6500000000000012,5.000000294744968,5.393258366882801,5.897435748875141,6.567164419591428,7.499999995529652,8.888888652026655,,,,,,,,,
2.6600000000000015,5.000000294744968,5.397301475107669,5.907533992230892,6.586826191842556,7.535885409414769,8.955223613083362,,,,,,,,,
2.6700000000000017,5.000000294744968,5.401350537836551,5.91766736716032,6.606606458723546,7.572115589082241,9.022556549012663,,,,,,,,,
2.6800000000000015,5.000000294744968,5.405405555069445,5.927835278213024,6.626505815684796,7.608695893585681,9.090908896028996,,,,,,,,,
2.6900000000000013,5.000000294744968,5.409466526806353,5.9380377253890035,6.64652545362711,7.645631086528303,9.16030506759882,,,,,,,,,
2.7000000000000015,5.000000294744968,5.413534048497677,5.948275899589063,6.66666656345129,7.682927122414112,9.230769477188588,,,,,,,,,
2.7100000000000017,5.000000294744968,5.417606929242609,5.958549205362797,6.68693033605814,7.720588169395924,9.30232534736395,,,,,,,,,
2.7200000000000015,5.000000294744968,5.42168695539236,5.968858238160612,6.707317366898062,7.758620777428151,9.375000068843363,,,,,,,,,
2.7300000000000013,5.000000294744968,5.425772340595721,5.979202997982503,6.727828846871853,7.797029710114002,9.448818650543693,,,,,,,,,
2.7400000000000015,5.000000294744968,5.4298642757534985,5.989583484828474,6.748465966880323,7.835820921957492,9.523809674084184,,,,,,,,,
2.7500000000000018,5.000000294744968,5.433962165415288,6.000000294148922,6.769230513274671,7.8749997720122344,9.599999934732917,,,,,,,,,
2.7600000000000016,5.000000294744968,5.438066605031491,6.010452830493449,6.7901236769557,7.91457281023264,9.67741920500994,,,,,,,,,
2.7700000000000014,5.000000294744968,5.442176999151707,6.020942284762858,6.811145457923413,7.954545395672323,9.756097852885727,,,,,,,,,
2.7800000000000016,5.000000294744968,5.446293347775935,6.0314686569571485,6.832298237979412,7.994924078285694,9.836065650880336,,,,,,,,,
2.790000000000002,5.000000294744968,5.45041624635458,6.042031351625919,6.853582612574101,8.035714217126369,9.917355348765849,,,,,,,,,
2.8000000000000016,5.000000294744968,5.454545694887637,6.0526315596699725,6.87499977260828,8.076922957599166,,,,,,,,,,
2.8100000000000014,5.000000294744968,5.458681097924709,6.063268685638905,6.896551504433155,8.11855684965849,,,,,,,,,,
2.8200000000000016,5.000000294744968,5.462822455465794,6.073943920433521,6.918238998949528,8.160621847808358,,,,,,,,,,
2.830000000000002,5.000000294744968,5.466970362961293,6.08465607315302,6.940062851607799,8.203125097453594,,,,,,,,,,
2.8400000000000016,5.000000294744968,5.471124820411205,6.0954063346982,6.962025444209575,8.246073148548604,,,,,,,,,,
2.8500000000000014,5.000000294744968,5.475285232365131,6.106194705069067,6.984126776754856,8.289473741948605,,,,,,,,,,
2.8600000000000017,5.000000294744968,5.47945219427347,6.117021184265614,7.006369231045246,8.333333427608014,,,,,,,,,,
2.870000000000002,5.000000294744968,5.483625110685823,6.127886367738247,7.028753997981546,8.377659350931648,,,,,,,,,,
2.8800000000000017,5.000000294744968,5.487805172502995,6.138790255486965,7.051282268464565,8.422459848225117,,,,,,,,,,
2.8900000000000015,5.000000294744968,5.4919905933737745,6.149732847511769,7.073955233395099,8.467742064893244,,,,,,,,,,
2.9000000000000017,5.000000294744968,5.496183159649371,6.1607141438126565,7.096774083673953,8.51351374179125,,,,,,,,,,
2.910000000000002,5.000000294744968,5.50038168042898,6.171735335290432,7.119741201102734,8.559782619774346,,,,,,,,,,
2.9200000000000017,5.000000294744968,5.504587346613407,6.182795826494695,7.142857181131838,8.606557630598545,,,,,,,,,,
2.9300000000000015,5.000000294744968,5.508798967301846,6.193895617425442,7.166123810112476,8.653845919668676,,,,,,,,,,
2.9400000000000017,5.000000294744968,5.513017137944697,6.20503589898348,7.189542278945446,8.701657609641554,,,,,,,,,,
2.950000000000002,5.000000294744968,5.517241263091565,6.216216075718403,7.213114969432354,8.749999845921995,,,,,,,,,,
2.9600000000000017,5.000000294744968,5.521472533643246,6.227436743080617,7.2368418815732,8.798882751166822,,,,,,,,,,
2.9700000000000015,5.000000294744968,5.525709758698941,6.2386979010701165,7.2607259926199905,8.848314661681652,,,,,,,,,,
2.9800000000000018,5.000000294744968,5.529954129159449,6.25000014513731,7.28476849347353,8.898305104672911,,,,,,,,,,
2.990000000000002,5.000000294744968,5.534204454123973,6.2613428798317905,7.308969979584218,8.948863607347011,,,,,,,,,,
3.0000000000000018,5.000000294744968,5.538461329042912,6.272727296054363,7.33333342820406,9.000000292360784,,,,,,,,,,
3.0100000000000016,5.000000294744968,5.542725349366666,6.284152798354626,7.3578594347834585,9.051724091470245,,,,,,,,,,
3.020000000000002,5.000000294744968,5.546995324194432,6.2956205776333825,7.38255038112402,9.104046318233014,,,,,,,,,,
3.030000000000002,5.000000294744968,5.551272444427013,6.307130038440228,7.407407458126544,9.15697649985552,,,,,,,,,,
3.040000000000002,5.000000294744968,5.555555519163606,6.318681180775165,7.432432452142237,9.210526545345783,,,,,,,,,,
3.0500000000000016,5.000000294744968,5.55984573930502,6.330275195538997,7.457627149522304,9.264705981910229,,,,,,,,,,
3.060000000000002,5.000000294744968,5.5641419139504436,6.3419114872813225,7.482993336617946,9.319526718556883,,,,,,,,,,
3.070000000000002,5.000000294744968,5.5684452340006825,6.353591246902944,7.508532204329967,9.375000068843363,,,,,,,,,,
3.080000000000002,5.000000294744968,5.572755699455737,6.365313878953458,7.5342467299103735,9.431137941777706,,,,,,,,,,
3.0900000000000016,5.000000294744968,5.577072119414806,6.377079383432866,7.560137508809568,9.48795165091753,,,,,,,,,,
3.100000000000002,5.000000294744968,5.5813950893282875,6.38888895124197,7.586206922829151,9.545454296171666,,,,,,,,,,
3.110000000000002,5.000000294744968,5.585725204646586,6.40074198693037,7.612456758320331,9.603658381998542,,,,,,,,,,
3.120000000000002,5.000000294744968,5.590061869919301,6.412639681398868,7.638888801634311,9.66257641285658,,,,,,,,,,
3.1300000000000017,5.000000294744968,5.594405680596829,6.4245808437466625,7.665505434572697,9.722222084105017,,,,,,,,,,
3.140000000000002,5.000000294744968,5.598756041228773,6.436567260324955,7.69230784803629,9.782608495652678,,,,,,,,,,
3.150000000000002,5.000000294744968,5.603112951815129,6.4485983356833465,7.719298423826693,9.843749938309195,,,,,,,,,,
3.160000000000002,5.000000294744968,5.607476412355901,6.460674069821835,7.746478948295117,9.905660107433793,,,,,,,,,,
3.1700000000000017,5.000000294744968,5.6118470183014875,6.472795653641224,7.773851803243161,9.96835448473692,,,,,,,,,,
3.180000000000002,5.000000294744968,5.616224769651888,6.484962491691114,7.801418179571629,,,,,,,,,,,
3.190000000000002,5.000000294744968,5.620609070956705,6.497175179421902,7.82918164998293,,,,,,,,,,,
3.200000000000002,5.000000294744968,5.624999922215938,6.509433716833591,7.857142809927465,,,,,,,,,,,
3.2100000000000017,5.000000294744968,5.6293979188799845,6.521739294826986,7.885304636657237,,,,,,,,,,,
3.220000000000002,5.000000294744968,5.633803060948848,6.534090722501279,7.913668916523456,,,,,,,,,,,
3.230000000000002,5.000000294744968,5.638214752972127,6.546489786207676,7.942238031327724,,,,,,,,,,,
3.240000000000002,5.000000294744968,5.6426329949498175,6.5589352950453765,7.971014362871648,,,,,,,,,,,
3.2500000000000018,5.000000294744968,5.647058977782725,6.571428439915181,8.00000029295683,,,,,,,,,,,
3.260000000000002,5.000000294744968,5.65149151057005,6.583969220817091,8.029197012484072,,,,,,,,,,,
3.2700000000000022,5.000000294744968,5.655930593311785,6.596558233201504,8.05860809415579,,,,,,,,,,,
3.280000000000002,5.000000294744968,5.660377416908741,6.609195477068425,8.088235324323179,,,,,,,,,,,
3.290000000000002,5.000000294744968,5.66483079046011,6.621880952417852,8.118081084787846,,,,,,,,,,,
3.300000000000002,5.000000294744968,5.669291309416293,6.634615254700185,8.148148352801801,,,,,,,,,,,
3.3100000000000023,5.000000294744968,5.673758973777295,6.647398979365827,8.178438914716242,,,,,,,,,,,
3.320000000000002,5.000000294744968,5.678233188092708,6.660231530964374,8.208955152332784,,,,,,,,,,,
3.330000000000002,5.000000294744968,5.682715143263339,6.673114100396635,8.239700638353824,,,,,,,,,,,
3.340000000000002,5.000000294744968,5.687203648388387,6.6860466876626035,8.270676563680173,,,,,,,,,,,
3.3500000000000023,5.000000294744968,5.691699894368648,6.69902929276228,8.30188650101423,,,,,,,,,,,
3.360000000000002,5.000000294744968,5.696202690303325,6.712062511146069,8.333333427608014,,,,,,,,,,,
3.370000000000002,5.000000294744968,5.700712631642819,6.72514634281397,8.365019129812715,,,,,,,,,,,
3.380000000000002,5.000000294744968,5.705229718387127,6.738281383216382,8.396946584880354,,,,,,,,,,,
3.3900000000000023,5.000000294744968,5.70975395053625,6.751467632353307,8.429118770062924,,,,,,,,,,,
3.400000000000002,5.000000294744968,5.714285923540594,6.764705685675146,8.461538662612437,,,,,,,,,,,
3.410000000000002,5.000000294744968,5.718824446499347,6.777996138632298,8.494208644330502,,,,,,,,,,,
3.420000000000002,5.000000294744968,5.7233707103133185,6.791338395774366,8.527131692469123,,,,,,,,,,,
3.4300000000000024,5.000000294744968,5.727923524081707,6.8047336480021485,8.560311379730706,,,,,,,,,,,
3.440000000000002,5.000000294744968,5.73248407870531,6.818181895315648,8.593750087916852,,,,,,,,,,,
3.450000000000002,5.000000294744968,5.737051778733731,6.831683137714862,8.627450794279575,,,,,,,,,,,
3.460000000000002,5.000000294744968,5.741626624166965,6.845237970650194,8.661417071521285,,,,,,,,,,,
3.4700000000000024,5.000000294744968,5.746209210455419,6.858846989572047,8.695651896893978,,,,,,,,,,,
3.480000000000002,5.000000294744968,5.750798942148686,6.872510194480419,8.730158843100071,,,,,,,,,,,
3.490000000000002,5.000000294744968,5.75539581924677,6.886227585375309,8.764940291941166,,,,,,,,,,,
3.500000000000002,5.000000294744968,5.759999841749668,6.8999997577071195,8.79999981611967,,,,,,,,,,,
3.5100000000000025,5.000000294744968,5.764611605107785,6.913827902376653,8.835341583788399,,,,,,,,,,,
3.5200000000000022,5.000000294744968,5.769230513870717,6.927710828483104,8.870967976748943,,,,,,,,,,,
3.530000000000002,5.000000294744968,5.773857163488865,6.941649726927279,8.906882567703722,,,,,,,,,,,
3.5400000000000023,5.000000294744968,5.77849095851183,6.9556451931595795,8.943089524805547,,,,,,,,,,,
3.5500000000000025,5.000000294744968,5.78313249439001,6.969697227180003,8.979591825306418,,,,,,,,,,,
3.5600000000000023,5.000000294744968,5.7877811756730075,6.983805828988551,9.01639363735914,,,,,,,,,,,
3.570000000000002,5.000000294744968,5.792437597811222,6.997971594035626,9.053497938215735,,,,,,,,,,,
3.5800000000000023,5.000000294744968,5.797101165354251,7.0121951177716255,9.090908896028996,,,,,,,,,,,
3.5900000000000025,5.000000294744968,5.801772473752498,7.02647640019655,9.128630678951744,,,,,,,,,,,
3.6000000000000023,5.000000294744968,5.806451523005961,7.040816036760807,9.166666859686377,,,,,,,,,,,
3.610000000000002,5.000000294744968,5.811137717664241,7.055214622914789,9.205021010935308,,,,,,,,,,,
3.6200000000000023,5.000000294744968,5.815832248628139,7.069672158658504,9.243697300851348,,,,,,,,,,,
3.6300000000000026,5.000000294744968,5.820533329546453,7.084188643991947,9.282700493037702,,,,,,,,,,,
3.6400000000000023,5.000000294744968,5.825242746770382,7.098765269815921,9.322034160196786,,,,,,,,,,,
3.650000000000002,5.000000294744968,5.829959309399129,7.113402036130427,9.361701875030999,,,,,,,,,,,
3.6600000000000024,5.000000294744968,5.834684208333492,7.128098942935464,9.401709592044352,,,,,,,,,,,
3.6700000000000026,5.000000294744968,5.839416252672674,7.142857181131838,9.442060288488868,,,,,,,,,,,
3.6800000000000024,5.000000294744968,5.844156037867069,7.1576761552691455,9.482758727967742,,,,,,,,,,,
3.690000000000002,5.000000294744968,5.848903563916684,7.172557056248188,9.523809674084184,,,,,,,,,,,
3.7000000000000024,5.000000294744968,5.853658830821514,7.187499884068966,9.565217294991019,,,,,,,,,,,
3.7100000000000026,5.000000294744968,5.8584212431311595,7.20250523418188,9.606986949741842,,,,,,,,,,,
3.7200000000000024,5.000000294744968,5.863191991746426,7.217573106586933,9.64912280648947,,,,,,,,,,,
3.730000000000002,5.000000294744968,5.867970481216906,7.232704692184926,9.691630224287511,,,,,,,,,,,
3.7400000000000024,5.000000294744968,5.872756711542607,7.247899395525456,9.734513371288777,,,,,,,,,,,
3.7500000000000027,5.000000294744968,5.877551278173923,7.263157812058925,9.777777606546884,,,,,,,,,,,
3.7600000000000025,5.000000294744968,5.882352990210057,7.278481132686137,9.821428289115431,,,,,,,,,,,
3.7700000000000022,5.000000294744968,5.887162443101406,7.293868761956691,9.865470778048039,,,,,,,,,,,
3.7800000000000025,5.000000294744968,5.891980232298373,7.309321890771388,9.909909836947918,,,,,,,,,,,
3.7900000000000027,5.000000294744968,5.89680576235056,7.32484051913023,9.95475142031908,,,,,,,,,,,
3.8000000000000025,5.000000294744968,5.901639628708363,7.340425242483615,,,,,,,,,,,,
3.8100000000000023,5.000000294744968,5.906480640470981,7.356076656281948,,,,,,,,,,,,
3.8200000000000025,5.000000294744968,5.9113299885392205,7.371794760525226,,,,,,,,,,,,
3.8300000000000027,5.000000294744968,5.9161870774626735,7.387580150663853,,,,,,,,,,,,
3.8400000000000025,5.000000294744968,5.921052502691747,7.403433422148227,,,,,,,,,,,,
3.8500000000000023,5.000000294744968,5.925925668776035,7.419354574978351,,,,,,,,,,,,
3.8600000000000025,5.000000294744968,5.930807171165943,7.435344800055027,,,,,,,,,,,,
3.8700000000000028,5.000000294744968,5.935696414411067,7.451404097378253,,,,,,,,,,,,
3.8800000000000026,5.000000294744968,5.940593993961812,7.4675324669480325,,,,,,,,,,,,
3.8900000000000023,5.000000294744968,5.945499314367771,7.483731099665164,,,,,,,,,,,,
3.9000000000000026,5.000000294744968,5.95041297107935,7.499999995529652,,,,,,,,,,,,
3.910000000000003,5.000000294744968,5.955334964096545,7.516339749991893,,,,,,,,,,,,
3.9200000000000026,5.000000294744968,5.9602646979689595,7.532750958502293,,,,,,,,,,,,
3.9300000000000024,5.000000294744968,5.965202768146993,7.54923421651125,,,,,,,,,,,,
3.9400000000000026,5.000000294744968,5.970149174630642,7.565789524018765,,,,,,,,,,,,
3.950000000000003,5.000000294744968,5.975103917419911,7.5824174764752375,,,,,,,,,,,,
3.9600000000000026,5.000000294744968,5.980066401064397,7.599118669331073,,,,,,,,,,,,
3.9700000000000024,5.000000294744968,5.985037221014499,7.615894293487072,,,,,,,,,,,,
3.9800000000000026,5.000000294744968,5.990016377270223,7.632743158042432,,,,,,,,,,,,
3.990000000000003,5.000000294744968,5.995003869831562,7.649667644798754,,,,,,,,,,,,
4.000000000000003,5.000000294744968,6.000000294148922,7.666666562855243,,,,,,,,,,,,
4.0100000000000025,5.000000294744968,6.0050044593214995,7.683741698563098,,,,,,,,,,,,
4.020000000000003,5.000000294744968,6.010016960799694,7.700893051922323,,,,,,,,,,,,
4.030000000000003,5.000000294744968,6.015037798583508,7.71812062293291,,,,,,,,,,,,
4.040000000000003,5.000000294744968,6.020066972672939,7.735426197946072,,,,,,,,,,,,
4.0500000000000025,5.000000294744968,6.02510448306799,7.752809181511401,,,,,,,,,,,,
4.060000000000002,5.000000294744968,6.030150925219058,7.7702701690793035,,,,,,,,,,,,
4.070000000000003,5.000000294744968,6.035205108225345,7.787810351550579,,,,,,,,,,,,
4.080000000000003,5.000000294744968,6.0402682229876525,7.805429728925226,,,,,,,,,,,,
4.0900000000000025,5.000000294744968,6.045340269505978,7.823129492104053,,,,,,,,,,,,
4.100000000000003,5.000000294744968,6.050420056879521,7.8409090456366535,,,,,,,,,,,,
4.110000000000003,5.000000294744968,6.055508776009082,7.858770175874234,,,,,,,,,,,,
4.120000000000003,5.000000294744968,6.0606058314442635,7.87671228736639,,,,,,,,,,,,
4.130000000000003,5.000000294744968,6.0657118186354655,7.894736571013928,,,,,,,,,,,,
4.140000000000002,5.000000294744968,6.070826142132283,7.912844217717648,,,,,,,,,,,,
4.150000000000003,5.000000294744968,6.075949397385122,7.931034632027149,,,,,,,,,,,,
4.160000000000003,5.000000294744968,6.081080988943578,7.949309004843235,,,,,,,,,,,,
4.170000000000003,5.000000294744968,6.086221512258053,7.967667336165906,,,,,,,,,,,,
4.180000000000003,5.000000294744968,6.091370371878147,7.9861108168959625,,,,,,,,,,,,
4.190000000000003,5.000000294744968,6.096528163254263,8.004640637934209,,,,,,,,,,,,
4.200000000000003,5.000000294744968,6.101694886386394,8.023255608379841,,,,,,,,,,,,
4.210000000000003,5.000000294744968,6.106869945824146,8.041958110034464,,,,,,,,,,,,
4.220000000000002,5.000000294744968,6.112054532468319,8.060747547447683,,,,,,,,,,,,
4.230000000000003,5.000000294744968,6.117247455418109,8.07962511152029,,,,,,,,,,,,
4.240000000000003,5.000000294744968,6.122448714673519,8.098591397702695,,,,,,,,,,,,
4.250000000000003,5.000000294744968,6.12765950113535,8.117647001445292,,,,,,,,,,,,
4.260000000000003,5.000000294744968,6.1328792193532,8.13679251819849,,,,,,,,,,,,
4.270000000000003,5.000000294744968,6.138107273876669,8.156028543412685,,,,,,,,,,,,
4.280000000000003,5.000000294744968,6.143344855606557,8.175355672538277,,,,,,,,,,,,
4.290000000000003,5.000000294744968,6.148590773642063,8.194774501025677,,,,,,,,,,,,
4.3000000000000025,5.000000294744968,6.1538462188839915,8.214285624325278,,,,,,,,,,,,
4.310000000000003,5.000000294744968,6.159110595881939,8.233890233337881,,,,,,,,,,,,
4.320000000000003,5.000000294744968,6.164383309185505,8.253588328063486,,,,,,,,,,,,
4.330000000000003,5.000000294744968,6.169665549695491,8.273381099402904,,,,,,,,,,,,
4.340000000000003,5.000000294744968,6.1749573174119,8.29326914280653,,,,,,,,,,,,
4.350000000000003,5.000000294744968,6.180257421433925,8.313253053724765,,,,,,,,,,,,
4.360000000000003,5.000000294744968,6.185567052662371,8.333333427608014,,,,,,,,,,,,
4.370000000000003,5.000000294744968,6.19088561564684,8.353510859906674,,,,,,,,,,,,
4.380000000000003,5.000000294744968,6.196213705837728,8.373786541521554,,,,,,,,,,,,
4.390000000000003,5.000000294744968,6.2015501323342335,8.394160472452644,,,,,,,,,,,,
4.400000000000003,5.000000294744968,6.206896681487562,8.414634439051152,,,,,,,,,,,,
4.410000000000003,5.000000294744968,6.212252162396908,8.435207845866678,,,,,,,,,,,,
4.4200000000000035,5.000000294744968,6.2176165750622765,8.45588247925043,,,,,,,,,,,,
4.430000000000003,5.000000294744968,6.2229905149340645,8.476658339202402,,,,,,,,,,,,
4.440000000000003,5.000000294744968,6.228373982012274,8.497537212073805,,,,,,,,,,,,
4.450000000000003,5.000000294744968,6.233766380846502,8.518518502414228,,,,,,,,,,,,
4.460000000000003,5.000000294744968,6.2391683068871515,8.53960399657488,,,,,,,,,,,,
4.470000000000003,5.000000294744968,6.2445791646838185,8.560794290006164,,,,,,,,,,,,
4.480000000000003,5.000000294744968,6.25000014513731,8.582089382708073,,,,,,,,,,,,
4.490000000000003,5.000000294744968,6.255430057346821,8.603491061031821,,,,,,,,,,,,
4.5000000000000036,5.000000294744968,6.260869496762753,8.6249999204278,,,,,,,,,,,,
4.510000000000003,5.000000294744968,6.266318463385105,8.646616556346416,,,,,,,,,,,,
4.520000000000003,5.000000294744968,6.271776957213879,8.668341564238073,,,,,,,,,,,,
4.530000000000003,5.000000294744968,6.2772449782490725,8.690176135003568,,,,,,,,,,,,
4.540000000000003,5.000000294744968,6.282722526490689,8.71212145954371,,,,,,,,,,,,
4.550000000000003,5.000000294744968,6.288209601938725,8.734176942408084,,,,,,,,,,,,
4.560000000000003,5.000000294744968,6.293706204593182,8.756344965398313,,,,,,,,,,,,
4.570000000000003,5.000000294744968,6.299212334454062,8.778626123964788,,,,,,,,,,,,
4.580000000000004,5.000000294744968,6.304728586971761,8.801020418107509,,,,,,,,,,,,
4.590000000000003,5.000000294744968,6.310254366695881,8.823529634177685,,,,,,,,,,,,
4.600000000000003,5.000000294744968,6.3157896736264245,8.846153772175317,,,,,,,,,,,,
4.610000000000003,5.000000294744968,6.321334507763387,8.868894618451598,,,,,,,,,,,,
4.620000000000003,5.000000294744968,6.326889464557171,8.89175276845694,,,,,,,,,,,,
4.6300000000000034,5.000000294744968,6.332453948557376,8.914728817641738,,,,,,,,,,,,
4.640000000000003,5.000000294744968,6.338027959764004,8.937823956906794,,,,,,,,,,,,
4.650000000000003,5.000000294744968,6.343612093627453,8.96103878170252,,,,,,,,,,,,
4.660000000000004,5.000000294744968,6.349206350147723,8.984375078380108,,,,,,,,,,,,
4.6700000000000035,5.000000294744968,6.354810133874416,9.007832846939564,,,,,,,,,,,,
4.680000000000003,5.000000294744968,6.36042404025793,9.031413873732092,,,,,,,,,,,,
4.690000000000003,5.000000294744968,6.366047473847866,9.055118158757686,,,,,,,,,,,,
4.700000000000003,5.000000294744968,6.371681625545024,9.078947488367557,,,,,,,,,,,,
4.7100000000000035,5.000000294744968,6.377325304448606,9.102902458012107,,,,,,,,,,,,
4.720000000000003,5.000000294744968,6.382978510558605,9.126984258592127,,,,,,,,,,,,
4.730000000000003,5.000000294744968,6.38864243477583,9.151193485558036,,,,,,,,,,,,
4.740000000000004,5.000000294744968,6.394315886199475,9.175531925261023,,,,,,,,,,,,
4.7500000000000036,5.000000294744968,6.400000055730343,9.200000173151498,,,,,,,,,,,,
4.760000000000003,5.000000294744968,6.4056937524676325,9.224598824679852,,,,,,,,,,,,
4.770000000000003,5.000000294744968,6.411398167312145,9.249329666197301,,,,,,,,,,,,
4.780000000000003,5.000000294744968,6.41711210936308,9.27419329315424,,,,,,,,,,,,
4.790000000000004,5.000000294744968,6.422836769521236,9.29919149190188,,,,,,,,,,,,
4.800000000000003,5.000000294744968,6.428571552336216,9.32432426244021,,,,,,,,,,,,
4.810000000000003,5.000000294744968,6.434316457808018,9.349593391120436,,,,,,,,,,,,
4.820000000000004,5.000000294744968,6.440071485936642,9.375000068843363,,,,,,,,,,,,
4.830000000000004,5.000000294744968,6.44583723217249,9.4005448910594,,,,,,,,,,,,
4.840000000000003,5.000000294744968,6.45161310106516,9.42622964411974,,,,,,,,,,,,
4.850000000000003,5.000000294744968,6.4573990926146525,9.45205492347479,,,,,,,,,,,,
4.860000000000003,5.000000294744968,6.4631958022713665,9.478021920025352,,,,,,,,,,,,
4.870000000000004,5.000000294744968,6.469002634584903,9.504132420122623,,,,,,,,,,,,
4.8800000000000034,5.000000294744968,6.474820185005665,9.530387019217013,,,,,,,,,,,,
4.890000000000003,5.000000294744968,6.480647858083248,9.556786908209325,,,,,,,,,,,,
4.900000000000004,5.000000294744968,6.486486249268056,9.583333278000357,,,,,,,,,,,,
4.910000000000004,5.000000294744968,6.492335358560085,9.610027914941313,,,,,,,,,,,,
4.9200000000000035,5.000000294744968,6.498195185959339,9.636871414482599,,,,,,,,,,,,
4.930000000000003,5.000000294744968,6.504065136015415,9.663865562975406,,,,,,,,,,,,
4.940000000000003,5.000000294744968,6.509945804178715,9.691010955870151,,,,,,,,,,,,
4.950000000000004,5.000000294744968,6.515837190449238,9.718309974968431,,,,,,,,,,,,
4.9600000000000035,5.000000294744968,6.521739294826986,9.745762620270256,,,,,,,,,,,,
4.970000000000003,5.000000294744968,6.5276521173119555,9.773371273577215,,,,,,,,,,,,
4.980000000000004,5.000000294744968,6.533575062453748,9.801136530339722,,,,,,,,,,,,
4.990000000000004,5.000000294744968,6.539509321153165,9.829059581458573,,,,,,,,,,,,
5.0000000000000036,5.000000294744968,6.545454297959806,9.857142808735372,,,,,,,,,,,,
5.010000000000003,5.000000294744968,6.551410588324071,9.885386807620524,,,,,,,,,,,,
5.020000000000003,5.000000294744968,6.557377001345159,9.913793364465235,,,,,,,,,,,,
5.030000000000004,5.000000294744968,6.563354727923871,9.942363074719907,,,,,,,,,,,,
5.040000000000004,5.000000294744968,6.569343172609807,9.971098320186137,,,,,,,,,,,,
5.050000000000003,5.000000294744968,6.575342335402965,,,,,,,,,,,,,
5.060000000000004,5.000000294744968,6.581352811753749,,,,,,,,,,,,,
5.070000000000004,5.000000294744968,6.587374006211757,,,,,,,,,,,,,
5.080000000000004,5.000000294744968,6.593406514227391,,,,,,,,,,,,,
5.090000000000003,5.000000294744968,6.599450335800649,,,,,,,,,,,,,
5.100000000000003,5.000000294744968,6.605504875481129,,,,,,,,,,,,,
5.110000000000004,5.000000294744968,6.611570133268835,,,,,,,,,,,,,
5.120000000000004,5.000000294744968,6.617647300064565,,,,,,,,,,,,,
5.1300000000000034,5.000000294744968,6.623735184967519,,,,,,,,,,,,,
5.140000000000004,5.000000294744968,6.629834383428097,,,,,,,,,,,,,
5.150000000000004,5.000000294744968,6.6359448954463005,,,,,,,,,,,,,
5.160000000000004,5.000000294744968,6.642066125571729,,,,,,,,,,,,,
5.1700000000000035,5.000000294744968,6.64819926470518,,,,,,,,,,,,,
5.180000000000003,5.000000294744968,6.654343717396259,,,,,,,,,,,,,
5.190000000000004,5.000000294744968,6.660499483644964,,,,,,,,,,,,,
5.200000000000004,5.000000294744968,6.66666656345129,,,,,,,,,,,,,
5.2100000000000035,5.000000294744968,6.672844956815242,,,,,,,,,,,,,
5.220000000000004,5.000000294744968,6.6790352591872235,,,,,,,,,,,,,
5.230000000000004,5.000000294744968,6.685236875116827,,,,,,,,,,,,,
5.240000000000004,5.000000294744968,6.691449804604055,,,,,,,,,,,,,
5.2500000000000036,5.000000294744968,6.69767464309931,,,,,,,,,,,,,
5.260000000000003,5.000000294744968,6.703910795152188,,,,,,,,,,,,,
5.270000000000004,5.000000294744968,6.710158260762693,,,,,,,,,,,,,
5.280000000000004,5.000000294744968,6.716417635381221,,,,,,,,,,,,,
5.290000000000004,5.000000294744968,6.722688919007778,,,,,,,,,,,,,
5.300000000000004,5.000000294744968,6.728972111642362,,,,,,,,,,,,,
5.310000000000004,5.000000294744968,6.735266617834569,,,,,,,,,,,,,
5.320000000000004,5.000000294744968,6.7415730330348005,,,,,,,,,,,,,
5.330000000000004,5.000000294744968,6.747891357243063,,,,,,,,,,,,,
5.340000000000003,5.000000294744968,6.754221590459347,,,,,,,,,,,,,
5.350000000000004,5.000000294744968,6.760563137233259,,,,,,,,,,,,,
5.360000000000004,5.000000294744968,6.766917188465596,,,,,,,,,,,,,
5.370000000000004,5.000000294744968,6.773283148705959,,,,,,,,,,,,,
5.380000000000004,5.000000294744968,6.779661017954352,,,,,,,,,,,,,
5.390000000000004,5.000000294744968,6.786050796210768,,,,,,,,,,,,,
5.400000000000004,5.000000294744968,6.792453078925611,,,,,,,,,,,,,
5.410000000000004,5.000000294744968,6.798866675198081,,,,,,,,,,,,,
5.4200000000000035,5.000000294744968,6.805292775928974,,,,,,,,,,,,,
5.430000000000004,5.000000294744968,6.811731381118298,,,,,,,,,,,,,
5.440000000000004,5.000000294744968,6.818181895315648,,,,,,,,,,,,,
5.450000000000004,5.000000294744968,6.824644318521024,,,,,,,,,,,,,
5.460000000000004,5.000000294744968,6.831119841635227,,,,,,,,,,,,,
5.470000000000004,5.000000294744968,6.837606678307056,,,,,,,,,,,,,
5.480000000000004,5.000000294744968,6.844106614887714,,,,,,,,,,,,,
5.490000000000004,5.000000294744968,6.850618460476399,,,,,,,,,,,,,
5.5000000000000036,5.000000294744968,6.857142810523509,,,,,,,,,,,,,
5.510000000000004,5.000000294744968,6.863679665029048,,,,,,,,,,,,,
5.520000000000004,5.000000294744968,6.870229023993016,,,,,,,,,,,,,
5.530000000000004,5.000000294744968,6.8767908874154084,,,,,,,,,,,,,
5.5400000000000045,5.000000294744968,6.883365255296232,,,,,,,,,,,,,
5.550000000000004,5.000000294744968,6.88995212763548,,,,,,,,,,,,,
5.560000000000004,5.000000294744968,6.896551504433155,,,,,,,,,,,,,
5.570000000000004,5.000000294744968,6.9031639811396595,,,,,,,,,,,,,
5.580000000000004,5.000000294744968,6.9097889623045905,,,,,,,,,,,,,
5.590000000000004,5.000000294744968,6.916426447927952,,,,,,,,,,,,,
5.600000000000004,5.000000294744968,6.923077033460139,,,,,,,,,,,,,
5.610000000000004,5.000000294744968,6.929740123450756,,,,,,,,,,,,,
5.6200000000000045,5.000000294744968,6.9364163133502,,,,,,,,,,,,,
5.630000000000004,5.000000294744968,6.943105007708073,,,,,,,,,,,,,
5.640000000000004,5.000000294744968,6.949806801974772,,,,,,,,,,,,,
5.650000000000004,5.000000294744968,6.9565216961503005,,,,,,,,,,,,,
5.660000000000004,5.000000294744968,6.96324969023466,,,,,,,,,,,,,
5.670000000000004,5.000000294744968,6.9699901887774445,,,,,,,,,,,,,
5.680000000000004,5.000000294744968,6.9767443826794615,,,,,,,,,,,,,
5.690000000000004,5.000000294744968,6.9835110810399055,,,,,,,,,,,,,
5.700000000000005,5.000000294744968,6.990291474759577,,,,,,,,,,,,,
5.710000000000004,5.000000294744968,6.997084372937678,,,,,,,,,,,,,
5.720000000000004,5.000000294744968,7.00389096647501,,,,,,,,,,,,,
5.730000000000004,5.000000294744968,7.010710659921168,,,,,,,,,,,,,
5.740000000000004,5.000000294744968,7.017544048726558,,,,,,,,,,,,,
5.750000000000004,5.000000294744968,7.024390537440777,,,,,,,,,,,,,
5.760000000000004,5.000000294744968,7.031250126063824,,,,,,,,,,,,,
5.770000000000004,5.000000294744968,7.038123410046099,,,,,,,,,,,,,
5.780000000000005,5.000000294744968,7.045009793937206,,,,,,,,,,,,,
5.7900000000000045,5.000000294744968,7.05190987318754,,,,,,,,,,,,,
5.800000000000004,5.000000294744968,7.058823647797107,,,,,,,,,,,,,
5.810000000000004,5.000000294744968,7.065750522315502,,,,,,,,,,,,,
5.820000000000004,5.000000294744968,7.072691687643529,,,,,,,,,,,,,
5.8300000000000045,5.000000294744968,7.079645952880382,,,,,,,,,,,,,
5.840000000000004,5.000000294744968,7.086613913476466,,,,,,,,,,,,,
5.850000000000004,5.000000294744968,7.093596164882182,,,,,,,,,,,,,
5.860000000000005,5.000000294744968,7.100591516196728,,,,,,,,,,,,,
5.8700000000000045,5.000000294744968,7.107601158320904,,,,,,,,,,,,,
5.880000000000004,5.000000294744968,7.114624495804309,,,,,,,,,,,,,
5.890000000000004,5.000000294744968,7.1216615286469445,,,,,,,,,,,,,
5.900000000000004,5.000000294744968,7.128712852299213,,,,,,,,,,,,,
5.910000000000005,5.000000294744968,7.13577787131071,,,,,,,,,,,,,
5.920000000000004,5.000000294744968,7.142857181131838,,,,,,,,,,,,,
5.930000000000004,5.000000294744968,7.149950186312198,,,,,,,,,,,,,
5.940000000000005,5.000000294744968,7.157057482302189,,,,,,,,,,,,,
5.950000000000005,5.000000294744968,7.164179069101811,,,,,,,,,,,,,
5.960000000000004,5.000000294744968,7.171314946711062,,,,,,,,,,,,,
5.970000000000004,5.000000294744968,7.178464519679546,,,,,,,,,,,,,
5.980000000000004,5.000000294744968,7.185628978908062,,,,,,,,,,,,,
5.990000000000005,5.000000294744968,7.192807133495807,,,,,,,,,,,,,
6.000000000000004,5.000000294744968,7.200000174343586,,,,,,,,,,,,,


==> data/figure4_y_stake_budget_1.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922
1.01,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,6.9767443826794615
1.02,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,8.333333427608014
1.03,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,
1.04,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,6.081080988943578,
1.05,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,5.714285923540594,6.66666656345129,
1.06,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,7.377049014866351,
1.07,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,5.607476412355901,8.25688057333231,
1.08,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.882352990210057,9.375000068843363,
1.09,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,5.504587346613407,6.25000014513731,,
1.1,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,6.66666656345129,,
1.11,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,5.405405555069445,7.142857181131838,,
1.12,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.597014944255353,7.69230784803629,,
1.1300000000000001,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.309734539091586,5.836575954258441,8.333333427608014,,
1.1400000000000001,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,6.0975612697005275,9.090908896028996,,
1.1500000000000001,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,5.217391495406627,6.382978510558605,,,
1.1600000000000001,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.29411766141653,6.696428365409377,,,
1.1700000000000002,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.12820493429899,5.454545694887637,7.042253454029558,,,
1.1800000000000002,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.624999922215938,7.425742566883564,,,
1.1900000000000002,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.042017061412334,5.806451523005961,7.8534033814072615,,,
1.2000000000000002,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,6.000000294148922,8.333333427608014,,,
1.2100000000000002,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,4.958677823245525,5.109489332735539,6.206896681487562,8.875739916265015,,,
1.2200000000000002,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,5.22388071388006,6.428571552336216,9.493670952022079,,,
1.2300000000000002,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,4.878049075305464,5.343511463105678,6.66666656345129,,,,
1.2400000000000002,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,5.468750164210796,6.923077033460139,,,,
1.2500000000000002,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,4.799999818503858,5.599999937117099,7.200000174343586,,,,
1.2600000000000002,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.878049075305464,5.737704987823962,7.499999995529652,,,,
1.2700000000000002,4.724409176409246,4.724409176409246,4.724409176409246,4.724409176409246,4.724409176409246,4.724409176409246,4.724409176409246,4.724409176409246,4.958677823245525,5.882352990210057,7.82608709424734,,,,
1.2800000000000002,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,5.042017061412334,6.034482826888562,8.181818095743658,,,,
1.2900000000000003,4.651162822544576,4.651162822544576,4.651162822544576,4.651162822544576,4.651162822544576,4.651162822544576,4.651162822544576,4.651162822544576,5.12820493429899,6.194690543711186,8.571428438723085,,,,
1.3000000000000003,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,5.217391495406627,6.363636495172978,9.000000292360784,,,,
1.3100000000000003,4.5801523849368095,4.5801523849368095,4.5801523849368095,4.5801523849368095,4.5801523849368095,4.5801523849368095,4.5801523849368095,4.631217615902425,5.309734539091586,6.542056062519551,9.473684063851838,,,,
1.3200000000000003,4.545454299151897,4.545454299151897,4.545454299151897,4.545454299151897,4.545454299151897,4.545454299151897,4.545454299151897,4.687500183284282,5.405405555069445,6.730769180953503,,,,,
1.3300000000000003,4.511278423368932,4.511278423368932,4.511278423368932,4.511278423368932,4.511278423368932,4.511278423368932,4.511278423368932,4.745167172849179,5.504587346613407,6.930692844092846,,,,,
1.3400000000000003,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.804270388782026,5.607476412355901,7.142857181131838,,,,,
1.3500000000000003,4.444444474875928,4.444444474875928,4.444444474875928,4.444444474875928,4.444444474875928,4.444444474875928,4.444444474875928,4.864864612519741,5.714285923540594,7.368420938551425,,,,,
1.3600000000000003,4.411764965951443,4.411764965951443,4.411764965951443,4.411764965951443,4.411764965951443,4.411764965951443,4.411764965951443,4.927007007300855,5.825242746770382,7.608695893585681,,,,,
1.3700000000000003,4.379561817348005,4.379561817348005,4.379561817348005,4.379561817348005,4.379561817348005,4.379561817348005,4.42477853447199,4.990757713615894,5.940593993961812,7.865168290436268,,,,,
1.3800000000000003,4.347826097309589,4.347826097309589,4.347826097309589,4.347826097309589,4.347826097309589,4.347826097309589,4.46428547769785,5.0561798492074,6.0606058314442635,8.139535162746906,,,,,
1.3900000000000003,4.316546492278576,4.316546492278576,4.316546492278576,4.316546492278576,4.316546492278576,4.316546492278576,4.504504579603674,5.12333950906992,6.185567052662371,8.433734701573847,,,,,
1.4000000000000004,4.285714070498942,4.285714070498942,4.285714070498942,4.285714070498942,4.285714070498942,4.285714070498942,4.545454299151897,5.192307551801203,6.3157896736264245,8.749999845921995,,,,,
1.4100000000000004,4.255319304764271,4.255319304764271,4.255319304764271,4.255319304764271,4.255319304764271,4.255319304764271,4.587156072556974,5.263157813251018,6.45161310106516,9.090908896028996,,,,,
1.4200000000000004,4.225352072417735,4.225352072417735,4.225352072417735,4.225352072417735,4.225352072417735,4.225352072417735,4.629629549682141,5.335968297421932,6.593406514227391,9.459459349215035,,,,,
1.4300000000000004,4.195804037153721,4.195804037153721,4.195804037153721,4.195804037153721,4.195804037153721,4.20382177680731,4.672897357642652,5.410821771919725,6.7415730330348005,9.859154835641384,,,,,
1.4400000000000004,4.166666862666608,4.166666862666608,4.166666862666608,4.166666862666608,4.166666862666608,4.230769480168819,4.716980932652952,5.487805172502995,6.896551504433155,,,,,,
1.4500000000000004,4.137931021749974,4.137931021749974,4.137931021749974,4.137931021749974,4.137931021749974,4.2580643311142925,4.7619046881794915,5.567010198533534,7.058823647797107,,,,,,
1.4600000000000004,4.109588773548603,4.109588773548603,4.109588773548603,4.109588773548603,4.109588773548603,4.285714070498942,4.8076924422383325,5.648535694777964,7.228915841281413,,,,,,
1.4700000000000004,4.08163237720728,4.08163237720728,4.08163237720728,4.08163237720728,4.08163237720728,4.313725248277187,4.8543692037463195,5.73248407870531,7.407407458126544,,,,,,
1.4800000000000004,4.0540540918707855,4.0540540918707855,4.0540540918707855,4.0540540918707855,4.0540540918707855,4.3421050098538405,4.901960577070714,5.8189655086398115,7.594936821162699,,,,,,
1.4900000000000004,4.026845581233502,4.026845581233502,4.026845581233502,4.026845581233502,4.026845581233502,4.370861096084118,4.950495143830777,5.908096097409725,7.792207752764227,,,,,,
1.5000000000000004,4.000000295341016,4.000000295341016,4.000000295341016,4.000000295341016,4.000000295341016,4.400000056922435,5.000000294744968,6.000000294148922,8.00000029295683,,,,,,
1.5100000000000005,3.9735098978877073,3.9735098978877073,3.9735098978877073,3.9735098978877073,4.017857257425785,4.4295302286744125,5.050505206882953,6.094807907044888,8.219177844822408,,,,,,
1.5200000000000005,3.947368434369564,3.947368434369564,3.947368434369564,3.947368434369564,4.0358743956685075,4.459459352195262,5.102040843665598,6.192660653293132,8.45070444256067,,,,,,
1.5300000000000005,3.921568759381771,3.921568759381771,3.921568759381771,3.921568759381771,4.0540540918707855,4.4897957637906085,5.154639359414578,6.293706204593182,8.695651896893978,,,,,,
1.5400000000000005,3.896103727519513,3.896103727519513,3.896103727519513,3.896103727519513,4.072398132383823,4.5205477997660655,5.208333503901958,6.398104141652585,8.955223613083362,,,,,,
1.5500000000000005,3.8709679797291754,3.8709679797291754,3.8709679797291754,3.8709679797291754,4.090908899009229,4.551724391877652,5.263157813251018,6.506024167835713,9.230769477188588,,,,,,
1.5600000000000005,3.8461537751555444,3.8461537751555444,3.8461537751555444,3.8461537751555444,4.109588773548603,4.583333280980588,5.319149205386637,6.617647300064565,9.523809674084184,,,,,,
1.5700000000000005,3.821655754745006,3.821655754745006,3.821655754745006,3.821655754745006,4.128440137803555,4.615384589731693,5.3763440027832985,6.733167059719564,9.836065650880336,,,,,,
1.5800000000000005,3.79746855944395,3.79746855944395,3.79746855944395,3.8011698791384703,4.147465373575686,4.64788724988699,5.434782696068286,6.852791854441165,,,,,,,
1.5900000000000005,3.7735850438475613,3.7735850438475613,3.7735850438475613,3.8123167106509213,4.166666862666608,4.680850788652899,5.494505775868891,6.9767443826794615,,,,,,,
1.6000000000000005,3.7499998489022257,3.7499998489022257,3.7499998489022257,3.8235296371579164,4.186046391427517,4.714285924136638,5.555555519163606,7.105263420045375,,,,,,,
1.6100000000000005,3.7267082110047336,3.7267082110047336,3.7267082110047336,3.8348080632090564,4.205607532560824,4.748201588094236,5.617977775633333,7.238605605661869,,,,,,,
1.6200000000000006,3.7037035802006715,3.7037035802006715,3.7037035802006715,3.8461537751555444,4.225352072417735,4.782608498632909,5.681818394958974,7.377049014866351,,,,,,,
1.6300000000000006,3.68098178833723,3.68098178833723,3.68098178833723,3.8575667729973793,4.245282988250256,4.817517969310286,5.74712620407343,7.520891372859477,,,,,,,
1.6400000000000006,3.658536880910397,3.658536880910397,3.658536880910397,3.8690476521849635,4.265402661859991,4.852941313683987,5.813953602612019,7.670454818308352,,,,,,,
1.6500000000000006,3.636363498866557,3.636363498866557,3.636363498866557,3.8805970081686976,4.285714070498942,4.888888654410842,5.882352990210057,7.82608709424734,,,,,,,
1.6600000000000006,3.614458069503307,3.614458069503307,3.614458069503307,3.892215436398984,4.306220191419124,4.9253730913996705,5.952380934655666,7.988165716230869,,,,,,,
1.6700000000000006,3.5928146383166313,3.5928146383166313,3.6020584103465074,3.903904127776623,4.3269228109717375,4.962405938208104,6.024096385538577,8.157099758684634,,,,,,,
1.6800000000000006,3.571428441703319,3.571428441703319,3.6082475218176837,3.9156624868512155,4.347826097309589,5.000000294744968,6.0975612697005275,8.333333427608014,,,,,,,
1.6900000000000006,3.550295906960964,3.550295906960964,3.614458069503307,3.927492299973965,4.3689318367838865,5.038168070018292,6.172839300334454,8.517350228726865,,,,,,,
1.7000000000000006,3.529411675035953,3.529411675035953,3.620689457952976,3.9393941625952724,4.390244197547435,5.076922959387302,6.25000014513731,8.709677135646345,,,,,,,
1.7100000000000006,3.5087721732258794,3.5087721732258794,3.626942878067494,3.951368074715137,4.411764965951443,5.116279253661633,6.329114067256452,8.910891139805319,,,,,,,
1.7200000000000006,3.4883720424771303,3.4883720424771303,3.633217734396457,3.9634146317839622,4.433497714698316,5.15625005275011,6.41025668889284,9.121621632277968,,,,,,,
1.7300000000000006,3.4682083055377007,3.4682083055377007,3.6395146223902692,3.975535024702549,4.455445421040059,5.1968502429127685,6.493506609499455,9.342560526430606,,,,,,,
1.7400000000000007,3.4482756033539776,3.4482756033539776,3.6458335420489307,3.987729848921299,4.4776116576790805,5.238095305860043,6.578947192132473,9.57446821242571,,,,,,,
1.7500000000000007,3.428571554124355,3.428571554124355,3.652173897922039,4.000000295341016,4.499999997317792,5.280000127851963,6.66666656345129,9.818181893527509,,,,,,,
1.7600000000000007,3.4090907987952237,3.4090907987952237,3.658536880910397,4.012345768511297,4.522612821757795,5.322580786049365,6.756757018268109,,,,,,,,
1.7700000000000007,3.3898303601145754,3.401360661685467,3.6649213001132015,4.024768054783344,4.545454299151897,5.365853953063487,6.849315019547939,,,,,,,,
1.7800000000000007,3.3707866653800007,3.403933602869511,3.671328941881656,4.037267154157162,4.568528002202511,5.409836301505566,6.94444417566061,,,,,,,,
1.7900000000000007,3.3519555464386945,3.406510116755963,3.6777586153149597,4.04984425753355,4.591836908161641,5.454545694887637,7.042253454029558,,,,,,,,
1.8000000000000007,3.3333334305882456,3.4090907987952237,3.6842103204131127,4.062499960362912,4.615384589731693,5.499999996721744,7.142857181131838,,,,,,,,
1.8100000000000007,3.314917340576649,3.411675648987293,3.6906852480769157,4.075234858095646,4.63917521506548,5.5462182614207265,7.246376828849316,,,,,,,,
1.8200000000000007,3.296703108251095,3.4142640718817714,3.697182802855969,4.088050141632555,4.663212356865406,5.593220138847828,7.352941014468669,,,,,,,,
1.8300000000000007,3.278688351809979,3.4168566629290575,3.7037035802006715,4.100946406424045,4.687500183284282,5.641025874316691,7.462686691582203,,,,,,,,
1.8400000000000007,3.2608694985508926,3.4194528266787527,3.7102475801110266,4.113924247920513,4.7120416715741165,5.689655117690563,7.57575736373663,,,,,,,,
1.8500000000000008,3.2432429757714276,3.4220531585812566,3.716814207136631,4.126984261572362,4.7368421807885195,5.739130496084691,7.69230784803629,,,,,,,,
1.8600000000000008,3.2258064016699795,3.4246576586365696,3.723404056727886,4.140127638280392,4.7619046881794915,5.789473445713519,7.812500106990337,,,,,,,,
1.8700000000000008,3.20855620354414,3.4272657313942902,3.7300177243351937,4.153354378044606,4.787233957350255,5.840707784593105,7.936508012115956,,,,,,,,
1.8800000000000008,3.200000176727772,3.429877972304821,3.736654614508152,4.166666862666608,4.8128341564536115,5.892857330739499,8.064516153037548,,,,,,,,
1.8900000000000008,3.200000176727772,3.4324943813681603,3.7433153226971623,4.180064496695996,4.83870945364237,5.945945902168749,8.196721028387547,,,,,,,,
1.9000000000000008,3.200000176727772,3.4351143631339074,3.7499998489022257,4.193548471033573,4.864864612519741,6.000000294148922,8.333333427608014,,,,,,,,
1.9100000000000008,3.200000176727772,3.4377385130524636,3.7567081931233406,4.2071199765801435,4.891304396688939,6.055046111047268,8.474576049149036,,,,,,,,
1.9200000000000008,3.200000176727772,3.440366831123829,3.7634409508109092,4.220779013335704,4.918032974302768,6.111111339032648,8.620689454972744,,,,,,,,
1.9300000000000008,3.200000176727772,3.4429993173480034,3.77019752651453,4.234527963101863,4.945055108964445,6.168224559724331,8.771929688751701,,,,,,,,
1.9400000000000008,3.200000176727772,3.445635376274586,3.7769785156846045,4.2483662304282195,4.972375564277172,6.226414950191975,8.9285712531209,,,,,,,,
1.9500000000000008,3.200000176727772,3.4482756033539776,3.783783918321133,4.262295006215572,5.000000294744968,6.2857140693068505,9.090908896028996,,,,,,,,
1.9600000000000009,3.200000176727772,3.450919998586178,3.790613734424114,4.27631607681513,5.02793287307024,6.346154071390629,9.259259397089483,,,,,,,,
1.9700000000000009,3.200000176727772,3.4535685619711876,3.79746855944395,4.290428846776486,5.0561798492074,6.407767110764981,9.433962163031104,,,,,,,,
1.9800000000000009,3.200000176727772,3.4562212935090066,3.8043477979302405,4.304635697901249,5.084745986759662,6.470588319003582,9.615384586751464,,,,,,,,
1.9900000000000009,3.200000176727772,3.458877597749233,3.8112520453333856,4.31893663018942,5.113636644780634,6.5346534231305125,9.803921451866628,,,,,,,,
2.000000000000001,3.200000176727772,3.46153866559267,3.818181897103787,4.333333429992198,5.142857182323933,6.599999936521053,,,,,,,,,
2.0100000000000007,3.200000176727772,3.4642033061385153,3.8251367577910425,4.347826097309589,5.1724135538935645,6.66666656345129,,,,,,,,,
2.020000000000001,3.200000176727772,3.4668721148371695,3.832116627395153,4.362415823042394,5.2023123094439505,6.734693794548512,,,,,,,,,
2.030000000000001,3.200000176727772,3.4695450916886323,3.8391226968169208,4.3771043935418135,5.2325582125782955,6.804123906791212,,,,,,,,,
2.040000000000001,3.200000176727772,3.472222236692905,3.8461537751555444,4.39189180880785,5.263157813251018,6.87499977260828,,,,,,,,,
2.0500000000000007,3.200000176727772,3.4749035498499863,3.853211053311825,4.406779855191708,5.29411766141653,6.947368432581424,,,,,,,,,
2.060000000000001,3.200000176727772,3.477589031159878,3.8602939358353616,4.421768532693386,5.3254437115788456,7.021276331841946,,,,,,,,,
2.070000000000001,3.200000176727772,3.4802786806225763,3.8674030181765557,4.436860223114492,5.357143109142781,7.096774083673953,,,,,,,,,
2.080000000000001,3.200000176727772,3.4829719027876846,3.874538895785808,4.4520549264550215,5.389221808612346,7.173912896811963,,,,,,,,,
2.0900000000000007,3.200000176727772,3.485669888556003,3.881700377762318,4.46735383361578,5.42168695539236,7.252746957242488,,,,,,,,,
2.100000000000001,3.200000176727772,3.4883720424771303,3.8888886550068857,4.482758730947973,5.454545694887637,7.33333342820406,,,,,,,,,
2.110000000000001,3.200000176727772,3.4910783645510675,3.896103727519513,4.4982696184515945,5.487805172502995,7.415730068385601,,,,,,,,,
2.120000000000001,3.200000176727772,3.4937888547778133,3.903345595300198,4.513888877928258,5.521472533643246,7.499999995529652,,,,,,,,,
2.130000000000001,3.200000176727772,3.496503513157368,3.910614258348942,4.529616509377956,5.555555519163606,7.586206922829151,,,,,,,,,
2.140000000000001,3.200000176727772,3.4992223396897315,3.917910312116146,4.545454299151897,5.590061869919301,7.674418731629848,,,,,,,,,
2.1500000000000012,3.200000176727772,3.501945334374905,3.92523375660181,4.561403438150883,5.624999922215938,7.7647056850790985,,,,,,,,,
2.160000000000001,3.200000176727772,3.504673092663287,3.932583996355534,4.5774645218253145,5.660377416908741,7.857142809927465,,,,,,,,,
2.170000000000001,3.200000176727772,3.507404423654079,3.939962222278119,4.593639336526394,5.696202690303325,7.9518075147271166,,,,,,,,,
2.180000000000001,3.200000176727772,3.510140518248081,3.947368434369564,4.609929073154927,5.73248407870531,8.048780780732631,,,,,,,,,
2.1900000000000013,3.200000176727772,3.512880780994892,3.95480203717947,4.626334327161311,5.769230513870717,8.148148352801801,,,,,,,,,
2.200000000000001,3.200000176727772,3.5156252118945126,3.9622642216086392,4.642856884896755,5.806451523005961,8.250000143945218,,,,,,,,,
2.210000000000001,3.200000176727772,3.5183738109469407,3.969754392206669,4.65949793726206,5.844156037867069,8.35443023532629,,,,,,,,,
2.220000000000001,3.200000176727772,3.5211265781521788,3.977272548973561,4.676259270608426,5.882352990210057,8.461538662612437,,,,,,,,,
2.2300000000000013,3.200000176727772,3.523884108960628,3.9848198828101165,4.693140884935856,5.921052502691747,8.571428438723085,,,,,,,,,
2.240000000000001,3.200000176727772,3.526645807921886,3.9923952028155325,4.710145162045956,5.9602646979689595,8.684210317432882,,,,,,,,,
2.250000000000001,3.200000176727772,3.529411675035953,4.000000295341016,4.727272697389127,6.000000294148922,8.79999981611967,,,,,,,,,
2.260000000000001,3.200000176727772,3.5321823057532304,4.007633374035358,4.744525277316571,6.0402682229876525,8.918919002115725,,,,,,,,,
2.2700000000000014,3.200000176727772,3.534956509172916,4.015296225249767,4.7619046881794915,6.081080988943578,9.041095897257332,,,,,,,,,
2.280000000000001,3.200000176727772,3.537736071646213,4.022988253533839,4.779411525428296,6.122448714673519,9.166666859686377,,,,,,,,,
2.290000000000001,3.200000176727772,3.5405192068219185,4.03071005433798,4.797048170864583,6.164383309185505,9.295774797499181,,,,,,,,,
2.300000000000001,3.200000176727772,3.5433071056008334,4.038461627662183,4.814814624488356,6.206896681487562,9.428571550548074,,,,,,,,,
2.3100000000000014,3.200000176727772,3.5460991725325584,4.046242973506452,4.832713863551618,6.25000014513731,9.565217294991019,,,,,,,,,
2.320000000000001,3.200000176727772,3.548896003067494,4.0540540918707855,4.850746483504773,6.293706204593182,9.705882329642773,,,,,,,,,
2.330000000000001,3.200000176727772,3.5516970017552367,4.061895578205586,4.868913675248624,6.338027959764004,9.850746480524542,,,,,,,,,
2.340000000000001,3.200000176727772,3.5545021685957905,4.069767432510853,4.887217820584775,6.382978510558605,,,,,,,,,,
2.3500000000000014,3.200000176727772,3.557312099039554,4.077669654786588,4.905660110414029,6.428571552336216,,,,,,,,,,
2.360000000000001,3.200000176727772,3.5601267930865284,4.085602840483189,4.924242331087591,6.474820185005665,,,,,,,,,,
2.370000000000001,3.200000176727772,3.5629456552863115,4.093566989600658,4.94296567350626,6.521739294826986,,,,,,,,,,
2.3800000000000012,3.200000176727772,3.565768685638904,4.101562697589397,4.961831924021244,6.569343172609807,,,,,,,,,,
2.3900000000000015,3.200000176727772,3.5685964795947074,4.109588773548603,4.980842868983746,6.617647300064565,,,,,,,,,,
2.4000000000000012,3.200000176727772,3.571428441703319,4.117647003829479,5.000000294744968,6.66666656345129,,,,,,,,,,
2.410000000000001,3.200000176727772,3.5742651674151418,4.125736792981625,5.019304796755314,6.716417635381221,,,,,,,,,,
2.4200000000000013,3.200000176727772,3.5771066567301752,4.133858141005041,5.038759947717189,6.766917188465596,,,,,,,,,,
2.4300000000000015,3.200000176727772,3.5799523141980174,4.142011643350125,5.058365747630596,6.818181895315648,,,,,,,,,,
2.4400000000000013,3.200000176727772,3.5828027352690692,4.150197895467281,5.078125173747539,6.870229023993016,,,,,,,,,,
2.450000000000001,3.200000176727772,3.5856573244929306,4.158415706455706,5.098039416968822,6.923077033460139,,,,,,,,,,
2.4600000000000013,3.200000176727772,3.588516677320003,4.166666862666608,5.118110263645649,6.9767443826794615,,,,,,,,,,
2.4700000000000015,3.200000176727772,3.591380793750286,4.174950173199177,5.138340095579624,7.031250126063824,,,,,,,,,,
2.4800000000000013,3.200000176727772,3.5942490783333776,4.1832668289542205,5.15873010367155,7.086613913476466,,,,,,,,,,
2.490000000000001,3.200000176727772,3.5971221265196793,4.191616829931737,5.179282669723033,7.142857181131838,,,,,,,,,,
2.5000000000000013,3.200000176727772,3.5999999383091925,4.200000176131727,5.200000175535678,7.200000174343586,,,,,,,,,,
2.5100000000000016,3.200000176727772,3.602882513701915,4.208416867554188,5.220883812010287,7.258064329326153,,,,,,,,,,
2.5200000000000014,3.200000176727772,3.605769257247447,4.216867499649524,5.241935365498065,7.317073464095593,,,,,,,,,,
2.530000000000001,3.200000176727772,3.60866076439619,4.225352072417735,5.263157813251018,7.377049014866351,,,,,,,,,,
2.5400000000000014,3.200000176727772,3.611557035148144,4.2338711813092225,5.284552941620349,7.438016586005688,,,,,,,,,,
2.5500000000000016,3.200000176727772,3.614458069503307,4.242424230873583,5.306122536957265,7.499999995529652,,,,,,,,,,
2.5600000000000014,3.200000176727772,3.6173632720112803,4.251012412011622,5.327868981063364,7.563025443255901,,,,,,,,,,
2.570000000000001,3.200000176727772,3.6202732381224636,4.259635129272938,5.3497940602898595,7.627118533551693,,,,,,,,,,
2.5800000000000014,3.200000176727772,3.623188563287258,4.268292978107931,5.371900751888752,7.69230784803629,,,,,,,,,,
2.5900000000000016,3.200000176727772,3.6261080566048625,4.276985958516599,5.394190842211247,7.758620777428151,,,,,,,,,,
2.6000000000000014,3.200000176727772,3.629032313525677,4.285714070498942,5.416666713058948,7.82608709424734,,,,,,,,,,
2.610000000000001,3.200000176727772,3.6319613340497012,4.294478504955769,5.439330746233464,7.894736571013928,,,,,,,,,,
2.6200000000000014,3.200000176727772,3.634895118176937,4.303278666436672,5.462184728085996,7.964601957499982,,,,,,,,,,
2.6300000000000017,3.200000176727772,3.6378336659073827,4.3121151503920565,5.48523223131895,8.035714217126369,,,,,,,,,,
2.6400000000000015,3.200000176727772,3.640776977241039,4.320987361371516,5.508474446833134,8.10810788601637,,,,,,,,,,
2.6500000000000012,3.200000176727772,3.643724456727504,4.329897085726262,5.531914947330952,8.181818095743658,,,,,,,,,,
2.6600000000000015,3.200000176727772,3.6466772952675814,4.3388431325554855,5.555555519163606,8.25688057333231,,,,,,,,,,
2.6700000000000017,3.200000176727772,3.64963489741087,4.347826097309589,5.57939913958311,8.333333427608014,,,,,,,,,,
2.6800000000000015,3.200000176727772,3.652597263157368,4.356846575438977,5.603448190391065,8.411214767396448,,,,,,,,,,
2.6900000000000013,3.200000176727772,3.6555643925070767,4.365904566943646,5.627705648839473,8.490566274225714,,,,,,,,,,
2.7000000000000015,3.200000176727772,3.658536880910397,4.375000071823598,5.652173896729947,8.571428438723085,,,,,,,,,,
2.7100000000000017,3.200000176727772,3.6615135374665257,4.384133685529232,5.6768559113144885,8.653845919668676,,,,,,,,,,
2.7200000000000015,3.200000176727772,3.664494957625865,4.3933054080605505,5.701754669845103,8.737863971292974,,,,,,,,,,
2.7300000000000013,3.200000176727772,3.667481736838817,4.402515834867955,5.726871958673,8.823529634177685,,,,,,,,,,
2.7400000000000015,3.200000176727772,3.670473279654979,4.411764965951443,5.752212541401386,8.910891139805319,,,,,,,,,,
2.7500000000000018,3.200000176727772,3.6734695860743516,4.421052801311017,5.777777608931064,9.000000292360784,,,,,,,,,,
2.7600000000000016,3.200000176727772,3.676470656096935,4.430379936397076,5.803571329414844,9.090908896028996,,,,,,,,,,
2.7700000000000014,3.200000176727772,3.6794764897227283,4.439746371209621,5.829596680104734,9.18367351859808,,,,,,,,,,
2.7800000000000016,3.200000176727772,3.6824876824021335,4.449152701199056,5.855856042802333,9.27835072785616,,,,,,,,,,
2.790000000000002,3.200000176727772,3.6855036386847493,4.458598926365376,5.882352990210057,9.375000068843363,,,,,,,,,,
2.8000000000000016,3.200000176727772,3.688524358570575,4.468085046708584,5.909091095030309,9.473684063851838,,,,,,,,,,
2.8100000000000014,3.200000176727772,3.6915504375100134,4.4776116576790805,5.936073334515095,9.57446821242571,,,,,,,,,,
2.8200000000000016,3.200000176727772,3.6945812800526623,4.487179354727269,5.963302685916423,9.67741920500994,,,,,,,,,,
2.830000000000002,3.200000176727772,3.6976168861985204,4.496788137853146,5.990783317387104,9.782608495652678,,,,,,,,,,
2.8400000000000016,3.200000176727772,3.700657851397991,4.506438007056715,6.0185188016295434,9.890109920203688,,,,,,,,,,
2.8500000000000014,3.200000176727772,3.7037035802006715,4.516128962337973,6.046511520445346,,,,,,,,,,,
2.8600000000000017,3.200000176727772,3.706754668056965,4.525862194597723,6.074766237437725,,,,,,,,,,,
2.870000000000002,3.200000176727772,3.709810519516468,4.535637108385565,6.103286525309086,,,,,,,,,,,
2.8800000000000017,3.200000176727772,3.7128711345791814,4.545454299151897,6.1320753613114345,,,,,,,,,,,
2.8900000000000015,3.200000176727772,3.7159371086955066,4.5553143623471275,6.161137509047986,,,,,,,,,,,
2.9000000000000017,3.200000176727772,3.719008441865444,4.565217297971248,6.190475945770741,,,,,,,,,,,
2.910000000000002,3.200000176727772,3.7220845386385912,4.575163106024267,6.2200954350829125,,,,,,,,,,,
2.9200000000000017,3.200000176727772,3.7251653990149496,4.585152977406979,6.25000014513731,,,,,,,,,,,
2.9300000000000015,3.200000176727772,3.728251618444919,4.595185721218588,6.28019305318594,,,,,,,,,,,
2.9400000000000017,3.200000176727772,3.7313431969285014,4.605263123810291,6.310679518282415,,,,,,,,,,,
2.950000000000002,3.200000176727772,3.7344395390152934,4.615384589731693,6.341463708579541,,,,,,,,,,,
2.9600000000000017,3.200000176727772,3.737541240155697,4.625550714433194,6.37254919677973,,,,,,,,,,,
2.9700000000000015,3.200000176727772,3.7406483003497124,4.635761497914791,6.403940746486187,,,,,,,,,,,
2.9800000000000018,3.200000176727772,3.7437601241469376,4.646017535626889,6.43564371675253,,,,,,,,,,,
2.990000000000002,3.200000176727772,3.7468773069977757,4.656319423019887,6.467661680281163,,,,,,,,,,,
3.0000000000000018,3.200000176727772,3.7499998489022257,4.666666564643386,6.499999996125698,,,,,,,,,,,
3.0100000000000016,3.200000176727772,3.7531277498602864,4.677060151398182,6.532663427889348,,,,,,,,,,,
3.020000000000002,3.200000176727772,3.7562604144215577,4.687500183284282,6.565656739175321,,,,,,,,,,,
3.030000000000002,3.200000176727772,3.759398438036442,4.6979866603016855,6.598984693586827,,,,,,,,,,,
3.040000000000002,3.200000176727772,3.7625418207049366,4.708520177900791,6.63265324562788,,,,,,,,,,,
3.0500000000000016,3.200000176727772,3.765690562427044,4.719101331532002,6.66666656345129,,,,,,,,,,,
3.060000000000002,3.200000176727772,3.7688440677523616,4.729729525744917,6.701031197011472,,,,,,,,,,,
3.070000000000002,3.200000176727772,3.7720035275816914,4.740406546890737,6.735751314461231,,,,,,,,,,,
3.080000000000002,3.200000176727772,3.7751677510142327,4.7511312040686615,6.770833465754986,,,,,,,,,,,
3.0900000000000016,3.200000176727772,3.778337333500385,4.7619046881794915,6.8062830099463465,,,,,,,,,,,
3.100000000000002,3.200000176727772,3.781512870490551,4.772726999223233,6.842105306088925,,,,,,,,,,,
3.110000000000002,3.200000176727772,3.7846931710839273,4.783599328100683,6.878306904137135,,,,,,,,,,,
3.120000000000002,3.200000176727772,3.7878788307309152,4.794520483911038,6.914893758594989,,,,,,,,,,,
3.1300000000000017,3.200000176727772,3.7910698494315147,4.8054922530055055,6.951871823966503,,,,,,,,,,,
3.140000000000002,3.200000176727772,3.7942662271857257,4.8165140399336845,6.989247054755689,,,,,,,,,,,
3.150000000000002,3.200000176727772,3.79746855944395,4.82758644014597,7.0270271918177585,,,,,,,,,,,
3.160000000000002,3.200000176727772,3.8006756553053855,4.83870945364237,7.065217594206333,,,,,,,,,,,
3.1700000000000017,3.200000176727772,3.8038887056708335,4.849884271323681,7.103825407326221,,,,,,,,,,,
3.180000000000002,3.200000176727772,3.807106519639492,4.861110893189908,7.142857181131838,,,,,,,,,,,
3.190000000000002,3.200000176727772,3.810330288112164,4.872389914691448,7.182320656478405,,,,,,,,,,,
3.200000000000002,3.200000176727772,3.813559415638447,4.883720740377905,7.2222223833203305,,,,,,,,,,,
3.2100000000000017,3.200000176727772,3.8167939022183415,4.8951051566004775,7.262570102512836,,,,,,,,,,,
3.220000000000002,3.200000176727772,3.8200337478518485,4.906541972458365,7.303370959460736,,,,,,,,,,,
3.230000000000002,3.200000176727772,3.823279547989369,4.918032974302768,7.344632695019245,,,,,,,,,,,
3.240000000000002,3.200000176727772,3.8265307071804995,4.929577566683292,7.386363645493985,,,,,,,,,,,
3.2500000000000018,3.200000176727772,3.829787225425243,4.941176345050334,7.428571551740168,,,,,,,,,,,
3.260000000000002,3.200000176727772,3.8330496981739994,4.952829904854296,7.471264154613019,,,,,,,,,,,
3.2700000000000022,3.200000176727772,3.836316934525966,4.964538841545581,7.51445098131895,,,,,,,,,,,
3.280000000000002,3.200000176727772,3.839590720832348,4.976303155124185,7.558139772713185,,,,,,,,,,,
3.290000000000002,3.200000176727772,3.8428692707419394,4.988123441040516,7.60233946055174,,,,,,,,,,,
3.300000000000002,3.200000176727772,3.8461537751555444,5.000000294744968,7.647058976590632,,,,,,,,,,,
3.3100000000000023,3.200000176727772,3.8494442340731627,5.011933120787145,7.69230784803629,,,,,,,,,,,
3.320000000000002,3.200000176727772,3.8527394565939908,5.023923705518246,7.738095006644727,,,,,,,,,,,
3.330000000000002,3.200000176727772,3.856041229069233,5.035971453487873,7.784431170523169,,,,,,,,,,,
3.340000000000002,3.200000176727772,3.859348360598087,5.048076960146426,7.831325271427632,,,,,,,,,,,
3.3500000000000023,3.200000176727772,3.8626608511805527,5.060240820944308,7.878788027465344,,,,,,,,,,,
3.360000000000002,3.200000176727772,3.8659792962670325,5.072463631331921,7.926829561293125,,,,,,,,,,,
3.370000000000002,3.200000176727772,3.869303695857525,5.084745986759662,7.975459995567798,,,,,,,,,,,
3.380000000000002,3.200000176727772,3.872633454501629,5.097087291777132,8.024691239297393,,,,,,,,,,,
3.3900000000000023,3.200000176727772,3.8759691676497456,5.109489332735539,8.074534010589122,,,,,,,,,,,
3.400000000000002,3.200000176727772,3.879310239851475,5.121951514184474,8.125000218451024,,,,,,,,,,,
3.410000000000002,3.200000176727772,3.8826572665572163,5.134474431574343,8.176100580990312,,,,,,,,,,,
3.420000000000002,3.200000176727772,3.886010247766972,5.147058680355549,8.227848198115826,,,,,,,,,,,
3.4300000000000024,3.200000176727772,3.8893691834807402,5.15970545142889,8.280254978835583,,,,,,,,,,,
3.440000000000002,3.200000176727772,3.892733478248119,5.1724135538935645,8.333333427608014,,,,,,,,,,,
3.450000000000002,3.200000176727772,3.896103727519513,5.185185369551181,8.387096644341945,,,,,,,,,,,
3.460000000000002,3.200000176727772,3.899479931294918,5.198019707500935,8.44155832439661,,,,,,,,,,,
3.4700000000000024,3.200000176727772,3.9028620895743362,5.210918354094028,8.496732163131238,,,,,,,,,,,
3.480000000000002,3.200000176727772,3.9062502023577688,5.22388071388006,8.552631855905059,,,,,,,,,,,
3.490000000000002,3.200000176727772,3.909643674194813,5.236907977759838,8.609271693527699,,,,,,,,,,,
3.500000000000002,3.200000176727772,3.9130436959862704,5.250000145733356,8.666666562259195,,,,,,,,,,,
3.5100000000000025,3.200000176727772,3.9164490768313414,5.263157813251018,8.724831943809988,,,,,,,,,,,
3.5200000000000022,3.200000176727772,3.919860412180423,5.276382171213626,8.783783915340901,,,,,,,,,,,
3.530000000000002,3.200000176727772,3.9232782974839213,5.28967262417078,8.843537363111974,,,,,,,,,,,
3.5400000000000023,3.200000176727772,3.9267015418410307,5.3030303630232805,8.904109555184842,,,,,,,,,,,
3.5500000000000025,3.200000176727772,3.930130740702153,5.31645598322153,8.965517164170745,,,,,,,,,,,
3.5600000000000023,3.200000176727772,3.9335664895176894,5.329949484765528,9.027778053581716,,,,,,,,,,,
3.570000000000002,3.200000176727772,3.9370075973868364,5.343511463105678,9.090908896028996,,,,,,,,,,,
3.5800000000000023,3.200000176727772,3.9404552552103995,5.357143109142781,9.15492934137583,,,,,,,,,,,
3.5900000000000025,3.200000176727772,3.943908867537975,5.370843827426434,9.219858444035054,,,,,,,,,,,
3.6000000000000023,3.200000176727772,3.947368434369564,5.3846154043078425,9.285714067518711,,,,,,,,,,,
3.610000000000002,3.200000176727772,3.950833955705166,5.398457839787007,9.352518243491652,,,,,,,,,,,
3.6200000000000023,3.200000176727772,3.9543060269951815,5.412371133863925,9.420290026366711,,,,,,,,,,,
3.6300000000000026,3.200000176727772,3.9577834573388095,5.426356477439404,9.489050852358343,,,,,,,,,,,
3.6400000000000023,3.200000176727772,3.9612674376368524,5.4404144659638405,9.558823348581793,,,,,,,,,,,
3.650000000000002,3.200000176727772,3.9647579678893092,5.454545694887637,9.629629546701914,,,,,,,,,,,
3.6600000000000024,3.200000176727772,3.968253857195378,5.468750164210796,9.701492669284345,,,,,,,,,,,
3.6700000000000026,3.200000176727772,3.9717562964558604,5.483028469383715,9.77443593889475,,,,,,,,,,,
3.6800000000000024,3.200000176727772,3.9752652856707575,5.497382396757603,9.848484959900382,,,,,,,,,,,
3.690000000000002,3.200000176727772,3.978779633939266,5.511810755431652,9.923664145767688,,,,,,,,,,,
3.7000000000000024,3.200000176727772,3.9823011276125913,5.52631592720747,,,,,,,,,,,,
3.7100000000000026,3.200000176727772,3.9858279803395265,5.540897316634656,,,,,,,,,,,,
3.7200000000000024,3.200000176727772,3.989361978471279,5.555555519163606,,,,,,,,,,,,
3.730000000000002,3.200000176727772,3.992901335656643,5.570291725695133,,,,,,,,,,,,
3.7400000000000024,3.200000176727772,3.996447838246823,5.58510653167963,,,,,,,,,,,,
3.7500000000000027,3.200000176727772,4.000000295341016,5.599999937117099,,,,,,,,,,,,
3.7600000000000025,3.200000176727772,4.00355870693922,5.614973132908345,,,,,,,,,,,,
3.7700000000000022,3.200000176727772,4.00712366849184,5.630026714503764,,,,,,,,,,,,
3.7800000000000025,3.200000176727772,4.010695179998875,5.645161277353763,,,,,,,,,,,,
3.7900000000000027,3.200000176727772,4.014273241460323,5.660377416908741,,,,,,,,,,,,
3.8000000000000025,3.200000176727772,4.017857257425785,5.675675728619099,,,,,,,,,,,,
3.8100000000000023,3.200000176727772,4.021447823345662,5.691056807935238,,,,,,,,,,,,
3.8200000000000025,3.200000176727772,4.025044939219953,5.706521845757962,,,,,,,,,,,,
3.8300000000000027,3.200000176727772,4.028648009598257,5.72207084208727,,,,,,,,,,,,
3.8400000000000025,3.200000176727772,4.032258225381375,5.737704987823962,,,,,,,,,,,,
3.8500000000000023,3.200000176727772,4.0358743956685075,5.753424878418446,,,,,,,,,,,,
3.8600000000000025,3.200000176727772,4.039497115910054,5.769230513870717,,,,,,,,,,,,
3.8700000000000028,3.200000176727772,4.043126981556416,5.785123680531978,,,,,,,,,,,,
3.8800000000000026,3.200000176727772,4.046762801706791,5.801104973852635,,,,,,,,,,,,
3.8900000000000023,3.200000176727772,4.050405171811581,5.817174393832683,,,,,,,,,,,,
3.9000000000000026,3.200000176727772,4.0540540918707855,5.83333313137293,,,,,,,,,,,,
3.910000000000003,3.200000176727772,4.057709561884405,5.849582377374173,,,,,,,,,,,,
3.9200000000000026,3.200000176727772,4.061371581852436,5.865921536386011,,,,,,,,,,,,
3.9300000000000024,3.200000176727772,4.065040747225284,5.882352990210057,,,,,,,,,,,,
3.9400000000000026,3.200000176727772,4.068715867102146,5.898876143395901,,,,,,,,,,,,
3.950000000000003,3.200000176727772,4.072398132383823,5.915492782294752,,,,,,,,,,,,
3.9600000000000026,3.200000176727772,4.076086947619915,5.932203502357005,,,,,,,,,,,,
3.9700000000000024,3.200000176727772,4.079782312810421,5.9490083035826675,,,,,,,,,,,,
3.9800000000000026,3.200000176727772,4.083484823405742,5.965908972322941,,,,,,,,,,,,
3.990000000000003,3.200000176727772,4.087193288505079,5.982906104028224,,,,,,,,,,,,
4.000000000000003,3.200000176727772,4.090908899009229,6.000000294148922,,,,,,,,,,,,
4.0100000000000025,3.200000176727772,4.094631654918194,6.017192138135433,,,,,,,,,,,,
4.020000000000003,3.200000176727772,4.098360365331173,6.034482826888562,,,,,,,,,,,,
4.030000000000003,3.200000176727772,4.102096816599369,6.051872955858707,,,,,,,,,,,,
4.040000000000003,3.200000176727772,4.1058392223715785,6.069364311397075,,,,,,,,,,,,
4.0500000000000025,3.200000176727772,4.109588773548603,6.0869562980532645,,,,,,,,,,,,
4.060000000000002,3.200000176727772,4.113345470130444,6.10465129762888,,,,,,,,,,,,
4.070000000000003,3.200000176727772,4.117108716666699,6.122448714673519,,,,,,,,,,,,
4.080000000000003,3.200000176727772,4.12087910860777,6.14035093098879,,,,,,,,,,,,
4.0900000000000025,3.200000176727772,4.124656050503255,6.158357946574688,,,,,,,,,,,,
4.100000000000003,3.200000176727772,4.128440137803555,6.176470356881618,,,,,,,,,,,,
4.110000000000003,3.200000176727772,4.132231370508672,6.194690543711186,,,,,,,,,,,,
4.120000000000003,3.200000176727772,4.136029153168202,6.213017911612988,,,,,,,,,,,,
4.130000000000003,3.200000176727772,4.13983467668295,6.231454246938229,,,,,,,,,,,,
4.140000000000002,3.200000176727772,4.14364615470171,6.25000014513731,,,,,,,,,,,,
4.150000000000003,3.200000176727772,4.147465373575686,6.268656797111035,,,,,,,,,,,,
4.160000000000003,3.200000176727772,4.151291737854482,6.287425393760206,,,,,,,,,,,,
4.170000000000003,3.200000176727772,4.155124652087689,6.306306530535222,,,,,,,,,,,,
4.180000000000003,3.200000176727772,4.1589647117257105,6.325301398336888,,,,,,,,,,,,
4.190000000000003,3.200000176727772,4.162811916768552,6.3444105926156045,,,,,,,,,,,,
4.200000000000003,3.200000176727772,4.166666862666608,6.363636495172978,,,,,,,,,,,,
4.210000000000003,3.200000176727772,4.170528358519077,6.382978510558605,,,,,,,,,,,,
4.220000000000002,3.200000176727772,4.174396999776365,6.402439020574093,,,,,,,,,,,,
4.230000000000003,3.200000176727772,4.178272786438466,6.42201862066984,,,,,,,,,,,,
4.240000000000003,3.200000176727772,4.182156313955785,6.441717906296255,,,,,,,,,,,,
4.250000000000003,3.200000176727772,4.186046391427517,6.461538663804532,,,,,,,,,,,,
4.260000000000003,3.200000176727772,4.189944209754467,6.481481488645077,,,,,,,,,,,,
4.270000000000003,3.200000176727772,4.1938491734862335,6.501548167169094,,,,,,,,,,,,
4.280000000000003,3.200000176727772,4.197761282622814,6.521739294826986,,,,,,,,,,,,
4.290000000000003,3.200000176727772,4.201680537164211,6.542056062519551,,,,,,,,,,,,
4.3000000000000025,3.200000176727772,4.205607532560824,6.562500256597996,,,,,,,,,,,,
4.310000000000003,3.200000176727772,4.209541673362255,6.583071877062322,,,,,,,,,,,,
4.320000000000003,3.200000176727772,4.213482959568502,6.60377330571413,,,,,,,,,,,,
4.330000000000003,3.200000176727772,4.217431986629963,6.624605733454228,,,,,,,,,,,,
4.340000000000003,3.200000176727772,4.221388159096241,6.645569755733014,,,,,,,,,,,,
4.350000000000003,3.200000176727772,4.225352072417735,6.66666656345129,,,,,,,,,,,,
4.360000000000003,3.200000176727772,4.229323131144048,6.687897942960264,,,,,,,,,,,,
4.370000000000003,3.200000176727772,4.233301930725576,6.709265085160734,,,,,,,,,,,,
4.380000000000003,3.200000176727772,4.2372878757119175,6.730769180953503,,,,,,,,,,,,
4.390000000000003,3.200000176727772,4.241281561553478,6.752411421239376,,,,,,,,,,,,
4.400000000000003,3.200000176727772,4.245282988250256,6.774193592369558,,,,,,,,,,,,
4.410000000000003,3.200000176727772,4.249291560351848,6.796116289794446,,,,,,,,,,,,
4.4200000000000035,3.200000176727772,4.253307873308659,6.818181895315648,,,,,,,,,,,,
4.430000000000003,3.200000176727772,4.257331927120687,6.840391004383564,,,,,,,,,,,,
4.440000000000003,3.200000176727772,4.26136372178793,6.8627448078989985,,,,,,,,,,,,
4.450000000000003,3.200000176727772,4.265402661859991,6.885245687663556,,,,,,,,,,,,
4.460000000000003,3.200000176727772,4.269449938237667,6.907894834578036,,,,,,,,,,,,
4.470000000000003,3.200000176727772,4.27350436002016,6.930692844092846,,,,,,,,,,,,
4.480000000000003,3.200000176727772,4.277566522657871,6.9536420980095865,,,,,,,,,,,,
4.490000000000003,3.200000176727772,4.281636426150799,6.9767443826794615,,,,,,,,,,,,
4.5000000000000036,3.200000176727772,4.285714070498942,7.000000293552876,,,,,,,,,,,,
4.510000000000003,3.200000176727772,4.289800051152707,7.023411616981029,,,,,,,,,,,,
4.520000000000003,3.200000176727772,4.293893177211286,7.046980139315128,,,,,,,,,,,,
4.530000000000003,3.200000176727772,4.2979940441250815,7.070707051455974,,,,,,,,,,,,
4.540000000000003,3.200000176727772,4.302103247344494,7.094594735205174,,,,,,,,,,,,
4.550000000000003,3.200000176727772,4.306220191419124,7.118643786013125,,,,,,,,,,,,
4.560000000000003,3.200000176727772,4.310344876348973,7.142857181131838,,,,,,,,,,,,
4.570000000000003,3.200000176727772,4.314477302134037,7.167235516011715,,,,,,,,,,,,
4.580000000000004,3.200000176727772,4.318618064224719,7.191780577003955,,,,,,,,,,,,
4.590000000000003,3.200000176727772,4.322766567170621,7.2164947459101665,,,,,,,,,,,,
4.600000000000003,3.200000176727772,4.3269228109717375,7.241379213631152,,,,,,,,,,,,
4.610000000000003,3.200000176727772,4.331087391078473,7.266435766518114,,,,,,,,,,,,
4.620000000000003,3.200000176727772,4.335260307490826,7.2916667863726605,,,,,,,,,,,,
4.6300000000000034,3.200000176727772,4.339440964758397,7.317073464095593,,,,,,,,,,,,
4.640000000000003,3.200000176727772,4.343629362881185,7.342657586038111,,,,,,,,,,,,
4.650000000000003,3.200000176727772,4.347826097309589,7.368420938551425,,,,,,,,,,,,
4.660000000000004,3.200000176727772,4.352031168043613,7.394365903437139,,,,,,,,,,,,
4.6700000000000035,3.200000176727772,4.356243979632856,7.420494862496852,,,,,,,,,,,,
4.680000000000003,3.200000176727772,4.360465127527714,7.446808411180973,,,,,,,,,,,,
4.690000000000003,3.200000176727772,4.364694611728192,7.473309526741504,,,,,,,,,,,,
4.700000000000003,3.200000176727772,4.3689318367838865,7.499999995529652,,,,,,,,,,,,
4.7100000000000035,3.200000176727772,4.3731779935956006,7.5268816038966175,,,,,,,,,,,,
4.720000000000003,3.200000176727772,4.377431891262534,7.553956733644009,,,,,,,,,,,,
4.730000000000003,3.200000176727772,4.381694125235082,7.581227171123027,,,,,,,,,,,,
4.740000000000004,3.200000176727772,4.38596469551325,7.608695893585681,,,,,,,,,,,,
4.7500000000000036,3.200000176727772,4.390244197547435,7.636363496482373,,,,,,,,,,,,
4.760000000000003,3.200000176727772,4.39453144043684,7.6642335525155065,,,,,,,,,,,,
4.770000000000003,3.200000176727772,4.398827019631863,7.69230784803629,,,,,,,,,,,,
4.780000000000003,3.200000176727772,4.403130935132504,7.720588169395924,,,,,,,,,,,,
4.790000000000004,3.200000176727772,4.407443782389164,7.749077493846416,,,,,,,,,,,,
4.800000000000003,3.200000176727772,4.411764965951443,7.777777607738972,,,,,,,,,,,,
4.810000000000003,3.200000176727772,4.41609448581934,7.806691488325596,,,,,,,,,,,,
4.820000000000004,3.200000176727772,4.420432341992855,7.835820921957492,,,,,,,,,,,,
4.830000000000004,3.200000176727772,4.42477853447199,7.865168290436268,,,,,,,,,,,,
4.840000000000003,3.200000176727772,4.429133658707142,7.894736571013928,,,,,,,,,,,,
4.850000000000003,3.200000176727772,4.433497714698316,7.9245281454920775,,,,,,,,,,,,
4.860000000000003,3.200000176727772,4.437870106995108,7.954545395672323,,,,,,,,,,,,
4.870000000000004,3.200000176727772,4.442250835597516,7.984790703356266,,,,,,,,,,,,
4.8800000000000034,3.200000176727772,4.446640495955945,8.015267045795916,,,,,,,,,,,,
4.890000000000003,3.200000176727772,4.4510384926199915,8.045976804792879,,,,,,,,,,,,
4.900000000000004,3.200000176727772,4.455445421040059,8.076922957599166,,,,,,,,,,,,
4.910000000000004,3.200000176727772,4.459861281216146,8.10810788601637,,,,,,,,,,,,
4.9200000000000035,3.200000176727772,4.46428547769785,8.139535162746906,,,,,,,,,,,,
4.930000000000003,3.200000176727772,4.468719201385975,8.171205978691578,,,,,,,,,,,,
4.940000000000003,3.200000176727772,4.473161261379721,8.203125097453594,,,,,,,,,,,,
4.950000000000004,3.200000176727772,4.4776116576790805,8.235294305384159,,,,,,,,,,,,
4.9600000000000035,3.200000176727772,4.482071581184863,8.267716579735282,,,,,,,,,,,,
4.970000000000003,3.200000176727772,4.486540436446667,8.300395493209361,,,,,,,,,,,,
4.980000000000004,3.200000176727772,4.491018223464488,8.333333427608014,,,,,,,,,,,,
4.990000000000004,3.200000176727772,4.49550434678793,8.366533955633642,,,,,,,,,,,,
5.0000000000000036,3.200000176727772,4.499999997317792,8.400000054538253,,,,,,,,,,,,
5.010000000000003,3.200000176727772,4.504504579603674,8.433734701573847,,,,,,,,,,,,
5.020000000000003,3.200000176727772,4.509018093645574,8.467742064893244,,,,,,,,,,,,
5.030000000000004,3.200000176727772,4.513540539443493,8.502024526298044,,,,,,,,,,,,
5.040000000000004,3.200000176727772,4.518072512447834,8.536585658490662,,,,,,,,,,,,
5.050000000000003,3.200000176727772,4.522612821757795,8.571428438723085,,,,,,,,,,,,
5.060000000000004,3.200000176727772,4.527163253724575,8.606557630598545,,,,,,,,,,,,
5.070000000000004,3.200000176727772,4.531722021996975,8.641975020468234,,,,,,,,,,,,
5.080000000000004,3.200000176727772,4.536290317475796,8.67768596738577,,,,,,,,,,,,
5.090000000000003,3.200000176727772,4.540867544710636,8.713692853152754,,,,,,,,,,,,
5.100000000000003,3.200000176727772,4.545454299151897,8.749999845921995,,,,,,,,,,,,
5.110000000000004,3.200000176727772,4.55005058079958,8.786611113846302,,,,,,,,,,,,
5.120000000000004,3.200000176727772,4.554655794203281,8.823529634177685,,,,,,,,,,,,
5.1300000000000034,3.200000176727772,4.559270534813404,8.86075957506895,,,,,,,,,,,,
5.140000000000004,3.200000176727772,4.5638948026299495,8.898305104672911,,,,,,,,,,,,
5.150000000000004,3.200000176727772,4.568528002202511,8.936170391142369,,,,,,,,,,,,
5.160000000000004,3.200000176727772,4.573170728981497,8.97435900717974,,,,,,,,,,,,
5.1700000000000035,3.200000176727772,4.5778229829669,9.01287571638823,,,,,,,,,,,,
5.180000000000003,3.200000176727772,4.5824847641587265,9.051724091470245,,,,,,,,,,,,
5.190000000000004,3.200000176727772,4.587156072556974,9.090908896028996,,,,,,,,,,,,
5.200000000000004,3.200000176727772,4.591836908161641,9.130434893667697,,,,,,,,,,,,
5.2100000000000035,3.200000176727772,4.5965272709727305,9.170305657088758,,,,,,,,,,,,
5.220000000000004,3.200000176727772,4.601227160990238,9.210526545345783,,,,,,,,,,,,
5.230000000000004,3.200000176727772,4.605936578214168,9.251101131141187,,,,,,,,,,,,
5.240000000000004,3.200000176727772,4.610655522644521,9.29203536897898,,,,,,,,,,,,
5.2500000000000036,3.200000176727772,4.615384589731693,9.333333427011972,,,,,,,,,,,,
5.260000000000003,3.200000176727772,4.620123184025289,9.375000068843363,,,,,,,,,,,,
5.270000000000004,3.200000176727772,4.624871305525302,9.417040653526783,,,,,,,,,,,,
5.280000000000004,3.200000176727772,4.629629549682141,9.459459349215035,,,,,,,,,,,,
5.290000000000004,3.200000176727772,4.634397321045398,9.502262705862524,,,,,,,,,,,,
5.300000000000004,3.200000176727772,4.63917521506548,9.545454296171666,,,,,,,,,,,,
5.310000000000004,3.200000176727772,4.643962636291983,9.589041265547277,,,,,,,,,,,,
5.320000000000004,3.200000176727772,4.648760180175305,9.633027782142168,,,,,,,,,,,,
5.330000000000004,3.200000176727772,4.653567846715452,9.67741920500994,,,,,,,,,,,,
5.340000000000003,3.200000176727772,4.658385040462019,9.722222084105017,,,,,,,,,,,,
5.350000000000004,3.200000176727772,4.663212356865406,9.767441778481011,,,,,,,,,,,,
5.360000000000004,3.200000176727772,4.668049795925619,9.813084242641931,,,,,,,,,,,,
5.370000000000004,3.200000176727772,4.672897357642652,9.859154835641384,,,,,,,,,,,,
5.380000000000004,3.200000176727772,4.677754446566105,9.905660107433793,,,,,,,,,,,,
5.390000000000004,3.200000176727772,4.682622253596783,9.952606607973571,,,,,,,,,,,,
5.400000000000004,3.200000176727772,4.687500183284282,,,,,,,,,,,,,
5.410000000000004,3.200000176727772,4.692387640178204,,,,,,,,,,,,,
5.4200000000000035,3.200000176727772,4.697285815179347,,,,,,,,,,,,,
5.430000000000004,3.200000176727772,4.702194112837315,,,,,,,,,,,,,
5.440000000000004,3.200000176727772,4.707113128602504,,,,,,,,,,,,,
5.450000000000004,3.200000176727772,4.7120416715741165,,,,,,,,,,,,,
5.460000000000004,3.200000176727772,4.716980932652952,,,,,,,,,,,,,
5.470000000000004,3.200000176727772,4.72193091183901,,,,,,,,,,,,,
5.480000000000004,3.200000176727772,4.72689101368189,,,,,,,,,,,,,
5.490000000000004,3.200000176727772,4.731861238181592,,,,,,,,,,,,,
5.5000000000000036,3.200000176727772,4.7368421807885195,,,,,,,,,,,,,
5.510000000000004,3.200000176727772,4.741833246052266,,,,,,,,,,,,,
5.520000000000004,3.200000176727772,4.74683562487364,,,,,,,,,,,,,
5.530000000000004,3.200000176727772,4.751848126351833,,,,,,,,,,,,,
5.5400000000000045,3.200000176727772,4.756870750486851,,,,,,,,,,,,,
5.550000000000004,3.200000176727772,4.7619046881794915,,,,,,,,,,,,,
5.560000000000004,3.200000176727772,4.766949343979359,,,,,,,,,,,,,
5.570000000000004,3.200000176727772,4.772004122436048,,,,,,,,,,,,,
5.580000000000004,3.200000176727772,4.777070214450358,,,,,,,,,,,,,
5.590000000000004,3.200000176727772,4.782146429121495,,,,,,,,,,,,,
5.600000000000004,3.200000176727772,4.787233957350255,,,,,,,,,,,,,
5.610000000000004,3.200000176727772,4.792332203686238,,,,,,,,,,,,,
5.6200000000000045,3.200000176727772,4.797441168129444,,,,,,,,,,,,,
5.630000000000004,3.200000176727772,4.802561446130277,,,,,,,,,,,,,
5.640000000000004,3.200000176727772,4.8076924422383325,,,,,,,,,,,,,
5.650000000000004,3.200000176727772,4.8128341564536115,,,,,,,,,,,,,
5.660000000000004,3.200000176727772,4.817987184226514,,,,,,,,,,,,,
5.670000000000004,3.200000176727772,4.823150930106642,,,,,,,,,,,,,
5.680000000000004,3.200000176727772,4.828325989544394,,,,,,,,,,,,,
5.690000000000004,3.200000176727772,4.83351236253977,,,,,,,,,,,,,
5.700000000000005,3.200000176727772,4.83870945364237,,,,,,,,,,,,,
5.710000000000004,3.200000176727772,4.8439184537529965,,,,,,,,,,,,,
5.720000000000004,3.200000176727772,4.849138171970845,,,,,,,,,,,,,
5.730000000000004,3.200000176727772,4.8543692037463195,,,,,,,,,,,,,
5.740000000000004,3.200000176727772,4.8596109536290175,,,,,,,,,,,,,
5.750000000000004,3.200000176727772,4.864864612519741,,,,,,,,,,,,,
5.760000000000004,3.200000176727772,4.87012958496809,,,,,,,,,,,,,
5.770000000000004,3.200000176727772,4.875406466424465,,,,,,,,,,,,,
5.780000000000005,3.200000176727772,4.880694065988065,,,,,,,,,,,,,
5.7900000000000045,3.200000176727772,4.88599357455969,,,,,,,,,,,,,
5.800000000000004,3.200000176727772,4.891304396688939,,,,,,,,,,,,,
5.810000000000004,3.200000176727772,4.896626532375816,,,,,,,,,,,,,
5.820000000000004,3.200000176727772,4.901960577070714,,,,,,,,,,,,,
5.8300000000000045,3.200000176727772,4.90730653077364,,,,,,,,,,,,,
5.840000000000004,3.200000176727772,4.912663798034192,,,,,,,,,,,,,
5.850000000000004,3.200000176727772,4.918032974302768,,,,,,,,,,,,,
5.860000000000005,3.200000176727772,4.923413464128972,,,,,,,,,,,,,
5.8700000000000045,3.200000176727772,4.9288058629632,,,,,,,,,,,,,
5.880000000000004,3.200000176727772,4.934210766255857,,,,,,,,,,,,,
5.890000000000004,3.200000176727772,4.9396269831061375,,,,,,,,,,,,,
5.900000000000004,3.200000176727772,4.945055108964445,,,,,,,,,,,,,
5.910000000000005,3.200000176727772,4.950495143830777,,,,,,,,,,,,,
5.920000000000004,3.200000176727772,4.955947087705136,,,,,,,,,,,,,
5.930000000000004,3.200000176727772,4.961411536037923,,,,,,,,,,,,,
5.940000000000005,3.200000176727772,4.9668872979283325,,,,,,,,,,,,,
5.950000000000005,3.200000176727772,4.972375564277172,,,,,,,,,,,,,
5.960000000000004,3.200000176727772,4.977876335084439,,,,,,,,,,,,,
5.970000000000004,3.200000176727772,4.983388419449328,,,,,,,,,,,,,
5.980000000000004,3.200000176727772,4.988913603723049,,,,,,,,,,,,,
5.990000000000005,3.200000176727772,4.994450697004794,,,,,,,,,,,,,
6.000000000000004,3.200000176727772,5.000000294744968,,,,,,,,,,,,,


==> data/figure4_y_stake_budget_1_base_service_10_0.33.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,,,,,,,,,,,,,,,
1.01,,,,,,,,,,,,,,,
1.02,,,,,,,,,,,,,,,
1.03,,,,,,,,,,,,,,,
1.04,,,,,,,,,,,,,,,
1.05,,,,,,,,,,,,,,,
1.06,,,,,,,,,,,,,,,
1.07,,,,,,,,,,,,,,,
1.08,,,,,,,,,,,,,,,
1.09,,,,,,,,,,,,,,,
1.1,,,,,,,,,,,,,,,
1.11,,,,,,,,,,,,,,,
1.12,,,,,,,,,,,,,,,
1.1300000000000001,,,,,,,,,,,,,,,
1.1400000000000001,,,,,,,,,,,,,,,
1.1500000000000001,,,,,,,,,,,,,,,
1.1600000000000001,,,,,,,,,,,,,,,
1.1700000000000002,,,,,,,,,,,,,,,
1.1800000000000002,,,,,,,,,,,,,,,
1.1900000000000002,,,,,,,,,,,,,,,
1.2000000000000002,,,,,,,,,,,,,,,
1.2100000000000002,,,,,,,,,,,,,,,
1.2200000000000002,,,,,,,,,,,,,,,
1.2300000000000002,,,,,,,,,,,,,,,
1.2400000000000002,,,,,,,,,,,,,,,
1.2500000000000002,,,,,,,,,,,,,,,
1.2600000000000002,,,,,,,,,,,,,,,
1.2700000000000002,,,,,,,,,,,,,,,
1.2800000000000002,,,,,,,,,,,,,,,
1.2900000000000003,,,,,,,,,,,,,,,
1.3000000000000003,,,,,,,,,,,,,,,
1.3100000000000003,,,,,,,,,,,,,,,
1.3200000000000003,,,,,,,,,,,,,,,
1.3300000000000003,,,,,,,,,,,,,,,
1.3400000000000003,,,,,,,,,,,,,,,
1.3500000000000003,,,,,,,,,,,,,,,
1.3600000000000003,,,,,,,,,,,,,,,
1.3700000000000003,,,,,,,,,,,,,,,
1.3800000000000003,,,,,,,,,,,,,,,
1.3900000000000003,,,,,,,,,,,,,,,
1.4000000000000004,,,,,,,,,,,,,,,
1.4100000000000004,,,,,,,,,,,,,,,
1.4200000000000004,,,,,,,,,,,,,,,
1.4300000000000004,,,,,,,,,,,,,,,
1.4400000000000004,,,,,,,,,,,,,,,
1.4500000000000004,,,,,,,,,,,,,,,
1.4600000000000004,,,,,,,,,,,,,,,
1.4700000000000004,,,,,,,,,,,,,,,
1.4800000000000004,,,,,,,,,,,,,,,
1.4900000000000004,,,,,,,,,,,,,,,
1.5000000000000004,,,,,,,,,,,,,,,
1.5100000000000005,,,,,,,,,,,,,,,
1.5200000000000005,,,,,,,,,,,,,,,
1.5300000000000005,,,,,,,,,,,,,,,
1.5400000000000005,,,,,,,,,,,,,,,
1.5500000000000005,,,,,,,,,,,,,,,
1.5600000000000005,,,,,,,,,,,,,,,
1.5700000000000005,,,,,,,,,,,,,,,
1.5800000000000005,,,,,,,,,,,,,,,
1.5900000000000005,,,,,,,,,,,,,,,
1.6000000000000005,,,,,,,,,,,,,,,
1.6100000000000005,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336,9.836065650880336
1.6200000000000006,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994
1.6300000000000006,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184,9.523809674084184
1.6400000000000006,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363
1.6500000000000006,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588,9.230769477188588
1.6600000000000006,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996
1.6700000000000006,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362,8.955223613083362
1.6800000000000006,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685
1.6900000000000006,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978,8.695651896893978
1.7000000000000006,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085
1.7100000000000006,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067,8.45070444256067
1.7200000000000006,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014
1.7300000000000006,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408,8.219177844822408
1.7400000000000007,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637
1.7500000000000007,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683,8.00000029295683
1.7600000000000007,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,8.25688057333231
1.7700000000000007,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.792207752764227,7.815630985200405,8.530805621445182
1.7800000000000007,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,8.024691239297393,8.823529634177685
1.7900000000000007,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.594936821162699,7.608695893585681,8.245243090689183,9.13705570667982
1.8000000000000007,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.777777607738972,8.478260696232319,9.473684063851838
1.8100000000000007,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.407407458126544,7.954545395672323,8.724831943809988,9.836065650880336
1.8200000000000007,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.525083343684672,8.139535162746906,8.986175124943255,
1.8300000000000007,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.228915841281413,7.666099098622798,8.333333427608014,9.263657989203931,
1.8400000000000007,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.272727295458315,7.812500106990337,8.536585658490662,9.558823348581793,
1.8500000000000008,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.058823647797107,7.384615403115749,7.964601957499982,8.749999845921995,9.873417659103872,
1.8600000000000008,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,7.02479365736246,7.499999995529652,8.122743461430073,8.97435900717974,,
1.8700000000000008,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,6.896551504433155,7.1129709300398805,7.619047798812391,8.28729260712862,9.210526545345783,,
1.8800000000000008,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,7.2033900734782215,7.74193566173315,8.458646560013296,9.459459349215035,,
1.8900000000000008,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.7415730330348005,6.852791854441165,7.296137427985668,7.8688523420691485,8.637235830724237,9.722222084105017,,
1.9000000000000008,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.923077033460139,7.391304097473622,8.00000029295683,8.823529634177685,,,
1.9100000000000008,6.593406514227391,6.593406514227391,6.593406514227391,6.593406514227391,6.593406514227391,6.593406514227391,6.593406514227391,6.604866552650929,6.994818684160711,7.4889865449070925,8.135593281090259,9.018035889565947,,,
1.9200000000000008,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.658878667652607,7.068062656223773,7.589285996854304,8.27586234122515,9.221311343014243,,,
1.9300000000000008,6.45161310106516,6.45161310106516,6.45161310106516,6.45161310106516,6.45161310106516,6.45161310106516,6.45161310106516,6.7137809810042395,7.142857181131838,7.69230784803629,8.42105279892683,9.433962163031104,,,
1.9400000000000008,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.41025668889284,6.769596119821074,7.219251085817813,7.798165234029295,8.571428438723085,9.65665227681399,,,
1.9500000000000008,6.3157896736264245,6.3157896736264245,6.3157896736264245,6.3157896736264245,6.3157896736264245,6.3157896736264245,6.45161310106516,6.826347306668758,7.297297365367411,7.906976649463175,8.727272695004942,9.890109920203688,,,
1.9600000000000009,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.493506609499455,6.884057764112949,7.377049014866351,8.018867734372616,8.888888652026655,,,,
1.9700000000000009,6.185567052662371,6.185567052662371,6.185567052662371,6.185567052662371,6.185567052662371,6.206896681487562,6.535947932302953,6.942752501070499,7.458563793003558,8.133971274197101,9.056603807508946,,,,
1.9800000000000009,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.237623708546161,6.578947192132473,7.002457121908664,7.541899458467961,8.252427199780943,9.230769477188588,,,,
1.9900000000000009,6.0606058314442635,6.0606058314442635,6.0606058314442635,6.0606058314442635,6.0606058314442635,6.268656797111035,6.622516297996045,7.063197230994701,7.627118533551693,8.374384373724464,9.411764962971212,,,,
2.000000000000001,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.3000001153349885,6.66666656345129,7.12500021904707,7.7142859223485,8.499999994933606,9.599999934732917,,,,
2.0100000000000007,5.940593993961812,5.940593993961812,5.940593993961812,5.940593993961812,6.021897982656956,6.331658426821232,6.711409302055836,7.187894072234631,7.803468315303325,8.629441384971141,9.795918598473072,,,,
2.020000000000001,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,6.043955847322941,6.363636495172978,6.756757018268109,7.25190856307745,7.894736571013928,8.762886583507058,,,,,
2.030000000000001,5.825242746770382,5.825242746770382,5.825242746770382,5.825242746770382,6.066176269948484,6.395939083993435,6.802721025645733,7.317073464095593,7.988165716230869,8.900523752868175,,,,,
2.040000000000001,5.769230513870717,5.769230513870717,5.769230513870717,5.808080675303936,6.088561036884784,6.428571552336216,6.849315019547939,7.383419738709927,8.083832564055918,9.042552964389323,,,,,
2.0500000000000007,5.714285923540594,5.714285923540594,5.714285923540594,5.82278472751379,6.111111339032648,6.461538663804532,6.896551504433155,7.4509801366925235,8.181818095743658,9.18918917566538,,,,,
2.060000000000001,5.660377416908741,5.660377416908741,5.660377416908741,5.837563211023808,6.133828962743282,6.494845182001592,6.94444417566061,7.519789194166659,8.282208651602268,9.34065925329924,,,,,
2.070000000000001,5.607476412355901,5.607476412355901,5.607476412355901,5.852417316734792,6.156716289818286,6.528497656881811,6.993006728589535,7.5898802563548085,8.385092953741552,9.497206736505035,,,,,
2.080000000000001,5.555555519163606,5.555555519163606,5.607476412355901,5.86734704464674,6.179775106608867,6.562500256597996,7.042253454029558,7.661290241181849,8.490566274225714,9.659090646207336,,,,,
2.0900000000000007,5.504587346613407,5.504587346613407,5.616224769651888,5.882352990210057,6.203007794916632,6.596858935654165,7.092198642790317,7.73405725747347,8.598726266920568,9.826589653193953,,,,,
2.100000000000001,5.454545694887637,5.454545694887637,5.624999922215938,5.897435748875141,6.226414950191975,6.631579053103925,7.142857181131838,7.808219414055348,8.709677135646345,,,,,,
2.110000000000001,5.405405555069445,5.405405555069445,5.633803060948848,5.912596511542798,6.25000014513731,6.66666656345129,7.194244550764559,7.883817201554775,8.823529634177685,,,,,,
2.120000000000001,5.357143109142781,5.403458432257175,5.6426329949498175,5.927835278213024,6.273763975203037,6.702127421200277,7.246376828849316,7.960894087851047,8.94039749354124,,,,,,
2.130000000000001,5.309734539091586,5.4073538687825184,5.65149151057005,5.943152644336223,6.2977100130915655,6.737968176305294,7.299270092546941,8.03949234992266,9.060402781069278,,,,,,
2.140000000000001,5.263157813251018,5.4112552598118775,5.660377416908741,5.958549205362797,6.321838854253292,6.774193592369558,7.352941014468669,8.119657837450507,9.18367351859808,,,,,,
2.1500000000000012,5.217391495406627,5.415162605345248,5.669291309416293,5.974026152193547,6.346154071390629,6.810810814797879,7.407407458126544,8.201438781917094,9.310344873368745,,,,,,
2.160000000000001,5.200000175535678,5.419075309932232,5.678233188092708,5.989583484828474,6.370656259953977,6.847825798094272,7.462686691582203,8.284884010255336,9.440559158027174,,,,,,
2.170000000000001,5.200000175535678,5.422993373572826,5.687203648388387,6.005221798717976,6.395348992645742,6.885245687663556,7.5187971737980845,8.370044135749342,9.57446821242571,,,,,,
2.180000000000001,5.200000175535678,5.426917391717433,5.696202690303325,6.020942284762858,6.420233460366726,6.923077033460139,7.57575736373663,8.456973344385624,9.7122304263711,,,,,,
2.1900000000000013,5.200000175535678,5.430847364366054,5.705229718387127,6.036745538413525,6.44531264036894,6.96132578998804,7.633587506711482,8.545727013051511,9.85401431232691,,,,,,
2.200000000000001,5.200000175535678,5.434782696068286,5.714285923540594,6.0526315596699725,6.470588319003582,7.000000293552876,7.69230784803629,8.636363495886325,,,,,,,
2.210000000000001,5.200000175535678,5.4387239822745315,5.7233707103133185,6.068601539433002,6.496062878072262,7.039105903208256,7.751938037574291,8.728943528831007,,,,,,,
2.220000000000001,5.200000175535678,5.44267062753439,5.73248407870531,6.08465607315302,6.521739294826986,7.078651550710202,7.812500106990337,8.823529634177685,,,,,,,
2.2300000000000013,5.200000175535678,5.446623227298259,5.741626624166965,6.100795756280423,6.547618760168554,7.118643786013125,7.874015492498874,8.920187906920908,,,,,,,
2.240000000000001,5.200000175535678,5.450581186115743,5.750798942148686,6.117021184265614,6.573705442249775,7.1590909454226495,7.936508012115956,9.018987419307233,,,,,,,
2.250000000000001,5.200000175535678,5.454545694887637,5.759999841749668,6.1333335480093965,6.599999936521053,7.200000174343586,8.00000029295683,9.120000220835209,,,,,,,
2.260000000000001,5.200000175535678,5.458515562713147,5.769230513870717,6.149732847511769,6.626505815684796,7.241379213631152,8.064516153037548,9.223300742805009,,,,,,,
2.2700000000000014,5.200000175535678,5.462490789592266,5.77849095851183,6.166219678223133,6.653226056993008,7.283236995041371,8.130081196725367,9.328968775570395,,,,,,,
2.280000000000001,5.200000175535678,5.4664725664258,5.7877811756730075,6.182795826494695,6.680161851346492,7.325581259429455,8.196721028387547,9.437085895836354,,,,,,,
2.290000000000001,5.200000175535678,5.470459702312947,5.797101165354251,6.19946069687605,6.707317366898062,7.368420938551425,8.264463038742544,9.547738443911076,,,,,,,
2.300000000000001,5.200000175535678,5.4744527927041045,5.806451523005961,6.216216075718403,6.734693794548512,7.411764964163304,8.333333427608014,9.66101692825556,,,,,,,
2.3100000000000014,5.200000175535678,5.478451242148877,5.815832248628139,6.233062558472158,6.762295302450658,7.4556210771203055,8.403361372053624,9.77701543003321,,,,,,,
2.320000000000001,5.200000175535678,5.482456241548061,5.825242746770382,6.25000014513731,6.7901236769557,7.499999995529652,8.474576049149036,9.895833389461043,,,,,,,
2.330000000000001,5.200000175535678,5.486466600000858,5.834684208333492,6.267030026614666,6.818181895315648,7.544910055696965,8.54700842231512,,,,,,,,
2.340000000000001,5.200000175535678,5.490482912957667,5.844156037867069,6.284152798354626,6.846472934782504,7.590361380279063,8.620689454972744,,,,,,,,
2.3500000000000014,5.200000175535678,5.494505775868891,5.853658830821514,6.301369651257993,6.87499977260828,7.636363496482373,8.695651896893978,,,,,,,,
2.360000000000001,5.200000175535678,5.498533997833727,5.863191991746426,6.318681180775165,6.903765981495379,7.682927122414112,8.771929688751701,,,,,,,,
2.370000000000001,5.200000175535678,5.502567578852178,5.872756711542607,6.336087982356547,6.93277334779501,7.7300611898303035,8.849557366669181,,,,,,,,
2.3800000000000012,5.200000175535678,5.5066077098250386,5.882352990210057,6.353591246902944,6.962025444209575,7.777777607738972,8.9285712531209,,,,,,,,
2.3900000000000015,5.200000175535678,5.510653795301915,5.891980232298373,6.371190974414349,6.991525247991085,7.82608709424734,9.009008861482148,,,,,,,,
2.4000000000000012,5.200000175535678,5.514705835282802,5.901639628708363,6.38888895124197,7.021276331841946,7.8749997720122344,9.090908896028996,,,,,,,,
2.410000000000001,5.200000175535678,5.518763829767705,5.9113299885392205,6.406685177385809,7.051282268464565,7.9245281454920775,9.174311847388747,,,,,,,,
2.4200000000000013,5.200000175535678,5.522827778756618,5.921052502691747,6.4245808437466625,7.081544844210148,7.974683528244496,9.259259397089483,,,,,,,,
2.4300000000000015,5.200000175535678,5.526897682249546,5.930807171165943,6.442577141225339,7.112068822681902,8.025477829277516,9.345794417560104,,,,,,,,
2.4400000000000013,5.200000175535678,5.530973540246487,5.940593993961812,6.460674069821835,7.142857181131838,8.076922957599166,9.433962163031104,,,,,,,,
2.450000000000001,5.200000175535678,5.53505535274744,5.95041297107935,6.478873415887355,7.173912896811963,8.129032013118266,9.523809674084184,,,,,,,,
2.4600000000000013,5.200000175535678,5.539143119752408,5.9602646979689595,6.497175179421902,7.20524013787508,8.181818095743658,9.615384586751464,,,,,,,,
2.4700000000000015,5.200000175535678,5.543237436711788,5.970149174630642,6.515580551326275,7.2368418815732,8.235294305384159,9.708738109767438,,,,,,,,
2.4800000000000013,5.200000175535678,5.5473371127247795,5.980066401064397,6.534090722501279,7.26872229605913,8.289473741948605,9.803921451866628,,,,,,,,
2.490000000000001,5.200000175535678,5.551443338692186,5.990016377270223,6.552706288397312,7.300884954035281,8.344370696246624,9.900989989936352,,,,,,,,
2.5000000000000013,5.200000175535678,5.555555519163606,6.000000294148922,6.571428439915181,7.33333342820406,8.400000054538253,,,,,,,,,
2.5100000000000016,5.200000175535678,5.559673654139042,6.010016960799694,6.590257772505284,7.36607129126787,8.456376107633115,,,,,,,,,
2.5200000000000014,5.200000175535678,5.563798339068887,6.020066972672939,6.609195477068425,7.399103306829929,8.51351374179125,,,,,,,,,
2.530000000000001,5.200000175535678,5.567928978502751,6.030150925219058,6.628242149055005,7.432432452142237,8.571428438723085,,,,,,,,,
2.5400000000000014,5.200000175535678,5.572065572440625,6.0402682229876525,6.647398979365827,7.4660634908080095,8.630136871039866,,,,,,,,,
2.5500000000000016,5.200000175535678,5.5762081208825105,6.050420056879521,6.66666656345129,7.499999995529652,8.689655115902426,,,,,,,,,
2.5600000000000014,5.200000175535678,5.580357219278811,6.0606058314442635,6.6860466876626035,7.5342467299103735,8.749999845921995,,,,,,,,,
2.570000000000001,5.200000175535678,5.584512272179127,6.070826142132283,6.705539351999761,7.568807266652584,8.811188924610615,,,,,,,,,
2.5800000000000014,5.200000175535678,5.588673875033855,6.081080988943578,6.72514634281397,7.603686369359492,8.873239620029928,,,,,,,,,
2.5900000000000016,5.200000175535678,5.592841432392596,6.091370371878147,6.74486825555563,7.638888801634311,8.936170391142369,,,,,,,,,
2.6000000000000014,5.200000175535678,5.597014944255353,6.101694886386394,6.764705685675146,7.674418731629848,9.000000292360784,,,,,,,,,
2.610000000000001,5.200000175535678,5.601195006072523,6.112054532468319,6.784661014974118,7.710280327498914,9.064748378098013,,,,,,,,,
2.6200000000000014,5.200000175535678,5.605381022393704,6.122448714673519,6.8047336480021485,7.746478948295117,9.130434893667697,,,,,,,,,
2.6300000000000017,5.200000175535678,5.609573588669301,6.1328792193532,6.824925966560841,7.7830187621712685,9.19708008438349,,,,,,,,,
2.6400000000000015,5.200000175535678,5.613772704899311,6.143344855606557,6.845237970650194,7.819905128180981,9.264705981910229,,,,,,,,,
2.6500000000000012,5.200000175535678,5.617977775633333,6.1538462188839915,6.865671446621418,7.857142809927465,9.333333427011972,,,,,,,,,
2.6600000000000015,5.200000175535678,5.6221888008713705,6.164383309185505,6.886227585375309,7.894736571013928,9.402985046803952,,,,,,,,,
2.6700000000000017,5.200000175535678,5.626406376063825,6.1749573174119,6.906906982362271,7.932692365944385,9.473684063851838,,,,,,,,,
2.6800000000000015,5.200000175535678,5.630630501210689,6.185567052662371,6.927710828483104,7.971014362871648,9.545454296171666,,,,,,,,,
2.6900000000000013,5.200000175535678,5.63486117631197,6.196213705837728,6.948640314638613,8.009708516299725,9.618320752680305,,,,,,,,,
2.7000000000000015,5.200000175535678,5.639097805917261,6.206896681487562,6.969697227180003,8.048780780732631,9.692307846844198,,,,,,,,,
2.7100000000000017,5.200000175535678,5.64334098547697,6.2176165750622765,6.990881566107273,8.088235324323179,9.767441778481011,,,,,,,,,
2.7200000000000015,5.200000175535678,5.647590119540691,6.228373982012274,7.0121951177716255,8.128078697025778,9.843749938309195,,,,,,,,,
2.7300000000000013,5.200000175535678,5.651846399009228,6.2391683068871515,7.0336390730738625,8.16831685334444,9.921259717047214,,,,,,,,,
2.7400000000000015,5.200000175535678,5.656108632981777,6.25000014513731,7.055214622914789,8.208955152332784,,,,,,,,,,
2.7500000000000018,5.200000175535678,5.660377416908741,6.260869496762753,7.07692295819521,8.250000143945218,,,,,,,,,,
2.7600000000000016,5.200000175535678,5.66465275079012,6.271776957213879,7.098765269815921,8.291457187235359,,,,,,,,,,
2.7700000000000014,5.200000175535678,5.668934039175511,6.282722526490689,7.120742748677731,8.333333427608014,,,,,,,,,,
2.7800000000000016,5.200000175535678,5.673222472965719,6.293706204593182,7.142857181131838,8.375634224116801,,,,,,,,,,
2.790000000000002,5.200000175535678,5.677516861259937,6.304728586971761,7.165109162628649,8.418367317616937,,,,,,,,,,
2.8000000000000016,5.200000175535678,5.681818394958974,6.3157896736264245,7.187499884068966,8.461538662612437,,,,,,,,,,
2.8100000000000014,5.200000175535678,5.6861258831620205,6.326889464557171,7.210031131803987,8.505154809057714,,,,,,,,,,
2.8200000000000016,5.200000175535678,5.690439921319484,6.338027959764004,7.232704692184926,8.549222902357581,,,,,,,,,,
2.830000000000002,5.200000175535678,5.6947611048817635,6.349206350147723,7.255520565211773,8.593750087916852,,,,,,,,,,
2.8400000000000016,5.200000175535678,5.699088242948054,6.36042404025793,7.278481132686137,8.638743511140348,,,,,,,,,,
2.8500000000000014,5.200000175535678,5.70342193096876,6.371681625545024,7.301587585508823,8.684210317432882,,,,,,,,,,
2.8600000000000017,5.200000175535678,5.707762764394282,6.382978510558605,7.32484051913023,8.730158843100071,,,,,,,,,,
2.870000000000002,5.200000175535678,5.712109552323819,6.394315886199475,7.348242910802364,8.776595638096332,,,,,,,,,,
2.8800000000000017,5.200000175535678,5.716463485658169,6.4056937524676325,7.371794760525226,8.823529634177685,,,,,,,,,,
2.8900000000000015,5.200000175535678,5.720823968946933,6.41711210936308,7.395498450100423,8.870967976748943,,,,,,,,,,
2.9000000000000017,5.200000175535678,5.725191002190112,6.428571552336216,7.419354574978351,8.918919002115725,,,,,,,,,,
2.910000000000002,5.200000175535678,5.729564585387706,6.440071485936642,7.44336551696062,8.967391046583653,,,,,,,,,,
2.9200000000000017,5.200000175535678,5.733944718539714,6.45161310106516,7.4675324669480325,9.01639363735914,,,,,,,,,,
2.9300000000000015,5.200000175535678,5.738331997096539,6.4631958022713665,7.491856615841389,9.065933919847012,,,,,,,,,,
2.9400000000000017,5.200000175535678,5.742725825607778,6.474820185005665,7.516339749991893,9.116022016704083,,,,,,,,,,
2.950000000000002,5.200000175535678,5.74712620407343,6.486486249268056,7.540983655750752,9.166666859686377,,,,,,,,,,
2.9600000000000017,5.200000175535678,5.751533727943897,6.498195185959339,7.565789524018765,9.217877380549908,,,,,,,,,,
2.9700000000000015,5.200000175535678,5.75594780176878,6.509945804178715,7.590759141147135,9.269663106501106,,,,,,,,,,
2.9800000000000018,5.200000175535678,5.7603684255480765,6.521739294826986,7.615894293487072,9.322034160196786,,,,,,,,,,
2.990000000000002,5.200000175535678,5.76479619473219,6.533575062453748,7.641196171939372,9.375000068843363,,,,,,,,,,
3.0000000000000018,5.200000175535678,5.769230513870717,6.545454297959806,7.666666562855243,9.428571550548074,,,,,,,,,,
3.0100000000000016,5.200000175535678,5.773671978414059,6.557377001345159,7.69230784803629,9.482758727967742,,,,,,,,,,
3.020000000000002,5.200000175535678,5.778119992911815,6.569343172609807,7.71812062293291,9.537572319209577,,,,,,,,,,
3.030000000000002,5.200000175535678,5.782575152814388,6.581352811753749,7.744107864797115,9.59302304238081,,,,,,,,,,
3.040000000000002,5.200000175535678,5.787036862671375,6.593406514227391,7.7702701690793035,9.64912280648947,,,,,,,,,,
3.0500000000000016,5.200000175535678,5.791505717933177,6.605504875481129,7.7966099175810815,9.705882329642773,,,,,,,,,,
3.060000000000002,5.200000175535678,5.795981718599796,6.617647300064565,7.823129492104053,9.763313520848754,,,,,,,,,,
3.070000000000002,5.200000175535678,5.800464269220829,6.629834383428097,7.849829488098623,9.821428289115431,,,,,,,,,,
3.080000000000002,5.200000175535678,5.804953369796275,6.642066125571729,7.87671228736639,9.880239734351637,,,,,,,,,,
3.0900000000000016,5.200000175535678,5.80945021122694,6.654343717396259,7.903780271708966,9.939759170114993,,,,,,,,,,
3.100000000000002,5.200000175535678,5.813953602612019,6.66666656345129,7.931034632027149,,,,,,,,,,,
3.110000000000002,5.200000175535678,5.818464139401913,6.6790352591872235,7.958477750122547,,,,,,,,,,,
3.120000000000002,5.200000175535678,5.822981226146222,6.691449804604055,7.9861108168959625,,,,,,,,,,,
3.1300000000000017,5.200000175535678,5.827506053745747,6.703910795152188,8.013937405049798,,,,,,,,,,,
3.140000000000002,5.200000175535678,5.832037431299687,6.716417635381221,8.041958110034464,,,,,,,,,,,
3.150000000000002,5.200000175535678,5.836575954258441,6.728972111642362,8.07017531365156,,,,,,,,,,,
3.160000000000002,5.200000175535678,5.841121622622014,6.7415730330348005,8.098591397702695,,,,,,,,,,,
3.1700000000000017,5.200000175535678,5.8456744363904,6.754221590459347,8.127208743989467,,,,,,,,,,,
3.180000000000002,5.200000175535678,5.8502338001132,6.766917188465596,8.156028543412685,,,,,,,,,,,
3.190000000000002,5.200000175535678,5.854800904691219,6.779661017954352,8.185053177773955,,,,,,,,,,,
3.200000000000002,5.200000175535678,5.859375154674053,6.792453078925611,8.214285624325278,,,,,,,,,,,
3.2100000000000017,5.200000175535678,5.863955954611301,6.805292775928974,8.243727669417858,,,,,,,,,,,
3.220000000000002,5.200000175535678,5.868544495403768,6.818181895315648,8.273381099402904,,,,,,,,,,,
3.230000000000002,5.200000175535678,5.8731401816010465,6.831119841635227,8.30324889153242,,,,,,,,,,,
3.240000000000002,5.200000175535678,5.877743013203142,6.844106614887714,8.333333427608014,,,,,,,,,,,
3.2500000000000018,5.200000175535678,5.882352990210057,6.857142810523509,8.363636493980884,,,,,,,,,,,
3.260000000000002,5.200000175535678,5.886970112621784,6.870229023993016,8.394160472452644,,,,,,,,,,,
3.2700000000000022,5.200000175535678,5.8915943804383275,6.883365255296232,8.424908340275287,,,,,,,,,,,
3.280000000000002,5.200000175535678,5.896226389110089,6.896551504433155,8.45588247925043,,,,,,,,,,,
3.290000000000002,5.200000175535678,5.900865543186665,6.9097889623045905,8.487084675729275,,,,,,,,,,,
3.300000000000002,5.200000175535678,5.905511842668059,6.923077033460139,8.518518502414228,,,,,,,,,,,
3.3100000000000023,5.200000175535678,5.910165287554266,6.9364163133502,8.550185745656492,,,,,,,,,,,
3.320000000000002,5.200000175535678,5.914826473295689,6.949806801974772,8.582089382708073,,,,,,,,,,,
3.330000000000002,5.200000175535678,5.919494804441928,6.96324969023466,8.614232390820977,,,,,,,,,,,
3.340000000000002,5.200000175535678,5.924170876443386,6.9767443826794615,8.646616556346416,,,,,,,,,,,
3.3500000000000023,5.200000175535678,5.928853498399258,6.990291474759577,8.679245451986791,,,,,,,,,,,
3.360000000000002,5.200000175535678,5.933544456660748,7.00389096647501,8.71212145954371,,,,,,,,,,,
3.370000000000002,5.200000175535678,5.938242560327053,7.017544048726558,8.745246960818768,,,,,,,,,,,
3.380000000000002,5.200000175535678,5.942947809398175,7.031250126063824,8.778626123964788,,,,,,,,,,,
3.3900000000000023,5.200000175535678,5.947660799324511,7.045009793937206,8.812260735332966,,,,,,,,,,,
3.400000000000002,5.200000175535678,5.952380934655666,7.058823647797107,8.846153772175317,,,,,,,,,,,
3.410000000000002,5.200000175535678,5.957108810842037,7.072691687643529,8.880308807194233,,,,,,,,,,,
3.420000000000002,5.200000175535678,5.9618444278836265,7.086613913476466,8.914728817641738,,,,,,,,,,,
3.4300000000000024,5.200000175535678,5.966587190330028,7.100591516196728,8.949416185319421,,,,,,,,,,,
3.440000000000002,5.200000175535678,5.971337693631648,7.114624495804309,8.984375078380108,,,,,,,,,,,
3.450000000000002,5.200000175535678,5.976095342338086,7.128712852299213,9.019607878625393,,,,,,,,,,,
3.460000000000002,5.200000175535678,5.980861327350139,7.142857181131838,9.055118158757686,,,,,,,,,,,
3.4700000000000024,5.200000175535678,5.985634457767011,7.157057482302189,9.090908896028996,,,,,,,,,,,
3.480000000000002,5.200000175535678,5.990415329039097,7.171314946711062,9.126984258592127,,,,,,,,,,,
3.490000000000002,5.200000175535678,5.995203941166402,7.185628978908062,9.163346628248693,,,,,,,,,,,
3.500000000000002,5.200000175535678,6.000000294148922,7.200000174343586,9.200000173151498,,,,,,,,,,,
3.5100000000000025,5.200000175535678,6.00480379253626,7.214429128468035,9.236947870552541,,,,,,,,,,,
3.5200000000000022,5.200000175535678,6.0096156272292145,7.228915841281413,9.27419329315424,,,,,,,,,,,
3.530000000000002,5.200000175535678,6.014434607326985,7.243460908234118,9.311740609109403,,,,,,,,,,,
3.5400000000000023,5.200000175535678,6.019261923730372,7.258064329326153,9.349593391120436,,,,,,,,,,,
3.5500000000000025,5.200000175535678,6.024096385538577,7.272727295458315,9.387755211889747,,,,,,,,,,,
3.5600000000000023,5.200000175535678,6.028939183652401,7.287449211180208,9.42622964411974,,,,,,,,,,,
3.570000000000002,5.200000175535678,6.033789127171039,7.302231267392635,9.465020855963232,,,,,,,,,,,
3.5800000000000023,5.200000175535678,6.038647406995295,7.317073464095593,9.504132420122623,,,,,,,,,,,
3.5900000000000025,5.200000175535678,6.043513427674771,7.331975801289081,9.543568504750727,,,,,,,,,,,
3.6000000000000023,5.200000175535678,6.0483871892094605,7.346938874423502,9.583333278000357,,,,,,,,,,,
3.610000000000002,5.200000175535678,6.053268691599369,7.3619632789492595,9.623430908024314,,,,,,,,,,,
3.6200000000000023,5.200000175535678,6.058158530294897,7.377049014866351,9.663865562975406,,,,,,,,,,,
3.6300000000000026,5.200000175535678,6.063055514395238,7.392197273075581,9.704641411006453,,,,,,,,,,,
3.6400000000000023,5.200000175535678,6.067961430251598,7.407407458126544,9.745762620270256,,,,,,,,,,,
3.650000000000002,5.200000175535678,6.072874491512776,7.422680165469645,9.787233954370024,,,,,,,,,,,
3.6600000000000024,5.200000175535678,6.077795889079571,7.438016586005688,9.829059581458573,,,,,,,,,,,
3.6700000000000026,5.200000175535678,6.082725027501583,7.453416124284267,9.871244860589506,,,,,,,,,,,
3.6800000000000024,5.200000175535678,6.087662502229215,7.468879375755787,9.913793364465235,,,,,,,,,,,
3.690000000000002,5.200000175535678,6.0926077178120615,7.4844075313210485,9.956709856688974,,,,,,,,,,,
3.7000000000000024,5.200000175535678,6.0975612697005275,7.499999995529652,,,,,,,,,,,,
3.7100000000000026,5.200000175535678,6.102522562444211,7.515657363831997,,,,,,,,,,,,
3.7200000000000024,5.200000175535678,6.1074915960431095,7.531380827128887,,,,,,,,,,,,
3.730000000000002,5.200000175535678,6.112469561398029,7.547169789969923,,,,,,,,,,,,
3.7400000000000024,5.200000175535678,6.117455267608165,7.563025443255901,,,,,,,,,,,,
3.7500000000000027,5.200000175535678,6.122448714673519,7.578947191536425,,,,,,,,,,,,
3.7600000000000025,5.200000175535678,6.1274510934948925,7.594936821162699,,,,,,,,,,,,
3.7700000000000022,5.200000175535678,6.132461213171483,7.610993736684321,,,,,,,,,,,,
3.7800000000000025,5.200000175535678,6.13747966915369,7.627118533551693,,,,,,,,,,,,
3.7900000000000027,5.200000175535678,6.142505865991115,7.643311807215213,,,,,,,,,,,,
3.8000000000000025,5.200000175535678,6.147540994584562,7.659574748575686,,,,,,,,,,,,
3.8100000000000023,5.200000175535678,6.152583864033222,7.675906166732311,,,,,,,,,,,,
3.8200000000000025,5.200000175535678,6.157635665237905,7.69230784803629,,,,,,,,,,,,
3.8300000000000027,5.200000175535678,6.162695207297803,7.70877919703722,,,,,,,,,,,,
3.8400000000000025,5.200000175535678,6.167763085663319,7.725322000086306,,,,,,,,,,,,
3.8500000000000023,5.200000175535678,6.172839300334454,7.74193566173315,,,,,,,,,,,,
3.8600000000000025,5.200000175535678,6.177924446761608,7.758620777428151,,,,,,,,,,,,
3.8700000000000028,5.200000175535678,6.18301733404398,7.775377942621709,,,,,,,,,,,,
3.8800000000000026,5.200000175535678,6.188118557631968,7.792207752764227,,,,,,,,,,,,
3.8900000000000023,5.200000175535678,6.193228712975978,7.809110803306103,,,,,,,,,,,,
3.9000000000000026,5.200000175535678,6.198347204625607,7.82608709424734,,,,,,,,,,,,
3.910000000000003,5.200000175535678,6.2034740325808535,7.843137221038342,,,,,,,,,,,,
3.9200000000000026,5.200000175535678,6.208609196841717,7.860261779129507,,,,,,,,,,,,
3.9300000000000024,5.200000175535678,6.2137532928586,7.877461959421634,,,,,,,,,,,,
3.9400000000000026,5.200000175535678,6.218905725181104,7.894736571013928,,,,,,,,,,,,
3.950000000000003,5.200000175535678,6.224066493809223,7.912087995707989,,,,,,,,,,,,
3.9600000000000026,5.200000175535678,6.229235598742964,7.929515638053418,,,,,,,,,,,,
3.9700000000000024,5.200000175535678,6.234414230883122,7.9470200935006154,,,,,,,,,,,,
3.9800000000000026,5.200000175535678,6.239600603878499,7.964601957499982,,,,,,,,,,,,
3.990000000000003,5.200000175535678,6.244795908629893,7.982261825501919,,,,,,,,,,,,
4.000000000000003,5.200000175535678,6.25000014513731,8.00000029295683,,,,,,,,,,,,
4.0100000000000025,5.200000175535678,6.255212717950345,8.017817359864711,,,,,,,,,,,,
4.020000000000003,5.200000175535678,6.2604342225193985,8.035714217126369,,,,,,,,,,,,
4.030000000000003,5.200000175535678,6.26566406339407,8.053691460192205,,,,,,,,,,,,
4.040000000000003,5.200000175535678,6.270902836024762,8.071749089062216,,,,,,,,,,,,
4.0500000000000025,5.200000175535678,6.276150540411473,8.089887699186804,,,,,,,,,,,,
4.060000000000002,5.200000175535678,6.281407176554204,8.10810788601637,,,,,,,,,,,,
4.070000000000003,5.200000175535678,6.286672149002554,8.126410840451715,,,,,,,,,,,,
4.080000000000003,5.200000175535678,6.291946053206921,8.144796562492846,,,,,,,,,,,,
4.0900000000000025,5.200000175535678,6.297229484617709,8.16326505213976,,,,,,,,,,,,
4.100000000000003,5.200000175535678,6.3025212523341185,8.181818095743658,,,,,,,,,,,,
4.110000000000003,5.200000175535678,6.307821951806545,8.20045569330454,,,,,,,,,,,,
4.120000000000003,5.200000175535678,6.313131583034993,8.219177844822408,,,,,,,,,,,,
4.130000000000003,5.200000175535678,6.318450146019458,8.237986336648465,,,,,,,,,,,,
4.140000000000002,5.200000175535678,6.323777640759944,8.25688057333231,,,,,,,,,,,,
4.150000000000003,5.200000175535678,6.329114067256452,8.27586234122515,,,,,,,,,,,,
4.160000000000003,5.200000175535678,6.334459425508976,8.294931044876574,,,,,,,,,,,,
4.170000000000003,5.200000175535678,6.339814310967922,8.314087875187393,,,,,,,,,,,,
4.180000000000003,5.200000175535678,6.345177532732487,8.333333427608014,,,,,,,,,,,,
4.190000000000003,5.200000175535678,6.350550281703473,8.352668297588824,,,,,,,,,,,,
4.200000000000003,5.200000175535678,6.355931962430477,8.372093080580235,,,,,,,,,,,,
4.210000000000003,5.200000175535678,6.361323170363903,8.391608372032643,,,,,,,,,,,,
4.220000000000002,5.200000175535678,6.3667233100533505,8.411214767396448,,,,,,,,,,,,
4.230000000000003,5.200000175535678,6.372132381498815,8.430913457572458,,,,,,,,,,,,
4.240000000000003,5.200000175535678,6.377550980150701,8.45070444256067,,,,,,,,,,,,
4.250000000000003,5.200000175535678,6.382978510558605,8.470588317811487,,,,,,,,,,,,
4.260000000000003,5.200000175535678,6.388415568172933,8.490566274225714,,,,,,,,,,,,
4.270000000000003,5.200000175535678,6.39386215299368,8.51063831180334,,,,,,,,,,,,
4.280000000000003,5.200000175535678,6.399317669570447,8.530805621445182,,,,,,,,,,,,
4.290000000000003,5.200000175535678,6.404782117903233,8.55106879860163,,,,,,,,,,,,
4.3000000000000025,5.200000175535678,6.41025668889284,8.571428438723085,,,,,,,,,,,,
4.310000000000003,5.200000175535678,6.41574019163847,8.591885732710363,,,,,,,,,,,,
4.320000000000003,5.200000175535678,6.421232626140117,8.612440085113047,,,,,,,,,,,,
4.330000000000003,5.200000175535678,6.426735183298588,8.633093282282353,,,,,,,,,,,,
4.340000000000003,5.200000175535678,6.432247267663479,8.653845919668676,,,,,,,,,,,,
4.350000000000003,5.200000175535678,6.43776828378439,8.674698592722418,,,,,,,,,,,,
4.360000000000003,5.200000175535678,6.443298827111722,8.695651896893978,,,,,,,,,,,,
4.370000000000003,5.200000175535678,6.448839493095875,8.716707023084165,,,,,,,,,,,,
4.380000000000003,5.200000175535678,6.454389090836049,8.737863971292974,,,,,,,,,,,,
4.390000000000003,5.200000175535678,6.459948215782644,8.759123932421211,,,,,,,,,,,,
4.400000000000003,5.200000175535678,6.46551746338606,8.78048809736967,,,,,,,,,,,,
4.410000000000003,5.200000175535678,6.471095642745494,8.801955870687962,,,,,,,,,,,,
4.4200000000000035,5.200000175535678,6.476683944761753,8.823529634177685,,,,,,,,,,,,
4.430000000000003,5.200000175535678,6.4822817739844325,8.84520879238844,,,,,,,,,,,,
4.440000000000003,5.200000175535678,6.487889130413533,8.86699513167143,,,,,,,,,,,,
4.450000000000003,5.200000175535678,6.493506609499455,8.888888652026655,,,,,,,,,,,,
4.460000000000003,5.200000175535678,6.499133615791797,8.910891139805319,,,,,,,,,,,,
4.470000000000003,5.200000175535678,6.504770149290561,8.93300259500742,,,,,,,,,,,,
4.480000000000003,5.200000175535678,6.510416805446148,8.955223613083362,,,,,,,,,,,,
4.490000000000003,5.200000175535678,6.516072988808155,8.977555980384352,,,,,,,,,,,,
4.5000000000000036,5.200000175535678,6.521739294826986,9.000000292360784,,,,,,,,,,,,
4.510000000000003,5.200000175535678,6.527415128052235,9.022556549012663,,,,,,,,,,,,
4.520000000000003,5.200000175535678,6.533101083934309,9.04522594124079,,,,,,,,,,,,
4.530000000000003,5.200000175535678,6.538796567022802,9.068010255396366,,,,,,,,,,,,
4.540000000000003,5.200000175535678,6.544502768218518,9.090908896028996,,,,,,,,,,,,
4.550000000000003,5.200000175535678,6.550218496620655,9.113924244940282,,,,,,,,,,,,
4.560000000000003,5.200000175535678,6.555944347679615,9.13705570667982,,,,,,,,,,,,
4.570000000000003,5.200000175535678,6.561679725944996,9.16030506759882,,,,,,,,,,,,
4.580000000000004,5.200000175535678,6.567425822317601,9.18367351859808,,,,,,,,,,,,
4.590000000000003,5.200000175535678,6.573181445896626,9.207161059677603,,,,,,,,,,,,
4.600000000000003,5.200000175535678,6.578947192132473,9.230769477188588,,,,,,,,,,,,
4.610000000000003,5.200000175535678,6.5847236564755445,9.254498771131036,,,,,,,,,,,,
4.620000000000003,5.200000175535678,6.590509648025035,9.27835072785616,,,,,,,,,,,,
4.6300000000000034,5.200000175535678,6.596306357681751,9.30232534736395,,,,,,,,,,,,
4.640000000000003,5.200000175535678,6.602112594544888,9.326425011456013,,,,,,,,,,,,
4.650000000000003,5.200000175535678,6.60792954951525,9.35064912468195,,,,,,,,,,,,
4.660000000000004,5.200000175535678,6.613756627142431,9.375000068843363,,,,,,,,,,,,
4.6700000000000035,5.200000175535678,6.619593827426435,9.39947784394026,,,,,,,,,,,,
4.680000000000003,5.200000175535678,6.625441745817662,9.424083640873434,,,,,,,,,,,,
4.690000000000003,5.200000175535678,6.631299786865712,9.448818650543693,,,,,,,,,,,,
4.700000000000003,5.200000175535678,6.637167950570584,9.473684063851838,,,,,,,,,,,,
4.7100000000000035,5.200000175535678,6.64304683238268,9.498680476248264,,,,,,,,,,,,
4.720000000000003,5.200000175535678,6.6489364323019995,9.523809674084184,,,,,,,,,,,,
4.730000000000003,5.200000175535678,6.654835559427738,9.549071657359601,,,,,,,,,,,,
4.740000000000004,5.200000175535678,6.660746000111104,9.57446821242571,,,,,,,,,,,,
4.7500000000000036,5.200000175535678,6.66666656345129,9.599999934732917,,,,,,,,,,,,
4.760000000000003,5.200000175535678,6.6725978448987,9.625668610632424,,,,,,,,,,,,
4.770000000000003,5.200000175535678,6.678539844453336,9.651474240124227,,,,,,,,,,,,
4.780000000000003,5.200000175535678,6.684491966664792,9.67741920500994,,,,,,,,,,,,
4.790000000000004,5.200000175535678,6.690454806983473,9.703504100739956,,,,,,,,,,,,
4.800000000000003,5.200000175535678,6.696428365409377,9.729729522764682,,,,,,,,,,,,
4.810000000000003,5.200000175535678,6.702412641942502,9.756097852885727,,,,,,,,,,,,
4.820000000000004,5.200000175535678,6.7084076365828516,9.782608495652678,,,,,,,,,,,,
4.830000000000004,5.200000175535678,6.714413349330426,9.809264428317551,,,,,,,,,,,,
4.840000000000003,5.200000175535678,6.720430375635624,9.836065650880336,,,,,,,,,,,,
4.850000000000003,5.200000175535678,6.726457524597645,9.863013949692249,,,,,,,,,,,,
4.860000000000003,5.200000175535678,6.732495391666889,9.890109920203688,,,,,,,,,,,,
4.870000000000004,5.200000175535678,6.738544572293758,9.917355348765849,,,,,,,,,,,,
4.8800000000000034,5.200000175535678,6.744604471027852,9.944751426279545,,,,,,,,,,,,
4.890000000000003,5.200000175535678,6.750675087869167,9.972299343645574,,,,,,,,,,,,
4.900000000000004,5.200000175535678,6.756757018268109,,,,,,,,,,,,,
4.910000000000004,5.200000175535678,6.762849666774274,,,,,,,,,,,,,
4.9200000000000035,5.200000175535678,6.768953033387662,,,,,,,,,,,,,
4.930000000000003,5.200000175535678,6.775067713558675,,,,,,,,,,,,,
4.940000000000003,5.200000175535678,6.781193707287311,,,,,,,,,,,,,
4.950000000000004,5.200000175535678,6.787330419123174,,,,,,,,,,,,,
4.9600000000000035,5.200000175535678,6.79347844451666,,,,,,,,,,,,,
4.970000000000003,5.200000175535678,6.799637188017369,,,,,,,,,,,,,
4.980000000000004,5.200000175535678,6.805807840526105,,,,,,,,,,,,,
4.990000000000004,5.200000175535678,6.811989211142063,,,,,,,,,,,,,
5.0000000000000036,5.200000175535678,6.818181895315648,,,,,,,,,,,,,
5.010000000000003,5.200000175535678,6.824385893046857,,,,,,,,,,,,,
5.020000000000003,5.200000175535678,6.830601204335689,,,,,,,,,,,,,
5.030000000000004,5.200000175535678,6.836827829182148,,,,,,,,,,,,,
5.040000000000004,5.200000175535678,6.84306576758623,,,,,,,,,,,,,
5.050000000000003,5.200000175535678,6.849315019547939,,,,,,,,,,,,,
5.060000000000004,5.200000175535678,6.855575585067273,,,,,,,,,,,,,
5.070000000000004,5.200000175535678,6.86184805959463,,,,,,,,,,,,,
5.080000000000004,5.200000175535678,6.868131847679615,,,,,,,,,,,,,
5.090000000000003,5.200000175535678,6.874426949322224,,,,,,,,,,,,,
5.100000000000003,5.200000175535678,6.880733959972858,,,,,,,,,,,,,
5.110000000000004,5.200000175535678,6.88705228418112,,,,,,,,,,,,,
5.120000000000004,5.200000175535678,6.893382517397404,,,,,,,,,,,,,
5.1300000000000034,5.200000175535678,6.8997240641713145,,,,,,,,,,,,,
5.140000000000004,5.200000175535678,6.906077519953252,,,,,,,,,,,,,
5.150000000000004,5.200000175535678,6.912442289292812,,,,,,,,,,,,,
5.160000000000004,5.200000175535678,6.9188189676404,,,,,,,,,,,,,
5.1700000000000035,5.200000175535678,6.925207554996012,,,,,,,,,,,,,
5.180000000000003,5.200000175535678,6.931608051359653,,,,,,,,,,,,,
5.190000000000004,5.200000175535678,6.938020456731319,,,,,,,,,,,,,
5.200000000000004,5.200000175535678,6.94444417566061,,,,,,,,,,,,,
5.2100000000000035,5.200000175535678,6.9508803990483266,,,,,,,,,,,,,
5.220000000000004,5.200000175535678,6.957328531444073,,,,,,,,,,,,,
5.230000000000004,5.200000175535678,6.963788572847843,,,,,,,,,,,,,
5.240000000000004,5.200000175535678,6.970259927809236,,,,,,,,,,,,,
5.2500000000000036,5.200000175535678,6.9767443826794615,,,,,,,,,,,,,
5.260000000000003,5.200000175535678,6.98324015110731,,,,,,,,,,,,,
5.270000000000004,5.200000175535678,6.989748423993586,,,,,,,,,,,,,
5.280000000000004,5.200000175535678,6.996268605887892,,,,,,,,,,,,,
5.290000000000004,5.200000175535678,7.002801292240619,,,,,,,,,,,,,
5.300000000000004,5.200000175535678,7.0093458876013734,,,,,,,,,,,,,
5.310000000000004,5.200000175535678,7.015902987420558,,,,,,,,,,,,,
5.320000000000004,5.200000175535678,7.022471996247768,,,,,,,,,,,,,
5.330000000000004,5.200000175535678,7.029053509533405,,,,,,,,,,,,,
5.340000000000003,5.200000175535678,7.035647527277469,,,,,,,,,,,,,
5.350000000000004,5.200000175535678,7.042253454029558,,,,,,,,,,,,,
5.360000000000004,5.200000175535678,7.048871885240077,,,,,,,,,,,,,
5.370000000000004,5.200000175535678,7.055503416359423,,,,,,,,,,,,,
5.380000000000004,5.200000175535678,7.062146856486796,,,,,,,,,,,,,
5.390000000000004,5.200000175535678,7.068802801072598,,,,,,,,,,,,,
5.400000000000004,5.200000175535678,7.075471845567225,,,,,,,,,,,,,
5.410000000000004,5.200000175535678,7.082152799069881,,,,,,,,,,,,,
5.4200000000000035,5.200000175535678,7.088846852481364,,,,,,,,,,,,,
5.430000000000004,5.200000175535678,7.095553410351275,,,,,,,,,,,,,
5.440000000000004,5.200000175535678,7.102272472679614,,,,,,,,,,,,,
5.450000000000004,5.200000175535678,7.109004634916781,,,,,,,,,,,,,
5.460000000000004,5.200000175535678,7.115749301612377,,,,,,,,,,,,,
5.470000000000004,5.200000175535678,7.122507068216798,,,,,,,,,,,,,
5.480000000000004,5.200000175535678,7.129277339279652,,,,,,,,,,,,,
5.490000000000004,5.200000175535678,7.136060710251332,,,,,,,,,,,,,
5.5000000000000036,5.200000175535678,7.142857181131838,,,,,,,,,,,,,
5.510000000000004,5.200000175535678,7.149666156470776,,,,,,,,,,,,,
5.520000000000004,5.200000175535678,7.156488827168943,,,,,,,,,,,,,
5.530000000000004,5.200000175535678,7.163324002325535,,,,,,,,,,,,,
5.5400000000000045,5.200000175535678,7.170172277390957,,,,,,,,,,,,,
5.550000000000004,5.200000175535678,7.177033652365207,,,,,,,,,,,,,
5.560000000000004,5.200000175535678,7.183908127248287,,,,,,,,,,,,,
5.570000000000004,5.200000175535678,7.1907957020401945,,,,,,,,,,,,,
5.580000000000004,5.200000175535678,7.197696972191332,,,,,,,,,,,,,
5.590000000000004,5.200000175535678,7.204610746800897,,,,,,,,,,,,,
5.600000000000004,5.200000175535678,7.211538216769693,,,,,,,,,,,,,
5.610000000000004,5.200000175535678,7.218479382097721,,,,,,,,,,,,,
5.6200000000000045,5.200000175535678,7.225433647334576,,,,,,,,,,,,,
5.630000000000004,5.200000175535678,7.23240101248026,,,,,,,,,,,,,
5.640000000000004,5.200000175535678,7.239382072985173,,,,,,,,,,,,,
5.650000000000004,5.200000175535678,7.246376828849316,,,,,,,,,,,,,
5.660000000000004,5.200000175535678,7.2533846846222865,,,,,,,,,,,,,
5.670000000000004,5.200000175535678,7.2604068312048895,,,,,,,,,,,,,
5.680000000000004,5.200000175535678,7.267442077696323,,,,,,,,,,,,,
5.690000000000004,5.200000175535678,7.274491019546984,,,,,,,,,,,,,
5.700000000000005,5.200000175535678,7.281553656756877,,,,,,,,,,,,,
5.710000000000004,5.200000175535678,7.288629989326001,,,,,,,,,,,,,
5.720000000000004,5.200000175535678,7.295720017254354,,,,,,,,,,,,,
5.730000000000004,5.200000175535678,7.302823740541935,,,,,,,,,,,,,
5.740000000000004,5.200000175535678,7.309941754639148,,,,,,,,,,,,,
5.750000000000004,5.200000175535678,7.317073464095593,,,,,,,,,,,,,
5.760000000000004,5.200000175535678,7.324218868911267,,,,,,,,,,,,,
5.770000000000004,5.200000175535678,7.331378564536571,,,,,,,,,,,,,
5.780000000000005,5.200000175535678,7.3385519555211065,,,,,,,,,,,,,
5.7900000000000045,5.200000175535678,7.345739637315273,,,,,,,,,,,,,
5.800000000000004,5.200000175535678,7.352941014468669,,,,,,,,,,,,,
5.810000000000004,5.200000175535678,7.360157277882097,,,,,,,,,,,,,
5.820000000000004,5.200000175535678,7.367387236654757,,,,,,,,,,,,,
5.8300000000000045,5.200000175535678,7.374631486237048,,,,,,,,,,,,,
5.840000000000004,5.200000175535678,7.381890026628971,,,,,,,,,,,,,
5.850000000000004,5.200000175535678,7.3891628578305255,,,,,,,,,,,,,
5.860000000000005,5.200000175535678,7.396449979841709,,,,,,,,,,,,,
5.8700000000000045,5.200000175535678,7.403751392662526,,,,,,,,,,,,,
5.880000000000004,5.200000175535678,7.411067096292971,,,,,,,,,,,,,
5.890000000000004,5.200000175535678,7.418397686183452,,,,,,,,,,,,,
5.900000000000004,5.200000175535678,7.425742566883564,,,,,,,,,,,,,
5.910000000000005,5.200000175535678,7.433102333843708,,,,,,,,,,,,,
5.920000000000004,5.200000175535678,7.4404763916134815,,,,,,,,,,,,,
5.930000000000004,5.200000175535678,7.447864740192889,,,,,,,,,,,,,
5.940000000000005,5.200000175535678,7.4552685704827315,,,,,,,,,,,,,
5.950000000000005,5.200000175535678,7.462686691582203,,,,,,,,,,,,,
5.960000000000004,5.200000175535678,7.4701196989417085,,,,,,,,,,,,,
5.970000000000004,5.200000175535678,7.477567592561245,,,,,,,,,,,,,
5.980000000000004,5.200000175535678,7.485029776990412,,,,,,,,,,,,,
5.990000000000005,5.200000175535678,7.492507443130016,,,,,,,,,,,,,
6.000000000000004,5.200000175535678,7.499999995529652,,,,,,,,,,,,,


==> data/figure4_y_stake_budget_2.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784
1.01,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,
1.02,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,
1.03,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,
1.04,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,
1.05,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.888888652026655,
1.06,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,9.836065650880336,
1.07,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,,
1.08,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,,
1.09,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,,
1.1,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.333333427608014,,
1.11,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.9285712531209,,
1.12,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,9.615384586751464,,
1.1300000000000001,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,,,
1.1400000000000001,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,,,
1.1500000000000001,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,,,
1.1600000000000001,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,8.035714217126369,,,
1.1700000000000002,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,8.45070444256067,,,
1.1800000000000002,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,8.910891139805319,,,
1.1900000000000002,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,9.424083640873434,,,
1.2000000000000002,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,,,,
1.2100000000000002,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,,,,
1.2200000000000002,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.499999995529652,,,,
1.2300000000000002,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.777777607738972,,,,
1.2400000000000002,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,8.076922957599166,,,,
1.2500000000000002,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,8.400000054538253,,,,
1.2600000000000002,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,8.749999845921995,,,,
1.2700000000000002,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,9.130434893667697,,,,
1.2800000000000002,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,9.545454296171666,,,,
1.2900000000000003,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,7.079645952880382,,,,,
1.3000000000000003,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,7.272727295458315,,,,,
1.3100000000000003,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,7.476635712683201,,,,,
1.3200000000000003,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,7.69230784803629,,,,,
1.3300000000000003,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,7.920792289674283,,,,,
1.3400000000000003,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,8.16326505213976,,,,,
1.3500000000000003,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,8.42105279892683,,,,,
1.3600000000000003,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,8.695651896893978,,,,,
1.3700000000000003,6.569343172609807,6.569343172609807,6.569343172609807,6.569343172609807,6.569343172609807,6.569343172609807,6.569343172609807,6.569343172609807,6.68316828042269,8.988764143288137,,,,,
1.3800000000000003,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.521739294826986,6.818181895315648,9.30232534736395,,,,,
1.3900000000000003,6.474820185005665,6.474820185005665,6.474820185005665,6.474820185005665,6.474820185005665,6.474820185005665,6.474820185005665,6.474820185005665,6.958762971460818,9.638554157316687,,,,,
1.4000000000000004,6.428571552336216,6.428571552336216,6.428571552336216,6.428571552336216,6.428571552336216,6.428571552336216,6.428571552336216,6.428571552336216,7.105263420045375,,,,,,
1.4100000000000004,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,6.382978510558605,7.258064329326153,,,,,,
1.4200000000000004,6.338027959764004,6.338027959764004,6.338027959764004,6.338027959764004,6.338027959764004,6.338027959764004,6.338027959764004,6.338027959764004,7.4175825145840655,,,,,,
1.4300000000000004,6.293706204593182,6.293706204593182,6.293706204593182,6.293706204593182,6.293706204593182,6.293706204593182,6.293706204593182,6.293706204593182,7.584269922673702,,,,,,
1.4400000000000004,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,6.25000014513731,7.758620777428151,,,,,,
1.4500000000000004,6.206896681487562,6.206896681487562,6.206896681487562,6.206896681487562,6.206896681487562,6.206896681487562,6.206896681487562,6.206896681487562,7.941176343262196,,,,,,
1.4600000000000004,6.164383309185505,6.164383309185505,6.164383309185505,6.164383309185505,6.164383309185505,6.164383309185505,6.164383309185505,6.276150540411473,8.13253028422594,,,,,,
1.4700000000000004,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.122448714673519,6.369426654875278,8.333333427608014,,,,,,
1.4800000000000004,6.081080988943578,6.081080988943578,6.081080988943578,6.081080988943578,6.081080988943578,6.081080988943578,6.081080988943578,6.46551746338606,8.544303886592392,,,,,,
1.4900000000000004,6.0402682229876525,6.0402682229876525,6.0402682229876525,6.0402682229876525,6.0402682229876525,6.0402682229876525,6.0402682229876525,6.564551583230497,8.766233610212801,,,,,,
1.5000000000000004,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.000000294148922,6.66666656345129,9.000000292360784,,,,,,
1.5100000000000005,5.9602646979689595,5.9602646979689595,5.9602646979689595,5.9602646979689595,5.9602646979689595,5.9602646979689595,5.9602646979689595,6.772008884847166,9.246575112640862,,,,,,
1.5200000000000005,5.921052502691747,5.921052502691747,5.921052502691747,5.921052502691747,5.921052502691747,5.921052502691747,5.921052502691747,6.880733959972858,9.507042386233806,,,,,,
1.5300000000000005,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,5.882352990210057,6.993006728589535,9.782608495652678,,,,,,
1.5400000000000005,5.844156037867069,5.844156037867069,5.844156037867069,5.844156037867069,5.844156037867069,5.844156037867069,5.844156037867069,7.109004634916781,,,,,,,
1.5500000000000005,5.806451523005961,5.806451523005961,5.806451523005961,5.806451523005961,5.806451523005961,5.806451523005961,5.806451523005961,7.228915841281413,,,,,,,
1.5600000000000005,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.769230513870717,5.851063857972623,7.352941014468669,,,,,,,
1.5700000000000005,5.73248407870531,5.73248407870531,5.73248407870531,5.73248407870531,5.73248407870531,5.73248407870531,5.913978551924229,7.481296898424626,,,,,,,
1.5800000000000005,5.696202690303325,5.696202690303325,5.696202690303325,5.696202690303325,5.696202690303325,5.696202690303325,5.978260995447636,7.614213337004184,,,,,,,
1.5900000000000005,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,5.660377416908741,6.043955847322941,7.751938037574291,,,,,,,
1.6000000000000005,5.624999922215938,5.624999922215938,5.624999922215938,5.624999922215938,5.624999922215938,5.624999922215938,6.111111339032648,7.894736571013928,,,,,,,
1.6100000000000005,5.590061869919301,5.590061869919301,5.590061869919301,5.590061869919301,5.590061869919301,5.590061869919301,6.179775106608867,8.042895348966123,,,,,,,
1.6200000000000006,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,5.555555519163606,6.25000014513731,8.196721028387547,,,,,,,
1.6300000000000006,5.521472533643246,5.521472533643246,5.521472533643246,5.521472533643246,5.521472533643246,5.521472533643246,6.321838854253292,8.356545870602133,,,,,,,
1.6400000000000006,5.487805172502995,5.487805172502995,5.487805172502995,5.487805172502995,5.487805172502995,5.487805172502995,6.395348992645742,8.52272714585066,,,,,,,
1.6500000000000006,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,5.454545694887637,6.470588319003582,8.695651896893978,,,,,,,
1.6600000000000006,5.42168695539236,5.42168695539236,5.42168695539236,5.42168695539236,5.42168695539236,5.42168695539236,6.547618760168554,8.875739916265015,,,,,,,
1.6700000000000006,5.389221808612346,5.389221808612346,5.389221808612346,5.389221808612346,5.389221808612346,5.413534048497677,6.626505815684796,9.063444341719151,,,,,,,
1.6800000000000006,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.357143109142781,5.454545694887637,6.707317366898062,9.259259397089483,,,,,,,
1.6900000000000006,5.3254437115788456,5.3254437115788456,5.3254437115788456,5.3254437115788456,5.3254437115788456,5.496183159649371,6.7901236769557,9.463722178637983,,,,,,,
1.7000000000000006,5.29411766141653,5.29411766141653,5.29411766141653,5.29411766141653,5.29411766141653,5.538461329042912,6.87499977260828,9.67741920500994,,,,,,,
1.7100000000000006,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.263157813251018,5.5813950893282875,6.962025444209575,9.900989989936352,,,,,,,
1.7200000000000006,5.2325582125782955,5.2325582125782955,5.2325582125782955,5.2325582125782955,5.2325582125782955,5.624999922215938,7.051282268464565,,,,,,,,
1.7300000000000006,5.2023123094439505,5.2023123094439505,5.2023123094439505,5.2023123094439505,5.2023123094439505,5.669291309416293,7.142857181131838,,,,,,,,
1.7400000000000007,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.1724135538935645,5.714285923540594,7.2368418815732,,,,,,,,
1.7500000000000007,5.142857182323933,5.142857182323933,5.142857182323933,5.142857182323933,5.142857182323933,5.759999841749668,7.33333342820406,,,,,,,,
1.7600000000000007,5.113636644780634,5.113636644780634,5.113636644780634,5.113636644780634,5.113636644780634,5.806451523005961,7.432432452142237,,,,,,,,
1.7700000000000007,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.084745986759662,5.853658830821514,7.5342467299103735,,,,,,,,
1.7800000000000007,5.0561798492074,5.0561798492074,5.0561798492074,5.0561798492074,5.0561798492074,5.901639628708363,7.638888801634311,,,,,,,,
1.7900000000000007,5.02793287307024,5.02793287307024,5.02793287307024,5.02793287307024,5.02793287307024,5.95041297107935,7.746478948295117,,,,,,,,
1.8000000000000007,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,5.000000294744968,6.000000294148922,7.857142809927465,,,,,,,,
1.8100000000000007,4.972375564277172,4.972375564277172,4.972375564277172,4.972375564277172,5.025773174464703,6.050420056879521,7.971014362871648,,,,,,,,
1.8200000000000007,4.945055108964445,4.945055108964445,4.945055108964445,4.945055108964445,5.0518134114146225,6.101694886386394,8.088235324323179,,,,,,,,
1.8300000000000007,4.918032974302768,4.918032974302768,4.918032974302768,4.918032974302768,5.078125173747539,6.1538462188839915,8.208955152332784,,,,,,,,
1.8400000000000007,4.891304396688939,4.891304396688939,4.891304396688939,4.891304396688939,5.104712034165859,6.206896681487562,8.333333427608014,,,,,,,,
1.8500000000000008,4.864864612519741,4.864864612519741,4.864864612519741,4.864864612519741,5.131578756272793,6.260869496762753,8.461538662612437,,,,,,,,
1.8600000000000008,4.83870945364237,4.83870945364237,4.83870945364237,4.83870945364237,5.15873010367155,6.3157896736264245,8.593750087916852,,,,,,,,
1.8700000000000008,4.8128341564536115,4.8128341564536115,4.8128341564536115,4.8128341564536115,5.1861702445149405,6.371681625545024,8.730158843100071,,,,,,,,
1.8800000000000008,4.787233957350255,4.787233957350255,4.787233957350255,4.787233957350255,5.213903942406176,6.428571552336216,8.870967976748943,,,,,,,,
1.8900000000000008,4.7619046881794915,4.7619046881794915,4.7619046881794915,4.7619046881794915,5.241935365498065,6.486486249268056,9.01639363735914,,,,,,,,
1.9000000000000008,4.7368421807885195,4.7368421807885195,4.7368421807885195,4.7368421807885195,5.270270468294621,6.545454297959806,9.166666859686377,,,,,,,,
1.9100000000000008,4.7120416715741165,4.7120416715741165,4.7120416715741165,4.7120416715741165,5.298912823498249,6.605504875481129,9.322034160196786,,,,,,,,
1.9200000000000008,4.687500183284282,4.687500183284282,4.687500183284282,4.687500183284282,5.327868981063364,6.66666656345129,9.482758727967742,,,,,,,,
1.9300000000000008,4.663212356865406,4.663212356865406,4.663212356865406,4.663212356865406,5.357143109142781,6.728972111642362,9.64912280648947,,,,,,,,
1.9400000000000008,4.63917521506548,4.63917521506548,4.63917521506548,4.63917521506548,5.386740566790104,6.792453078925611,9.821428289115431,,,,,,,,
1.9500000000000008,4.615384589731693,4.615384589731693,4.615384589731693,4.615384589731693,5.416666713058948,6.857142810523509,,,,,,,,,
1.9600000000000009,4.591836908161641,4.591836908161641,4.591836908161641,4.605263123810291,5.4469275024533275,6.923077033460139,,,,,,,,,
1.9700000000000009,4.568528002202511,4.568528002202511,4.568528002202511,4.62046199530363,5.47752829402685,6.990291474759577,,,,,,,,,
1.9800000000000009,4.545454299151897,4.545454299151897,4.545454299151897,4.635761497914791,5.508474446833134,7.058823647797107,,,,,,,,,
1.9900000000000009,4.522612821757795,4.522612821757795,4.522612821757795,4.651162822544576,5.539772510826587,7.128712852299213,,,,,,,,,
2.000000000000001,4.499999997317792,4.499999997317792,4.499999997317792,4.666666564643386,5.571428440511227,7.200000174343586,,,,,,,,,
2.0100000000000007,4.4776116576790805,4.4776116576790805,4.4776116576790805,4.68227451056242,5.603448190391065,7.272727295458315,,,,,,,,,
2.020000000000001,4.455445421040059,4.455445421040059,4.455445421040059,4.6979866603016855,5.635838310420512,7.346938874423502,,,,,,,,,
2.030000000000001,4.433497714698316,4.433497714698316,4.433497714698316,4.713804800212383,5.668604755103589,7.422680165469645,,,,,,,,,
2.040000000000001,4.411764965951443,4.411764965951443,4.411764965951443,4.729729525744917,5.701754669845103,7.499999995529652,,,,,,,,,
2.0500000000000007,4.390244197547435,4.390244197547435,4.390244197547435,4.745762623250485,5.735294009149074,7.578947191536425,,,,,,,,,
2.060000000000001,4.3689318367838865,4.3689318367838865,4.3689318367838865,4.7619046881794915,5.769230513870717,7.659574748575686,,,,,,,,,
2.070000000000001,4.347826097309589,4.347826097309589,4.347826097309589,4.778156911432744,5.803571329414844,7.74193566173315,,,,,,,,,
2.080000000000001,4.3269228109717375,4.3269228109717375,4.3269228109717375,4.794520483911038,5.838323601186275,7.82608709424734,,,,,,,,,
2.0900000000000007,4.306220191419124,4.306220191419124,4.306220191419124,4.81099659651518,5.8734938791394224,7.912087995707989,,,,,,,,,
2.100000000000001,4.285714070498942,4.285714070498942,4.285714070498942,4.82758644014597,5.909091095030309,8.00000029295683,,,,,,,,,
2.110000000000001,4.265402661859991,4.265402661859991,4.265402661859991,4.844290610253811,5.945121798813343,8.089887699186804,,,,,,,,,
2.120000000000001,4.245282988250256,4.245282988250256,4.245282988250256,4.861110893189908,5.981594922244549,8.181818095743658,,,,,,,,,
2.130000000000001,4.225352072417735,4.225352072417735,4.225352072417735,4.878049075305464,6.0185188016295434,8.27586234122515,,,,,,,,,
2.140000000000001,4.205607532560824,4.205607532560824,4.205607532560824,4.8951051566004775,6.055900582373143,8.372093080580235,,,,,,,,,
2.1500000000000012,4.186046391427517,4.186046391427517,4.205607532560824,4.912280923426152,6.093749791681766,8.470588317811487,,,,,,,,,
2.160000000000001,4.166666862666608,4.166666862666608,4.213482959568502,4.929577566683292,6.1320753613114345,8.571428438723085,,,,,,,,,
2.170000000000001,4.147465373575686,4.147465373575686,4.221388159096241,4.946996277272701,6.1708862230181705,8.674698592722418,,,,,,,,,
2.180000000000001,4.128440137803555,4.128440137803555,4.229323131144048,4.964538841545581,6.210191308557988,8.78048809736967,,,,,,,,,
2.1900000000000013,4.109588773548603,4.109588773548603,4.2372878757119175,4.982206450402735,6.25000014513731,8.888888652026655,,,,,,,,,
2.200000000000001,4.090908899009229,4.090908899009229,4.245282988250256,5.000000294744968,6.2903228554129615,9.000000292360784,,,,,,,,,
2.210000000000001,4.072398132383823,4.072398132383823,4.253307873308659,5.017920970022679,6.331168966591358,9.113924244940282,,,,,,,,,
2.220000000000001,4.0540540918707855,4.0540540918707855,4.26136372178793,5.035971453487873,6.37254919677973,9.230769477188588,,,,,,,,,
2.2300000000000013,4.0358743956685075,4.0358743956685075,4.269449938237667,5.054151745140551,6.414473668634892,9.35064912468195,,,,,,,,,
2.240000000000001,4.017857257425785,4.017857257425785,4.277566522657871,5.072463631331921,6.456953695714475,9.473684063851838,,,,,,,,,
2.250000000000001,4.000000295341016,4.000000295341016,4.285714070498942,5.090908898413181,6.499999996125698,9.599999934732917,,,,,,,,,
2.260000000000001,3.9823011276125913,3.9823011276125913,4.293893177211286,5.109489332735539,6.543623883426191,9.729729522764682,,,,,,,,,
2.2700000000000014,3.9647579678893092,3.9647579678893092,4.302103247344494,5.12820493429899,6.587837862074377,9.863013949692249,,,,,,,,,
2.280000000000001,3.947368434369564,3.947368434369564,4.310344876348973,5.147058680355549,6.63265324562788,,,,,,,,,,
2.290000000000001,3.930130740702153,3.930130740702153,4.318618064224719,5.1660517618060116,6.67808194309473,,,,,,,,,,
2.300000000000001,3.9130436959862704,3.9130436959862704,4.3269228109717375,5.185185369551181,6.724137649834155,,,,,,,,,,
2.3100000000000014,3.896103727519513,3.896103727519513,4.335260307490826,5.204460694491862,6.770833465754986,,,,,,,,,,
2.320000000000001,3.879310239851475,3.879310239851475,4.343629362881185,5.22388071388006,6.818181895315648,,,,,,,,,,
2.330000000000001,3.8626608511805527,3.8626608511805527,4.352031168043613,5.243445427715777,6.8661972293257705,,,,,,,,,,
2.340000000000001,3.8461537751555444,3.8461537751555444,4.360465127527714,5.263157813251018,6.914893758594989,,,,,,,,,,
2.3500000000000014,3.829787225425243,3.829787225425243,4.3689318367838865,5.283019061386586,6.964285773932932,,,,,,,,,,
2.360000000000001,3.813559415638447,3.813559415638447,4.377431891262534,5.3030303630232805,7.014388757050037,,,,,,,,,,
2.370000000000001,3.79746855944395,3.800474988520145,4.38596469551325,5.323194099962711,7.065217594206333,,,,,,,,,,
2.3800000000000012,3.781512870490551,3.803486776649952,4.39453144043684,5.343511463105678,7.116788362562655,,,,,,,,,,
2.3900000000000015,3.765690562427044,3.806502732932567,4.403130935132504,5.363984834253788,7.169117734730243,,,,,,,,,,
2.4000000000000012,3.7499998489022257,3.8095240482687958,4.411764965951443,5.3846154043078425,7.2222223833203305,,,,,,,,,,
2.410000000000001,3.7344395390152934,3.8125495317578313,4.420432341992855,5.405405555069445,7.2761195763945565,,,,,,,,,,
2.4200000000000013,3.719008441865444,3.81558037430048,4.429133658707142,5.426356477439404,7.330827177464961,,,,,,,,,,
2.4300000000000015,3.7037035802006715,3.8186159804463387,4.437870106995108,5.447470553219318,7.386363645493985,,,,,,,,,,
2.4400000000000013,3.688524358570575,3.821655754745006,4.446640495955945,5.468750164210796,7.442748034894466,,,,,,,,,,
2.450000000000001,3.6734695860743516,3.824701483547687,4.455445421040059,5.490195905864239,7.499999995529652,,,,,,,,,,
2.4600000000000013,3.658536880910397,3.8277513805031775,4.46428547769785,5.511810755431652,7.558139772713185,,,,,,,,,,
2.4700000000000015,3.643724456727504,3.8308060410618783,4.473161261379721,5.533597094714642,7.617187611758709,,,,,,,,,,
2.4800000000000013,3.629032313525677,3.8338660606741906,4.482071581184863,5.555555519163606,7.677165544331073,,,,,,,,,,
2.490000000000001,3.614458069503307,3.8369302484393115,4.491018223464488,5.577689006030559,7.738095006644727,,,,,,,,,,
2.5000000000000013,3.5999999383091925,3.839999795258045,4.499999997317792,5.599999937117099,7.799999816715719,,,,,,,,,,
2.5100000000000016,3.5856573244929306,3.84307470113039,4.509018093645574,5.622490098774433,7.8629031971097,,,,,,,,,,
2.5200000000000014,3.571428441703319,3.8461537751555444,4.518072512447834,5.645161277353763,7.926829561293125,,,,,,,,,,
2.530000000000001,3.557312099039554,3.84923820823431,4.527163253724575,5.668016450107098,7.991803322732448,,,,,,,,,,
2.5400000000000014,3.5433071056008334,3.852327404916287,4.536290317475796,5.691056807935238,8.057851276695729,,,,,,,,,,
2.5500000000000016,3.529411675035953,3.8554219606518743,4.545454299151897,5.714285923540594,8.125000218451024,,,,,,,,,,
2.5600000000000014,3.5156252118945126,3.858520684540272,4.554655794203281,5.737704987823962,8.193277538716792,,,,,,,,,,
2.570000000000001,3.501945334374905,3.8616253629326818,4.5638948026299495,5.7613169780373585,8.262711819112297,,,,,,,,,,
2.5800000000000014,3.4883720424771303,3.864734209477901,4.573170728981497,5.785123680531978,8.333333427608014,,,,,,,,,,
2.5900000000000016,3.4749035498499863,3.8678484150767325,4.5824847641587265,5.809128668010235,8.405172136723998,,,,,,,,,,
2.6000000000000014,3.46153866559267,3.8709679797291754,4.591836908161641,5.83333313137293,8.478260696232319,,,,,,,,,,
2.610000000000001,3.4482756033539776,3.874091712534427,4.601227160990238,5.857740643322467,8.552631855905059,,,,,,,,,,
2.6200000000000014,3.4351143631339074,3.877221399843692,4.610655522644521,5.882352990210057,8.628318365514279,,,,,,,,,,
2.6300000000000017,3.4220531585812566,3.8803558507561684,4.620123184025289,5.907173149287701,8.70535714298487,,,,,,,,,,
2.6400000000000015,3.4090907987952237,3.8834950652718545,4.629629549682141,5.932203502357005,8.783783915340901,,,,,,,,,,
2.6500000000000012,3.4000000575184828,3.8866396388411526,4.63917521506548,5.957447026669978,8.86363619595766,,,,,,,,,,
2.6600000000000015,3.4000000575184828,3.889789571464062,4.648760180175305,5.982906104028224,8.944953880012037,,,,,,,,,,
2.6700000000000017,3.4000000575184828,3.892944267690182,4.658385040462019,6.008583711683752,9.027778053581716,,,,,,,,,,
2.6800000000000015,3.4000000575184828,3.896103727519513,4.668049795925619,6.034482826888562,9.11214980274439,,,,,,,,,,
2.6900000000000013,3.4000000575184828,3.899269141852856,4.677754446566105,6.0606058314442635,9.198113190829755,,,,,,,,,,
2.7000000000000015,3.4000000575184828,3.9024393197894094,4.687500183284282,6.0869562980532645,9.285714067518711,,,,,,,,,,
2.7100000000000017,3.4000000575184828,3.9056142613291733,4.697285815179347,6.113537203967571,9.375000068843363,,,,,,,,,,
2.7200000000000015,3.4000000575184828,3.9087945619225506,4.707113128602504,6.14035093098879,9.466019426286223,,,,,,,,,,
2.7300000000000013,3.4000000575184828,3.9119802215695376,4.716980932652952,6.167401051819326,9.558823348581793,,,,,,,,,,
2.7400000000000015,3.4000000575184828,3.915171240270137,4.72689101368189,6.194690543711186,9.653465426266198,,,,,,,,,,
2.7500000000000018,3.4000000575184828,3.9183676180243494,4.7368421807885195,6.222222383916378,9.749999845325949,,,,,,,,,,
2.7600000000000016,3.4000000575184828,3.921568759381771,4.74683562487364,6.25000014513731,9.848484959900382,,,,,,,,,,
2.7700000000000014,3.4000000575184828,3.924775259792805,4.756870750486851,6.278026804625988,9.94897971957922,,,,,,,,,,
2.7800000000000016,3.4000000575184828,3.92798711925745,4.766949343979359,6.306306530535222,,,,,,,,,,,
2.790000000000002,3.4000000575184828,3.931203742325307,4.777070214450358,6.334841704666616,,,,,,,,,,,
2.8000000000000016,3.4000000575184828,3.9344263198971747,4.787233957350255,6.363636495172978,,,,,,,,,,,
2.8100000000000014,3.4000000575184828,3.937653661072254,4.797441168129444,6.392693879306316,,,,,,,,,,,
2.8200000000000016,3.4000000575184828,3.9408869567513474,4.8076924422383325,6.42201862066984,,,,,,,,,,,
2.830000000000002,3.4000000575184828,3.9441250160336496,4.817987184226514,6.45161310106516,,,,,,,,,,,
2.8400000000000016,3.4000000575184828,3.947368434369564,4.828325989544394,6.481481488645077,,,,,,,,,,,
2.8500000000000014,3.4000000575184828,3.9506172117590905,4.83870945364237,6.511627951562405,,,,,,,,,,,
2.8600000000000017,3.4000000575184828,3.9538713482022283,4.849138171970845,6.542056062519551,,,,,,,,,,,
2.870000000000002,3.4000000575184828,3.9571308436989776,4.8596109536290175,6.5727699896693235,,,,,,,,,,,
2.8800000000000017,3.4000000575184828,3.9603962936997417,4.87012958496809,6.60377330571413,,,,,,,,,,,
2.8900000000000015,3.4000000575184828,3.9636665073037154,4.880694065988065,6.635071369707585,,,,,,,,,,,
2.9000000000000017,3.4000000575184828,3.9669420799613,4.891304396688939,6.66666656345129,,,,,,,,,,,
2.910000000000002,3.4000000575184828,3.970223607122899,4.901960577070714,6.698564841449262,,,,,,,,,,,
2.9200000000000017,3.4000000575184828,3.9735098978877073,4.912663798034192,6.730769180953503,,,,,,,,,,,
2.9300000000000015,3.4000000575184828,3.976802143156528,4.923413464128972,6.763284941017629,,,,,,,,,,,
2.9400000000000017,3.4000000575184828,3.9800997474789623,4.934210766255857,6.796116289794446,,,,,,,,,,,
2.950000000000002,3.4000000575184828,3.983402710855007,4.945055108964445,6.829268586337566,,,,,,,,,,,
2.9600000000000017,3.4000000575184828,3.9867110332846636,4.955947087705136,6.8627448078989985,,,,,,,,,,,
2.9700000000000015,3.4000000575184828,3.990024714767933,4.9668872979283325,6.896551504433155,,,,,,,,,,,
2.9800000000000018,3.4000000575184828,3.993344350755214,4.977876335084439,6.930692844092846,,,,,,,,,,,
2.990000000000002,3.4000000575184828,3.9966693457961084,4.988913603723049,6.965174185931682,,,,,,,,,,,
3.0000000000000018,3.4000000575184828,4.000000295341016,5.000000294744968,7.000000293552876,,,,,,,,,,,
3.0100000000000016,3.4000000575184828,4.003336008489132,5.011135812699795,7.035175930559635,,,,,,,,,,,
3.020000000000002,3.4000000575184828,4.006677676141262,5.022321348488331,7.070707051455974,,,,,,,,,,,
3.030000000000002,3.4000000575184828,4.010025298297405,5.033556902110577,7.1065990152955045,,,,,,,,,,,
3.040000000000002,3.4000000575184828,4.01337768405676,5.044843069016933,7.142857181131838,,,,,,,,,,,
3.0500000000000016,3.4000000575184828,4.016736619770526,5.0561798492074,7.179486908018589,,,,,,,,,,,
3.060000000000002,3.4000000575184828,4.020100319087506,5.06756783813238,7.2164947459101665,,,,,,,,,,,
3.070000000000002,3.4000000575184828,4.023469972908497,5.079007035791873,7.253886053860189,,,,,,,,,,,
3.080000000000002,3.4000000575184828,4.026845581233502,5.090497442185878,7.2916667863726605,,,,,,,,,,,
3.0900000000000016,3.4000000575184828,4.0302265486121165,5.102040843665598,7.329842897951604,,,,,,,,,,,
3.100000000000002,3.4000000575184828,4.033613470494748,5.113636644780634,7.368420938551425,,,,,,,,,,,
3.110000000000002,3.4000000575184828,4.037005751430989,5.125284845530988,7.407407458126544,,,,,,,,,,,
3.120000000000002,3.4000000575184828,4.040403986871244,5.136986041367054,7.446808411180973,,,,,,,,,,,
3.1300000000000017,3.4000000575184828,4.04380817681551,5.148741423189641,7.4866309431195255,,,,,,,,,,,
3.140000000000002,3.4000000575184828,4.047217725813388,5.160550395548343,7.5268816038966175,,,,,,,,,,,
3.150000000000002,3.4000000575184828,4.050632633864879,5.1724135538935645,7.567567538917066,,,,,,,,,,,
3.160000000000002,3.4000000575184828,4.0540540918707855,5.184332089126109,7.608695893585681,,,,,,,,,,,
3.1700000000000017,3.4000000575184828,4.057480908930303,5.196304810345174,7.650273217856885,,,,,,,,,,,
3.180000000000002,3.4000000575184828,4.060913680493831,5.208333503901958,7.69230784803629,,,,,,,,,,,
3.190000000000002,3.4000000575184828,4.064352406561374,5.2204175743460635,7.734806334078312,,,,,,,,,,,
3.200000000000002,3.4000000575184828,4.067796491682529,5.2325582125782955,7.777777607738972,,,,,,,,,,,
3.2100000000000017,3.4000000575184828,4.071246531307697,5.2447554185986505,7.821228814423085,,,,,,,,,,,
3.220000000000002,3.4000000575184828,4.074703120887278,5.2570091924071285,7.865168290436268,,,,,,,,,,,
3.230000000000002,3.4000000575184828,4.078165069520473,5.269320724904537,7.909604372084141,,,,,,,,,,,
3.240000000000002,3.4000000575184828,4.08163237720728,5.28169001609087,7.954545395672323,,,,,,,,,,,
3.2500000000000018,3.4000000575184828,4.085106234848499,5.29411766141653,8.00000029295683,,,,,,,,,,,
3.260000000000002,3.4000000575184828,4.088586046993733,5.306603660881519,8.045976804792879,,,,,,,,,,,
3.2700000000000022,3.4000000575184828,4.0920718136429794,5.319149205386637,8.092485649287703,,,,,,,,,,,
3.280000000000002,3.4000000575184828,4.095562939345836,5.331753699481487,8.139535162746906,,,,,,,,,,,
3.290000000000002,3.4000000575184828,4.099060615003108,5.344418334066868,8.187134276926518,,,,,,,,,,,
3.300000000000002,3.4000000575184828,4.102564245164395,5.357143109142781,8.235294305384159,,,,,,,,,,,
3.3100000000000023,3.4000000575184828,4.106073829829693,5.369928620159627,8.284023584425452,,,,,,,,,,,
3.320000000000002,3.4000000575184828,4.109588773548603,5.382774867117405,8.333333427608014,,,,,,,,,,,
3.330000000000002,3.4000000575184828,4.113110267221929,5.39568363636732,8.383233362138274,,,,,,,,,,,
3.340000000000002,3.4000000575184828,4.116638310849668,5.408653737008571,8.433734701573847,,,,,,,,,,,
3.3500000000000023,3.4000000575184828,4.120171713531018,5.42168695539236,8.484848759472367,,,,,,,,,,,
3.360000000000002,3.4000000575184828,4.123711070716382,5.434782696068286,8.536585658490662,,,,,,,,,,,
3.370000000000002,3.4000000575184828,4.12725697785616,5.447942149937152,8.58895730763674,,,,,,,,,,,
3.380000000000002,3.4000000575184828,4.1308088394999505,5.461165316998958,8.641975020468234,,,,,,,,,,,
3.3900000000000023,3.4000000575184828,4.134366655647755,5.4744527927041045,8.695651896893978,,,,,,,,,,,
3.400000000000002,3.4000000575184828,4.137931021749974,5.487805172502995,8.749999845921995,,,,,,,,,,,
3.410000000000002,3.4000000575184828,4.1415013423562055,5.501222456395626,8.80503137201071,,,,,,,,,,,
3.420000000000002,3.4000000575184828,4.14507761746645,5.514705835282802,8.86075957506895,,,,,,,,,,,
3.4300000000000024,3.4000000575184828,4.148660442531108,5.528255309164523,8.91719755500555,,,,,,,,,,,
3.440000000000002,3.4000000575184828,4.15224922209978,5.5418720689415935,8.97435900717974,,,,,,,,,,,
3.450000000000002,3.4000000575184828,4.1558439561724665,5.555555519163606,9.032258222401147,,,,,,,,,,,
3.460000000000002,3.4000000575184828,4.159445240199567,5.569306850731371,9.090908896028996,,,,,,,,,,,
3.4700000000000024,3.4000000575184828,4.1630530741810805,5.583126659095287,9.150326509773734,,,,,,,,,,,
3.480000000000002,3.4000000575184828,4.166666862666608,5.597014944255353,9.210526545345783,,,,,,,,,,,
3.490000000000002,3.4000000575184828,4.170286605656148,5.610972301661969,9.271523293554782,,,,,,,,,,,
3.500000000000002,3.4000000575184828,4.173912898600102,5.624999922215938,9.333333427011972,,,,,,,,,,,
3.5100000000000025,3.4000000575184828,4.17754574149847,5.639097805917261,9.39597302287817,,,,,,,,,,,
3.5200000000000022,3.4000000575184828,4.181184538900853,5.653266548216342,9.459459349215035,,,,,,,,,,,
3.530000000000002,3.4000000575184828,4.184829886257651,5.667506149113178,9.523809674084184,,,,,,,,,,,
3.5400000000000023,3.4000000575184828,4.188481783568861,5.681818394958974,9.589041265547277,,,,,,,,,,,
3.5500000000000025,3.4000000575184828,4.192139635384084,5.696202690303325,9.655172582566738,,,,,,,,,,,
3.5600000000000023,3.4000000575184828,4.195804037153721,5.710659630596638,9.722222084105017,,,,,,,,,,,
3.570000000000002,3.4000000575184828,4.199474988877773,5.725191002190112,9.790210015475754,,,,,,,,,,,
3.5800000000000023,3.4000000575184828,4.20315249055624,5.739796209633349,9.859154835641384,,,,,,,,,,,
3.5900000000000025,3.4000000575184828,4.206835946738721,5.754475848376751,9.929077980816363,,,,,,,,,,,
3.6000000000000023,3.4000000575184828,4.2105265483260155,5.769230513870717,,,,,,,,,,,,
3.610000000000002,3.4000000575184828,4.214223104417325,5.78406199246645,,,,,,,,,,,,
3.6200000000000023,3.4000000575184828,4.217926210463048,5.79896909326315,,,,,,,,,,,,
3.6300000000000026,3.4000000575184828,4.221635866463185,5.813953602612019,,,,,,,,,,,,
3.6400000000000023,3.4000000575184828,4.225352072417735,5.829015520513057,,,,,,,,,,,,
3.650000000000002,3.4000000575184828,4.2290748283267,5.844156037867069,,,,,,,,,,,,
3.6600000000000024,3.4000000575184828,4.232804134190083,5.859375154674053,,,,,,,,,,,,
3.6700000000000026,3.4000000575184828,4.236539990007877,5.87467346638441,,,,,,,,,,,,
3.6800000000000024,3.4000000575184828,4.240282395780085,5.890052163898945,,,,,,,,,,,,
3.690000000000002,3.4000000575184828,4.2440319469571115,5.905511842668059,,,,,,,,,,,,
3.7000000000000024,3.4000000575184828,4.24778745263815,5.921052502691747,,,,,,,,,,,,
3.7100000000000026,3.4000000575184828,4.251550103724002,5.936675334870817,,,,,,,,,,,,
3.7200000000000024,3.4000000575184828,4.255319304764271,5.952380934655666,,,,,,,,,,,,
3.730000000000002,3.4000000575184828,4.259095055758953,5.968169897496701,,,,,,,,,,,,
3.7400000000000024,3.4000000575184828,4.262877356708051,5.984042818844319,,,,,,,,,,,,
3.7500000000000027,3.4000000575184828,4.266666803061964,6.000000294148922,,,,,,,,,,,,
3.7600000000000025,3.4000000575184828,4.270462799370289,6.0160429188609115,,,,,,,,,,,,
3.7700000000000022,3.4000000575184828,4.274265345633031,6.032171288430691,,,,,,,,,,,,
3.7800000000000025,3.4000000575184828,4.278075037300587,6.0483871892094605,,,,,,,,,,,,
3.7900000000000027,3.4000000575184828,4.28189127892256,6.064690025746822,,,,,,,,,,,,
3.8000000000000025,3.4000000575184828,4.285714070498942,6.081080988943578,,,,,,,,,,,,
3.8100000000000023,3.4000000575184828,4.289544007480144,6.0975612697005275,,,,,,,,,,,,
3.8200000000000025,3.4000000575184828,4.293381089866161,6.114130272567273,,,,,,,,,,,,
3.8300000000000027,3.4000000575184828,4.297224722206591,6.130790379345418,,,,,,,,,,,,
3.8400000000000025,3.4000000575184828,4.301075499951839,6.147540994584562,,,,,,,,,,,,
3.8500000000000023,3.4000000575184828,4.3049328276515,6.164383309185505,,,,,,,,,,,,
3.8600000000000025,3.4000000575184828,4.308797300755977,6.181318514049053,,,,,,,,,,,,
3.8700000000000028,3.4000000575184828,4.312668323814869,6.198347204625607,,,,,,,,,,,,
3.8800000000000026,3.4000000575184828,4.316546492278576,6.215469380915165,,,,,,,,,,,,
3.8900000000000023,3.4000000575184828,4.3204318061470985,6.232686829268932,,,,,,,,,,,,
3.9000000000000026,3.4000000575184828,4.324324265420437,6.25000014513731,,,,,,,,,,,,
3.910000000000003,3.4000000575184828,4.328223870098592,6.267409328520298,,,,,,,,,,,,
3.9200000000000026,3.4000000575184828,4.3321300247311605,6.284916165769101,,,,,,,,,,,,
3.9300000000000024,3.4000000575184828,4.336043324768545,6.3025212523341185,,,,,,,,,,,,
3.9400000000000026,3.4000000575184828,4.339963770210742,6.320224588215352,,,,,,,,,,,,
3.950000000000003,3.4000000575184828,4.343891361057759,6.338027959764004,,,,,,,,,,,,
3.9600000000000026,3.4000000575184828,4.347826097309589,6.355931962430477,,,,,,,,,,,,
3.9700000000000024,3.4000000575184828,4.351767978966237,6.373937787115576,,,,,,,,,,,,
3.9800000000000026,3.4000000575184828,4.3557170060276995,6.392045433819295,,,,,,,,,,,,
3.990000000000003,3.4000000575184828,4.359673178493978,6.41025668889284,,,,,,,,,,,,
4.000000000000003,3.4000000575184828,4.363636496365071,6.428571552336216,,,,,,,,,,,,
4.0100000000000025,3.4000000575184828,4.36760695964098,6.446991215050222,,,,,,,,,,,,
4.020000000000003,3.4000000575184828,4.371584568321705,6.46551746338606,,,,,,,,,,,,
4.030000000000003,3.4000000575184828,4.375569917857648,6.48414970189333,,,,,,,,,,,,
4.040000000000003,3.4000000575184828,4.379561817348005,6.502890312373639,,,,,,,,,,,,
4.0500000000000025,3.4000000575184828,4.3835614576935775,6.521739294826986,,,,,,,,,,,,
4.060000000000002,3.4000000575184828,4.387568838894369,6.540697840154172,,,,,,,,,,,,
4.070000000000003,3.4000000575184828,4.391582770049572,6.559766543805599,,,,,,,,,,,,
4.080000000000003,3.4000000575184828,4.395604442059993,6.578947192132473,,,,,,,,,,,,
4.0900000000000025,3.4000000575184828,4.39963325947523,6.598240380585194,,,,,,,,,,,,
4.100000000000003,3.4000000575184828,4.403669817745685,6.617647300064565,,,,,,,,,,,,
4.110000000000003,3.4000000575184828,4.4077135214209555,6.637167950570584,,,,,,,,,,,,
4.120000000000003,3.4000000575184828,4.411764965951443,6.656804713904858,,,,,,,,,,,,
4.130000000000003,3.4000000575184828,4.415823555886746,6.676557590067386,,,,,,,,,,,,
4.140000000000002,3.4000000575184828,4.419889291226864,6.696428365409377,,,,,,,,,,,,
4.150000000000003,3.4000000575184828,4.4239633628726,6.716417635381221,,,,,,,,,,,,
4.160000000000003,3.4000000575184828,4.428043984472755,6.7365271863341345,,,,,,,,,,,,
4.170000000000003,3.4000000575184828,4.432132942378521,6.756757018268109,,,,,,,,,,,,
4.180000000000003,3.4000000575184828,4.436229045689107,6.777108322083951,,,,,,,,,,,,
4.190000000000003,3.4000000575184828,4.4403328898549095,6.797582884132863,,,,,,,,,,,,
4.200000000000003,3.4000000575184828,4.444444474875928,6.818181895315648,,,,,,,,,,,,
4.210000000000003,3.4000000575184828,4.448563205301761,6.838905951082706,,,,,,,,,,,,
4.220000000000002,3.4000000575184828,4.452690272033214,6.859756242334843,,,,,,,,,,,,
4.230000000000003,3.4000000575184828,4.456824484169482,6.880733959972858,,,,,,,,,,,,
4.240000000000003,3.4000000575184828,4.46096643716097,6.901840294897557,,,,,,,,,,,,
4.250000000000003,3.4000000575184828,4.465116131007672,6.923077033460139,,,,,,,,,,,,
4.260000000000003,3.4000000575184828,4.469273565709591,6.94444417566061,,,,,,,,,,,,
4.270000000000003,3.4000000575184828,4.473438741266728,6.96594410330057,,,,,,,,,,,,
4.280000000000003,3.4000000575184828,4.4776116576790805,6.987577411830426,,,,,,,,,,,,
4.290000000000003,3.4000000575184828,4.481792910397052,7.0093458876013734,,,,,,,,,,,,
4.3000000000000025,3.4000000575184828,4.4859813085198414,7.031250126063824,,,,,,,,,,,,
4.310000000000003,3.4000000575184828,4.490177447497846,7.053291318118571,,,,,,,,,,,,
4.320000000000003,3.4000000575184828,4.494381922781468,7.075471845567225,,,,,,,,,,,,
4.330000000000003,3.4000000575184828,4.498594138920307,7.097791708409787,,,,,,,,,,,,
4.340000000000003,3.4000000575184828,4.502814095914365,7.120253288447856,,,,,,,,,,,,
4.350000000000003,3.4000000575184828,4.507042389214039,7.142857181131838,,,,,,,,,,,,
4.360000000000003,3.4000000575184828,4.511278423368932,7.165605172812938,,,,,,,,,,,,
4.370000000000003,3.4000000575184828,4.51552219837904,7.188498454391956,,,,,,,,,,,,
4.380000000000003,3.4000000575184828,4.519773714244366,7.211538216769693,,,,,,,,,,,,
4.390000000000003,3.4000000575184828,4.524034161865712,7.2347268417477615,,,,,,,,,,,,
4.400000000000003,3.4000000575184828,4.5283017548918725,7.258064329326153,,,,,,,,,,,,
4.410000000000003,3.4000000575184828,4.532577684223652,7.281553656756877,,,,,,,,,,,,
4.4200000000000035,3.4000000575184828,4.53686194986105,7.305194824039937,,,,,,,,,,,,
4.430000000000003,3.4000000575184828,4.541153956353664,7.328990212976931,,,,,,,,,,,,
4.440000000000003,3.4000000575184828,4.545454299151897,7.352941014468669,,,,,,,,,,,,
4.450000000000003,3.4000000575184828,4.54976297825575,7.377049014866351,,,,,,,,,,,,
4.460000000000003,3.4000000575184828,4.554079993665217,7.401316000521183,,,,,,,,,,,,
4.470000000000003,3.4000000575184828,4.558404749929906,7.425742566883564,,,,,,,,,,,,
4.480000000000003,3.4000000575184828,4.56273784250021,7.4503310957551,,,,,,,,,,,,
4.490000000000003,3.4000000575184828,4.567078675925732,7.475082778036594,,,,,,,,,,,,
4.5000000000000036,3.4000000575184828,4.571428441107274,7.499999995529652,,,,,,,,,,,,
4.510000000000003,3.4000000575184828,4.575786542594434,7.525083343684672,,,,,,,,,,,,
4.520000000000003,3.4000000575184828,4.5801523849368095,7.550335799753666,,,,,,,,,,,,
4.530000000000003,3.4000000575184828,4.584527159035208,7.57575736373663,,,,,,,,,,,,
4.540000000000003,3.4000000575184828,4.588910269439221,7.601351608335971,,,,,,,,,,,,
4.550000000000003,3.4000000575184828,4.593301716148854,7.627118533551693,,,,,,,,,,,,
4.560000000000003,3.4000000575184828,4.597700903713704,7.653061116635799,,,,,,,,,,,,
4.570000000000003,3.4000000575184828,4.602109023034574,7.679181143939495,,,,,,,,,,,,
4.580000000000004,3.4000000575184828,4.606526074111462,7.705479210913182,,,,,,,,,,,,
4.590000000000003,3.4000000575184828,4.610950866043568,7.731958890259266,,,,,,,,,,,,
4.600000000000003,3.4000000575184828,4.615384589731693,7.758620777428151,,,,,,,,,,,,
4.610000000000003,3.4000000575184828,4.619826649725438,7.785467254221439,,,,,,,,,,,,
4.620000000000003,3.4000000575184828,4.624277641475201,7.812500106990337,,,,,,,,,,,,
4.6300000000000034,3.4000000575184828,4.628736969530582,7.839721122086047,,,,,,,,,,,,
4.640000000000003,3.4000000575184828,4.633204633891584,7.867132681310178,,,,,,,,,,,,
4.650000000000003,3.4000000575184828,4.637681230008601,7.894736571013928,,,,,,,,,,,,
4.660000000000004,3.4000000575184828,4.642166162431241,7.922535172998906,,,,,,,,,,,,
4.6700000000000035,3.4000000575184828,4.646660026609897,7.950530273616314,,,,,,,,,,,,
4.680000000000003,3.4000000575184828,4.651162822544576,7.978723659217357,,,,,,,,,,,,
4.690000000000003,3.4000000575184828,4.655673954784872,8.007117711603641,,,,,,,,,,,,
4.700000000000003,3.4000000575184828,4.660194018781185,8.035714217126369,,,,,,,,,,,,
4.7100000000000035,3.4000000575184828,4.6647230145335215,8.064516153037548,,,,,,,,,,,,
4.720000000000003,3.4000000575184828,4.669260942041875,8.093525305688381,,,,,,,,,,,,
4.730000000000003,3.4000000575184828,4.673807205855846,8.122743461430073,,,,,,,,,,,,
4.740000000000004,3.4000000575184828,4.67836240142584,8.152174192965031,,,,,,,,,,,,
4.7500000000000036,3.4000000575184828,4.682927124202251,8.181818095743658,,,,,,,,,,,,
4.760000000000003,3.4000000575184828,4.687500183284282,8.211678742468358,,,,,,,,,,,,
4.770000000000003,3.4000000575184828,4.6920821741223335,8.241758514940742,,,,,,,,,,,,
4.780000000000003,3.4000000575184828,4.696673096716404,8.272058604061606,,,,,,,,,,,,
4.790000000000004,3.4000000575184828,4.701273546516896,8.302583177983763,,,,,,,,,,,,
4.800000000000003,3.4000000575184828,4.7058823326230055,8.333333427608014,,,,,,,,,,,,
4.810000000000003,3.4000000575184828,4.710500645935536,8.364312330186369,,,,,,,,,,,,
4.820000000000004,3.4000000575184828,4.7151278910040855,8.395522267520427,,,,,,,,,,,,
4.830000000000004,3.4000000575184828,4.719764067828654,8.426966216862205,,,,,,,,,,,,
4.840000000000003,3.4000000575184828,4.724409176409246,8.458646560013296,,,,,,,,,,,,
4.850000000000003,3.4000000575184828,4.729063812196255,8.490566274225714,,,,,,,,,,,,
4.860000000000003,3.4000000575184828,4.733727975189687,8.52272714585066,,,,,,,,,,,,
4.870000000000004,3.4000000575184828,4.738401069939139,8.555133343040943,,,,,,,,,,,,
4.8800000000000034,3.4000000575184828,4.743083096444607,8.587786056697372,,,,,,,,,,,,
4.890000000000003,3.4000000575184828,4.747774650156499,8.620689454972744,,,,,,,,,,,,
4.900000000000004,3.4000000575184828,4.75247513562441,8.653845919668676,,,,,,,,,,,,
4.910000000000004,3.4000000575184828,4.75718514829874,8.687258428037168,,,,,,,,,,,,
4.9200000000000035,3.4000000575184828,4.7619046881794915,8.720929957330227,,,,,,,,,,,,
4.930000000000003,3.4000000575184828,4.7666337552666675,8.754864080250268,,,,,,,,,,,,
4.940000000000003,3.4000000575184828,4.771371754109859,8.789062583148478,,,,,,,,,,,,
4.950000000000004,3.4000000575184828,4.776119280159474,8.823529634177685,,,,,,,,,,,,
4.9600000000000035,3.4000000575184828,4.780876333415508,8.858267615139486,,,,,,,,,,,,
4.970000000000003,3.4000000575184828,4.785642913877965,8.89328069418669,,,,,,,,,,,,
4.980000000000004,3.4000000575184828,4.790419021546841,8.9285712531209,,,,,,,,,,,,
4.990000000000004,3.4000000575184828,4.795204656422138,8.964143460094927,,,,,,,,,,,,
5.0000000000000036,3.4000000575184828,4.799999818503858,9.000000292360784,,,,,,,,,,,,
5.010000000000003,3.4000000575184828,4.804804507791996,9.036144727170466,,,,,,,,,,,,
5.020000000000003,3.4000000575184828,4.809619319736958,9.072580932676793,,,,,,,,,,,,
5.030000000000004,3.4000000575184828,4.81444306343794,9.109311886131763,,,,,,,,,,,,
5.040000000000004,3.4000000575184828,4.819276929795743,9.146341755688194,,,,,,,,,,,,
5.050000000000003,3.4000000575184828,4.824120323359967,9.18367351859808,,,,,,,,,,,,
5.060000000000004,3.4000000575184828,4.828973839581014,9.221311343014243,,,,,,,,,,,,
5.070000000000004,3.4000000575184828,4.83383688300848,9.259259397089483,,,,,,,,,,,,
5.080000000000004,3.4000000575184828,4.83870945364237,9.297520658075811,,,,,,,,,,,,
5.090000000000003,3.4000000575184828,4.843592146933078,9.336099294126036,,,,,,,,,,,,
5.100000000000003,3.4000000575184828,4.848484962880612,9.375000068843363,,,,,,,,,,,,
5.110000000000004,3.4000000575184828,4.8533873060345645,9.414225959479808,,,,,,,,,,,,
5.120000000000004,3.4000000575184828,4.858299771845342,9.453781729638578,,,,,,,,,,,,
5.1300000000000034,3.4000000575184828,4.863221764862537,9.493670952022079,,,,,,,,,,,,
5.140000000000004,3.4000000575184828,4.868153880536555,9.533898390233517,,,,,,,,,,,,
5.150000000000004,3.4000000575184828,4.8730967143178,9.57446821242571,,,,,,,,,,,,
5.160000000000004,3.4000000575184828,4.878049075305464,9.615384586751464,,,,,,,,,,,,
5.1700000000000035,3.4000000575184828,4.8830109634995456,9.65665227681399,,,,,,,,,,,,
5.180000000000003,3.4000000575184828,4.887983569800856,9.698276046216488,,,,,,,,,,,,
5.190000000000004,3.4000000575184828,4.892966298758987,9.740259467661382,,,,,,,,,,,,
5.200000000000004,3.4000000575184828,4.897959150373936,9.782608495652678,,,,,,,,,,,,
5.2100000000000035,3.4000000575184828,4.902962124645711,9.825327298343183,,,,,,,,,,,,
5.220000000000004,3.4000000575184828,4.907975221574308,9.868421234786513,,,,,,,,,,,,
5.230000000000004,3.4000000575184828,4.9129990366101275,9.911894473135472,,,,,,,,,,,,
5.240000000000004,3.4000000575184828,4.918032974302768,9.955752372443676,,,,,,,,,,,,
5.2500000000000036,3.4000000575184828,4.923077034652234,,,,,,,,,,,,,
5.260000000000003,3.4000000575184828,4.928131217658521,,,,,,,,,,,,,
5.270000000000004,3.4000000575184828,4.933196118772029,,,,,,,,,,,,,
5.280000000000004,3.4000000575184828,4.938271737992764,,,,,,,,,,,,,
5.290000000000004,3.4000000575184828,4.94335747987032,,,,,,,,,,,,,
5.300000000000004,3.4000000575184828,4.948453344404697,,,,,,,,,,,,,
5.310000000000004,3.4000000575184828,4.953560522496701,,,,,,,,,,,,,
5.320000000000004,3.4000000575184828,4.958677823245525,,,,,,,,,,,,,
5.330000000000004,3.4000000575184828,4.963805842101573,,,,,,,,,,,,,
5.340000000000003,3.4000000575184828,4.968943983614446,,,,,,,,,,,,,
5.350000000000004,3.4000000575184828,4.974093438684939,,,,,,,,,,,,,
5.360000000000004,3.4000000575184828,4.979253016412258,,,,,,,,,,,,,
5.370000000000004,3.4000000575184828,4.984423907697201,,,,,,,,,,,,,
5.380000000000004,3.4000000575184828,4.989604921638966,,,,,,,,,,,,,
5.390000000000004,3.4000000575184828,4.9947972491383545,,,,,,,,,,,,,
5.400000000000004,3.4000000575184828,5.000000294744968,,,,,,,,,,,,,
5.410000000000004,3.4000000575184828,5.005214058458806,,,,,,,,,,,,,
5.4200000000000035,3.4000000575184828,5.010438540279866,,,,,,,,,,,,,
5.430000000000004,3.4000000575184828,5.015673740208149,,,,,,,,,,,,,
5.440000000000004,3.4000000575184828,5.020920253694058,,,,,,,,,,,,,
5.450000000000004,3.4000000575184828,5.026178080737591,,,,,,,,,,,,,
5.460000000000004,3.4000000575184828,5.031446625888348,,,,,,,,,,,,,
5.470000000000004,3.4000000575184828,5.036725889146327,,,,,,,,,,,,,
5.480000000000004,3.4000000575184828,5.042017061412334,,,,,,,,,,,,,
5.490000000000004,3.4000000575184828,5.047318356335163,,,,,,,,,,,,,
5.5000000000000036,3.4000000575184828,5.052631560266018,,,,,,,,,,,,,
5.510000000000004,3.4000000575184828,5.057955482304095,,,,,,,,,,,,,
5.520000000000004,3.4000000575184828,5.0632913133502,,,,,,,,,,,,,
5.530000000000004,3.4000000575184828,5.068637862503529,,,,,,,,,,,,,
5.5400000000000045,3.4000000575184828,5.0739957252144805,,,,,,,,,,,,,
5.550000000000004,3.4000000575184828,5.079364901483057,,,,,,,,,,,,,
5.560000000000004,3.4000000575184828,5.084745986759662,,,,,,,,,,,,,
5.570000000000004,3.4000000575184828,5.090137790143489,,,,,,,,,,,,,
5.580000000000004,3.4000000575184828,5.095541502535342,,,,,,,,,,,,,
5.590000000000004,3.4000000575184828,5.10095652848482,,,,,,,,,,,,,
5.600000000000004,3.4000000575184828,5.106382867991924,,,,,,,,,,,,,
5.610000000000004,3.4000000575184828,5.111821116507052,,,,,,,,,,,,,
5.6200000000000045,3.4000000575184828,5.117270678579807,,,,,,,,,,,,,
5.630000000000004,3.4000000575184828,5.122732149660587,,,,,,,,,,,,,
5.640000000000004,3.4000000575184828,5.12820493429899,,,,,,,,,,,,,
5.650000000000004,3.4000000575184828,5.133689627945422,,,,,,,,,,,,,
5.660000000000004,3.4000000575184828,5.139186230599879,,,,,,,,,,,,,
5.670000000000004,3.4000000575184828,5.144694742262363,,,,,,,,,,,,,
5.680000000000004,3.4000000575184828,5.150214567482472,,,,,,,,,,,,,
5.690000000000004,3.4000000575184828,5.155746301710604,,,,,,,,,,,,,
5.700000000000005,3.4000000575184828,5.161290540397166,,,,,,,,,,,,,
5.710000000000004,3.4000000575184828,5.166846092641352,,,,,,,,,,,,,
5.720000000000004,3.4000000575184828,5.1724135538935645,,,,,,,,,,,,,
5.730000000000004,3.4000000575184828,5.177993519604206,,,,,,,,,,,,,
5.740000000000004,3.4000000575184828,5.183585394322872,,,,,,,,,,,,,
5.750000000000004,3.4000000575184828,5.189189178049563,,,,,,,,,,,,,
5.760000000000004,3.4000000575184828,5.194805466234683,,,,,,,,,,,,,
5.770000000000004,3.4000000575184828,5.20043366342783,,,,,,,,,,,,,
5.780000000000005,3.4000000575184828,5.206073769629002,,,,,,,,,,,,,
5.7900000000000045,3.4000000575184828,5.211726380288601,,,,,,,,,,,,,
5.800000000000004,3.4000000575184828,5.217391495406627,,,,,,,,,,,,,
5.810000000000004,3.4000000575184828,5.223068519532681,,,,,,,,,,,,,
5.820000000000004,3.4000000575184828,5.228758048117161,,,,,,,,,,,,,
5.8300000000000045,3.4000000575184828,5.2344600811600674,,,,,,,,,,,,,
5.840000000000004,3.4000000575184828,5.240174618661403,,,,,,,,,,,,,
5.850000000000004,3.4000000575184828,5.245901660621167,,,,,,,,,,,,,
5.860000000000005,3.4000000575184828,5.251641207039354,,,,,,,,,,,,,
5.8700000000000045,3.4000000575184828,5.2573932579159735,,,,,,,,,,,,,
5.880000000000004,3.4000000575184828,5.263157813251018,,,,,,,,,,,,,
5.890000000000004,3.4000000575184828,5.268935468494892,,,,,,,,,,,,,
5.900000000000004,3.4000000575184828,5.274725032746792,,,,,,,,,,,,,
5.910000000000005,3.4000000575184828,5.280528292357921,,,,,,,,,,,,,
5.920000000000004,3.4000000575184828,5.286343460977077,,,,,,,,,,,,,
5.930000000000004,3.4000000575184828,5.2921717295050605,,,,,,,,,,,,,
5.940000000000005,3.4000000575184828,5.298013097941874,,,,,,,,,,,,,
5.950000000000005,3.4000000575184828,5.303867566287517,,,,,,,,,,,,,
5.960000000000004,3.4000000575184828,5.309734539091586,,,,,,,,,,,,,
5.970000000000004,3.4000000575184828,5.3156146118044845,,,,,,,,,,,,,
5.980000000000004,3.4000000575184828,5.3215077844262115,,,,,,,,,,,,,
5.990000000000005,3.4000000575184828,5.327414056956767,,,,,,,,,,,,,
6.000000000000004,3.4000000575184828,5.33333342939615,,,,,,,,,,,,,


==> data/figure4_y_stake_budget_2_base_service_10_0.33.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.07,min_stake_threshold_0.13,min_stake_threshold_0.20,min_stake_threshold_0.27,min_stake_threshold_0.33,min_stake_threshold_0.40,min_stake_threshold_0.47,min_stake_threshold_0.53,min_stake_threshold_0.60,min_stake_threshold_0.67,min_stake_threshold_0.73,min_stake_threshold_0.80,min_stake_threshold_0.87,min_stake_threshold_0.93
1.0,,,,,,,,,,,,,,,
1.01,,,,,,,,,,,,,,,
1.02,,,,,,,,,,,,,,,
1.03,,,,,,,,,,,,,,,
1.04,,,,,,,,,,,,,,,
1.05,,,,,,,,,,,,,,,
1.06,,,,,,,,,,,,,,,
1.07,,,,,,,,,,,,,,,
1.08,,,,,,,,,,,,,,,
1.09,,,,,,,,,,,,,,,
1.1,,,,,,,,,,,,,,,
1.11,,,,,,,,,,,,,,,
1.12,,,,,,,,,,,,,,,
1.1300000000000001,,,,,,,,,,,,,,,
1.1400000000000001,,,,,,,,,,,,,,,
1.1500000000000001,,,,,,,,,,,,,,,
1.1600000000000001,,,,,,,,,,,,,,,
1.1700000000000002,,,,,,,,,,,,,,,
1.1800000000000002,,,,,,,,,,,,,,,
1.1900000000000002,,,,,,,,,,,,,,,
1.2000000000000002,,,,,,,,,,,,,,,
1.2100000000000002,,,,,,,,,,,,,,,
1.2200000000000002,,,,,,,,,,,,,,,
1.2300000000000002,,,,,,,,,,,,,,,
1.2400000000000002,,,,,,,,,,,,,,,
1.2500000000000002,,,,,,,,,,,,,,,
1.2600000000000002,,,,,,,,,,,,,,,
1.2700000000000002,,,,,,,,,,,,,,,
1.2800000000000002,,,,,,,,,,,,,,,
1.2900000000000003,,,,,,,,,,,,,,,
1.3000000000000003,,,,,,,,,,,,,,,
1.3100000000000003,,,,,,,,,,,,,,,
1.3200000000000003,,,,,,,,,,,,,,,
1.3300000000000003,,,,,,,,,,,,,,,
1.3400000000000003,,,,,,,,,,,,,,,
1.3500000000000003,,,,,,,,,,,,,,,
1.3600000000000003,,,,,,,,,,,,,,,
1.3700000000000003,,,,,,,,,,,,,,,
1.3800000000000003,,,,,,,,,,,,,,,
1.3900000000000003,,,,,,,,,,,,,,,
1.4000000000000004,,,,,,,,,,,,,,,
1.4100000000000004,,,,,,,,,,,,,,,
1.4200000000000004,,,,,,,,,,,,,,,
1.4300000000000004,,,,,,,,,,,,,,,
1.4400000000000004,,,,,,,,,,,,,,,
1.4500000000000004,,,,,,,,,,,,,,,
1.4600000000000004,,,,,,,,,,,,,,,
1.4700000000000004,,,,,,,,,,,,,,,
1.4800000000000004,,,,,,,,,,,,,,,
1.4900000000000004,,,,,,,,,,,,,,,
1.5000000000000004,,,,,,,,,,,,,,,
1.5100000000000005,,,,,,,,,,,,,,,
1.5200000000000005,,,,,,,,,,,,,,,
1.5300000000000005,,,,,,,,,,,,,,,
1.5400000000000005,,,,,,,,,,,,,,,
1.5500000000000005,,,,,,,,,,,,,,,
1.5600000000000005,,,,,,,,,,,,,,,
1.5700000000000005,,,,,,,,,,,,,,,
1.5800000000000005,,,,,,,,,,,,,,,
1.5900000000000005,,,,,,,,,,,,,,,
1.6000000000000005,,,,,,,,,,,,,,,
1.6100000000000005,,,,,,,,,,,,,,,
1.6200000000000006,,,,,,,,,,,,,,,
1.6300000000000006,,,,,,,,,,,,,,,
1.6400000000000006,,,,,,,,,,,,,,,
1.6500000000000006,,,,,,,,,,,,,,,
1.6600000000000006,,,,,,,,,,,,,,,
1.6700000000000006,,,,,,,,,,,,,,,
1.6800000000000006,,,,,,,,,,,,,,,
1.6900000000000006,,,,,,,,,,,,,,,
1.7000000000000006,,,,,,,,,,,,,,,
1.7100000000000006,,,,,,,,,,,,,,,
1.7200000000000006,,,,,,,,,,,,,,,
1.7300000000000006,,,,,,,,,,,,,,,
1.7400000000000007,,,,,,,,,,,,,,,
1.7500000000000007,,,,,,,,,,,,,,,
1.7600000000000007,,,,,,,,,,,,,,,
1.7700000000000007,,,,,,,,,,,,,,,
1.7800000000000007,,,,,,,,,,,,,,,
1.7900000000000007,,,,,,,,,,,,,,,
1.8000000000000007,,,,,,,,,,,,,,,
1.8100000000000007,,,,,,,,,,,,,,,
1.8200000000000007,,,,,,,,,,,,,,,
1.8300000000000007,,,,,,,,,,,,,,,
1.8400000000000007,,,,,,,,,,,,,,,
1.8500000000000008,,,,,,,,,,,,,,,
1.8600000000000008,,,,,,,,,,,,,,,
1.8700000000000008,,,,,,,,,,,,,,,
1.8800000000000008,,,,,,,,,,,,,,,
1.8900000000000008,,,,,,,,,,,,,,,
1.9000000000000008,,,,,,,,,,,,,,,
1.9100000000000008,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,9.890109920203688,,,
1.9200000000000008,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.782608495652678,9.836065650880336,,,
1.9300000000000008,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,9.67741920500994,,,,
1.9400000000000008,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,9.57446821242571,,,,
1.9500000000000008,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,9.473684063851838,,,,
1.9600000000000009,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.375000068843363,9.444444471895697,,,,
1.9700000000000009,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.27835072785616,9.622641340792182,,,,
1.9800000000000009,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.18367351859808,9.807692439258101,,,,
1.9900000000000009,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,9.090908896028996,,,,,
2.000000000000001,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,9.000000292360784,,,,,
2.0100000000000007,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,8.910891139805319,9.13705570667982,,,,,
2.020000000000001,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,8.823529634177685,9.27835072785616,,,,,
2.030000000000001,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,8.737863971292974,9.424083640873434,,,,,
2.040000000000001,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,8.653845919668676,9.57446821242571,,,,,
2.0500000000000007,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.571428438723085,8.636363495886325,9.729729522764682,,,,,
2.060000000000001,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.490566274225714,8.74233104020357,9.890109920203688,,,,,
2.070000000000001,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.411214767396448,8.850931666195393,,,,,,
2.080000000000001,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.333333427608014,8.962264218628409,,,,,,
2.0900000000000007,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,8.25688057333231,9.076432901322843,,,,,,
2.100000000000001,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.181818095743658,8.219177844822408,9.193548468053343,,,,,,
2.110000000000001,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.10810788601637,8.298755027353767,9.313725245296958,,,,,,
2.120000000000001,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.035714217126369,8.379888121783733,9.437085895836354,,,,,,
2.130000000000001,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,7.964601957499982,8.462623573243619,9.563758441507819,,,,,,
2.140000000000001,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,7.894736571013928,8.54700842231512,9.69387745410204,,,,,,
2.1500000000000012,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,7.82608709424734,8.633093282282353,9.827586437165738,,,,,,
2.160000000000001,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.758620777428151,7.835820921957492,8.720929957330227,9.965034848749639,,,,,,
2.170000000000001,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.69230784803629,7.894736571013928,8.810572633445261,,,,,,,
2.180000000000001,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.627118533551693,7.954545395672323,8.902077282965184,,,,,,,
2.1900000000000013,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,7.563025443255901,8.015267045795916,8.995502260029319,,,,,,,
2.200000000000001,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,7.499999995529652,8.076922957599166,9.090908896028996,,,,,,,
2.210000000000001,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,7.438016586005688,8.139535162746906,9.188361499607566,,,,,,,
2.220000000000001,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.377049014866351,7.415730068385601,8.203125097453594,9.287925570309167,,,,,,,
2.2300000000000013,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.317073464095593,7.457627149522304,8.267716579735282,9.389671371281146,,,,,,,
2.240000000000001,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.258064329326153,7.499999995529652,8.333333427608014,9.493670952022079,,,,,,,
2.250000000000001,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.200000174343586,7.542856942713261,8.400000054538253,9.599999934732917,,,,,,,
2.260000000000001,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.142857181131838,7.586206922829151,8.467742064893244,9.708738109767438,,,,,,,
2.2700000000000014,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.086613913476466,7.630057676732539,8.536585658490662,9.819967053830624,,,,,,,
2.280000000000001,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.031250126063824,7.674418731629848,8.606557630598545,9.933774893581866,,,,,,,
2.290000000000001,6.9767443826794615,6.9767443826794615,6.9767443826794615,6.9767443826794615,7.0121951177716255,7.719298423826693,8.67768596738577,,,,,,,,
2.300000000000001,6.923077033460139,6.923077033460139,6.923077033460139,6.923077033460139,7.040816036760807,7.7647056850790985,8.749999845921995,,,,,,,,
2.3100000000000014,6.870229023993016,6.870229023993016,6.870229023993016,6.870229023993016,7.069672158658504,7.81065063804388,8.823529634177685,,,,,,,,
2.320000000000001,6.818181895315648,6.818181895315648,6.818181895315648,6.818181895315648,7.098765269815921,7.857142809927465,8.898305104672911,,,,,,,,
2.330000000000001,6.766917188465596,6.766917188465596,6.766917188465596,6.766917188465596,7.128098942935464,7.904191727936267,8.97435900717974,,,,,,,,
2.340000000000001,6.716417635381221,6.716417635381221,6.716417635381221,6.716417635381221,7.1576761552691455,7.9518075147271166,9.051724091470245,,,,,,,,
2.3500000000000014,6.66666656345129,6.66666656345129,6.66666656345129,6.66666656345129,7.187499884068966,8.00000029295683,9.130434893667697,,,,,,,,
2.360000000000001,6.617647300064565,6.617647300064565,6.617647300064565,6.617647300064565,7.217573106586933,8.048780780732631,9.210526545345783,,,,,,,,
2.370000000000001,6.569343172609807,6.569343172609807,6.569343172609807,6.611570133268835,7.247899395525456,8.098159696161748,9.29203536897898,,,,,,,,
2.3800000000000012,6.521739294826986,6.521739294826986,6.521739294826986,6.629834383428097,7.278481132686137,8.148148352801801,9.375000068843363,,,,,,,,
2.3900000000000015,6.474820185005665,6.474820185005665,6.474820185005665,6.64819926470518,7.309321890771388,8.198757468760018,9.459459349215035,,,,,,,,
2.4000000000000012,6.428571552336216,6.428571552336216,6.428571552336216,6.66666656345129,7.340425242483615,8.250000143945218,9.545454296171666,,,,,,,,
2.410000000000001,6.382978510558605,6.382978510558605,6.382978510558605,6.685236875116827,7.371794760525226,8.30188650101423,9.633027782142168,,,,,,,,
2.4200000000000013,6.338027959764004,6.338027959764004,6.338027959764004,6.703910795152188,7.403433422148227,8.35443023532629,9.722222084105017,,,,,,,,
2.4300000000000015,6.293706204593182,6.293706204593182,6.293706204593182,6.722688919007778,7.435344800055027,8.407643255889418,9.813084242641931,,,,,,,,
2.4400000000000013,6.25000014513731,6.25000014513731,6.25000014513731,6.7415730330348005,7.4675324669480325,8.461538662612437,9.905660107433793,,,,,,,,
2.450000000000001,6.206896681487562,6.206896681487562,6.206896681487562,6.760563137233259,7.499999995529652,8.516128959953786,,,,,,,,,
2.4600000000000013,6.164383309185505,6.164383309185505,6.208609196841717,6.779661017954352,7.532750958502293,8.571428438723085,,,,,,,,,
2.4700000000000015,6.122448714673519,6.122448714673519,6.218905725181104,6.798866675198081,7.565789524018765,8.627450794279575,,,,,,,,,
2.4800000000000013,6.081080988943578,6.081080988943578,6.229235598742964,6.818181895315648,7.599118669331073,8.684210317432882,,,,,,,,,
2.490000000000001,6.0402682229876525,6.0402682229876525,6.239600603878499,6.837606678307056,7.632743158042432,8.741721894443035,,,,,,,,,
2.5000000000000013,6.000000294148922,6.000000294148922,6.25000014513731,6.857142810523509,7.666666562855243,8.79999981611967,,,,,,,,,
2.5100000000000016,5.9602646979689595,5.9602646979689595,6.2604342225193985,6.8767908874154084,7.700893051922323,8.859060159623624,,,,,,,,,
2.5200000000000014,5.921052502691747,5.921052502691747,6.270902836024762,6.896551504433155,7.735426197946072,8.918919002115725,,,,,,,,,
2.530000000000001,5.882352990210057,5.882352990210057,6.281407176554204,6.916426447927952,7.7702701690793035,8.979591825306418,,,,,,,,,
2.5400000000000014,5.844156037867069,5.844156037867069,6.291946053206921,6.9364163133502,7.805429728925226,9.041095897257332,,,,,,,,,
2.5500000000000016,5.806451523005961,5.806451523005961,6.3025212523341185,6.9565216961503005,7.8409090456366535,9.103448486030103,,,,,,,,,
2.5600000000000014,5.769230513870717,5.803571329414844,6.313131583034993,6.9767443826794615,7.87671228736639,9.166666859686377,,,,,,,,,
2.570000000000001,5.73248407870531,5.807892512977123,6.323777640759944,6.997084372937678,7.912844217717648,9.230769477188588,,,,,,,,,
2.5800000000000014,5.696202690303325,5.812220841944217,6.334459425508976,7.017544048726558,7.949309004843235,9.295774797499181,,,,,,,,,
2.5900000000000016,5.660377416908741,5.816554529964925,6.345177532732487,7.038123410046099,7.9861108168959625,9.361701875030999,,,,,,,,,
2.6000000000000014,5.624999922215938,5.820895363390447,6.355931962430477,7.058823647797107,8.023255608379841,9.428571550548074,,,,,,,,,
2.610000000000001,5.590061869919301,5.825242746770382,6.3667233100533505,7.079645952880382,8.060747547447683,9.496402878463272,,,,,,,,,
2.6200000000000014,5.555555519163606,5.829596680104734,6.377550980150701,7.100591516196728,8.098591397702695,9.565217294991019,,,,,,,,,
2.6300000000000017,5.521472533643246,5.833956567943098,6.388415568172933,7.1216615286469445,8.13679251819849,9.635036236345773,,,,,,,,,
2.6400000000000015,5.487805172502995,5.838323601186275,6.399317669570447,7.142857181131838,8.175355672538277,9.705882329642773,,,,,,,,,
2.6500000000000012,5.454545694887637,5.842696588933469,6.41025668889284,7.164179069101811,8.214285624325278,9.777777606546884,,,,,,,,,
2.6600000000000015,5.42168695539236,5.847076722085477,6.421232626140117,7.185628978908062,8.253588328063486,9.850746480524542,,,,,,,,,
2.6700000000000017,5.400000056326389,5.851462809741497,6.432247267663479,7.2072069105505925,8.29326914280653,9.924812174141408,,,,,,,,,
2.6800000000000015,5.400000056326389,5.855856042802333,6.443298827111722,7.228915841281413,8.333333427608014,,,,,,,,,,
2.6900000000000013,5.400000056326389,5.8602552303671835,6.454389090836049,7.25075517565012,8.373786541521554,,,,,,,,,,
2.7000000000000015,5.400000056326389,5.864661563336849,6.46551746338606,7.272727295458315,8.414634439051152,,,,,,,,,,
2.7100000000000017,5.400000056326389,5.86907444626093,6.476683944761753,7.294832796156406,8.45588247925043,,,,,,,,,,
2.7200000000000015,5.400000056326389,5.8734938791394224,6.487889130413533,7.317073464095593,8.497537212073805,,,,,,,,,,
2.7300000000000013,5.400000056326389,5.87791986197233,6.499133615791797,7.339449299275875,8.53960399657488,,,,,,,,,,
2.7400000000000015,5.400000056326389,5.882352990210057,6.510416805446148,7.3619632789492595,8.582089382708073,,,,,,,,,,
2.7500000000000018,5.400000056326389,5.886792668402194,6.521739294826986,7.384615403115749,8.6249999204278,,,,,,,,,,
2.7600000000000016,5.400000056326389,5.891238896548748,6.533101083934309,7.407407458126544,8.668341564238073,,,,,,,,,,
2.7700000000000014,5.400000056326389,5.895691674649715,6.544502768218518,7.43034063488245,8.71212145954371,,,,,,,,,,
2.7800000000000016,5.400000056326389,5.900151002705098,6.555944347679615,7.453416124284267,8.756344965398313,,,,,,,,,,
2.790000000000002,5.400000056326389,5.904617476165296,6.567425822317601,7.476635712683201,8.801020418107509,,,,,,,,,,
2.8000000000000016,5.400000056326389,5.909091095030309,6.578947192132473,7.499999995529652,8.846153772175317,,,,,,,,,,
2.8100000000000014,5.400000056326389,5.913570668399334,6.590509648025035,7.5235107591748225,8.89175276845694,,,,,,,,,,
2.8200000000000016,5.400000056326389,5.918057387173176,6.602112594544888,7.547169789969923,8.937823956906794,,,,,,,,,,
2.830000000000002,5.400000056326389,5.922551251351832,6.613756627142431,7.570977683365344,8.984375078380108,,,,,,,,,,
2.8400000000000016,5.400000056326389,5.927051665484905,6.625441745817662,7.594936821162699,9.031413873732092,,,,,,,,,,
2.8500000000000014,5.400000056326389,5.931559225022793,6.637167950570584,7.619047798812391,9.078947488367557,,,,,,,,,,
2.8600000000000017,5.400000056326389,5.936073334515095,6.6489364323019995,7.643311807215213,9.126984258592127,,,,,,,,,,
2.870000000000002,5.400000056326389,5.940593993961812,6.660746000111104,7.66773182362318,9.175531925261023,,,,,,,,,,
2.8800000000000017,5.400000056326389,5.945121798813343,6.6725978448987,7.69230784803629,9.224598824679852,,,,,,,,,,
2.8900000000000015,5.400000056326389,5.949656749069691,6.684491966664792,7.717041666805745,9.27419329315424,,,,,,,,,,
2.9000000000000017,5.400000056326389,5.954198249280452,6.696428365409377,7.74193566173315,9.32432426244021,,,,,,,,,,
2.910000000000002,5.400000056326389,5.958746894896029,6.7084076365828516,7.76699042826891,9.375000068843363,,,,,,,,,,
2.9200000000000017,5.400000056326389,5.963302685916423,6.720430375635624,7.792207752764227,9.42622964411974,,,,,,,,,,
2.9300000000000015,5.400000056326389,5.967865622341634,6.732495391666889,7.817589421570302,9.478021920025352,,,,,,,,,,
2.9400000000000017,5.400000056326389,5.972435108721257,6.744604471027852,7.843137221038342,9.530387019217013,,,,,,,,,,
2.950000000000002,5.400000056326389,5.977011740505697,6.756757018268109,7.8688523420691485,9.583333278000357,,,,,,,,,,
2.9600000000000017,5.400000056326389,5.981594922244549,6.768953033387662,7.894736571013928,9.636871414482599,,,,,,,,,,
2.9700000000000015,5.400000056326389,5.986185844838619,6.781193707287311,7.920792289674283,9.691010955870151,,,,,,,,,,
2.9800000000000018,5.400000056326389,5.990783317387104,6.79347844451666,7.9470200935006154,9.745762620270256,,,,,,,,,,
2.990000000000002,5.400000056326389,5.995387935340405,6.805807840526105,7.973421768844126,9.801136530339722,,,,,,,,,,
3.0000000000000018,5.400000056326389,6.000000294148922,6.818181895315648,8.00000029295683,9.857142808735372,,,,,,,,,,
3.0100000000000016,5.400000056326389,6.004619202911853,6.830601204335689,8.02675566583872,9.913793364465235,,,,,,,,,,
3.020000000000002,5.400000056326389,6.009245257079602,6.84306576758623,8.053691460192205,9.971098320186137,,,,,,,,,,
3.030000000000002,5.400000056326389,6.013878456652165,6.855575585067273,8.080808271467689,,,,,,,,,,,
3.040000000000002,5.400000056326389,6.0185188016295434,6.868131847679615,8.10810788601637,,,,,,,,,,,
3.0500000000000016,5.400000056326389,6.023166292011737,6.880733959972858,8.135593281090259,,,,,,,,,,,
3.060000000000002,5.400000056326389,6.0278209277987465,6.893382517397404,8.16326505213976,,,,,,,,,,,
3.070000000000002,5.400000056326389,6.032482708990575,6.906077519953252,8.191126176416873,,,,,,,,,,,
3.080000000000002,5.400000056326389,6.037151635587215,6.9188189676404,8.219177844822408,,,,,,,,,,,
3.0900000000000016,5.400000056326389,6.041828303039074,6.931608051359653,8.247422439157965,,,,,,,,,,,
3.100000000000002,5.400000056326389,6.046511520445346,6.94444417566061,8.27586234122515,,,,,,,,,,,
3.110000000000002,5.400000056326389,6.051202478706836,6.957328531444073,8.304498146474359,,,,,,,,,,,
3.120000000000002,5.400000056326389,6.055900582373143,6.970259927809236,8.333333427608014,,,,,,,,,,,
3.1300000000000017,5.400000056326389,6.0606058314442635,6.98324015110731,8.362369375526907,,,,,,,,,,,
3.140000000000002,5.400000056326389,6.065318821370603,6.996268605887892,8.391608372032643,,,,,,,,,,,
3.150000000000002,5.400000056326389,6.070038956701756,7.0093458876013734,8.42105279892683,,,,,,,,,,,
3.160000000000002,5.400000056326389,6.074766237437725,7.022471996247768,8.45070444256067,,,,,,,,,,,
3.1700000000000017,5.400000056326389,6.079501259028913,7.035647527277469,8.48056508928537,,,,,,,,,,,
3.180000000000002,5.400000056326389,6.084243426024914,7.048871885240077,8.51063831180334,,,,,,,,,,,
3.190000000000002,5.400000056326389,6.088992738425732,7.062146856486796,8.540925301015378,,,,,,,,,,,
3.200000000000002,5.400000056326389,6.093749791681766,7.075471845567225,8.571428438723085,,,,,,,,,,,
3.2100000000000017,5.400000056326389,6.098514585793017,7.088846852481364,8.602150702178477,,,,,,,,,,,
3.220000000000002,5.400000056326389,6.103286525309086,7.102272472679614,8.633093282282353,,,,,,,,,,,
3.230000000000002,5.400000056326389,6.108065610229968,7.115749301612377,8.66425975173712,,,,,,,,,,,
3.240000000000002,5.400000056326389,6.112852436006069,7.129277339279652,8.695651896893978,,,,,,,,,,,
3.2500000000000018,5.400000056326389,6.117647002637387,7.142857181131838,8.727272695004942,,,,,,,,,,,
3.260000000000002,5.400000056326389,6.122448714673519,7.156488827168943,8.759123932421211,,,,,,,,,,,
3.2700000000000022,5.400000056326389,6.12725816756487,7.170172277390957,8.791208586394784,,,,,,,,,,,
3.280000000000002,5.400000056326389,6.1320753613114345,7.183908127248287,8.823529634177685,,,,,,,,,,,
3.290000000000002,5.400000056326389,6.13690029591322,7.197696972191332,8.85608826667071,,,,,,,,,,,
3.300000000000002,5.400000056326389,6.141732375919821,7.211538216769693,8.888888652026655,,,,,,,,,,,
3.3100000000000023,5.400000056326389,6.146572196781635,7.225433647334576,8.92193317204714,,,,,,,,,,,
3.320000000000002,5.400000056326389,6.151419758498669,7.239382072985173,8.955223613083362,,,,,,,,,,,
3.330000000000002,5.400000056326389,6.156274465620518,7.2533846846222865,8.988764143288137,,,,,,,,,,,
3.340000000000002,5.400000056326389,6.161137509047986,7.267442077696323,9.022556549012663,,,,,,,,,,,
3.3500000000000023,5.400000056326389,6.166007697880268,7.281553656756877,9.056603807508946,,,,,,,,,,,
3.360000000000002,5.400000056326389,6.1708862230181705,7.295720017254354,9.090908896028996,,,,,,,,,,,
3.370000000000002,5.400000056326389,6.175771893560887,7.309941754639148,9.12547538727522,,,,,,,,,,,
3.380000000000002,5.400000056326389,6.180665900409222,7.324218868911267,9.16030506759882,,,,,,,,,,,
3.3900000000000023,5.400000056326389,6.185567052662371,7.3385519555211065,9.19540210515261,,,,,,,,,,,
3.400000000000002,5.400000056326389,6.190475945770741,7.352941014468669,9.230769477188588,,,,,,,,,,,
3.410000000000002,5.400000056326389,6.195393175184726,7.367387236654757,9.266408970057967,,,,,,,,,,,
3.420000000000002,5.400000056326389,6.200318145453931,7.381890026628971,9.30232534736395,,,,,,,,,,,
3.4300000000000024,5.400000056326389,6.205250856578351,7.396449979841709,9.33852158635855,,,,,,,,,,,
3.440000000000002,5.400000056326389,6.210191308557988,7.411067096292971,9.375000068843363,,,,,,,,,,,
3.450000000000002,5.400000056326389,6.215139501392841,7.425742566883564,9.411764962971212,,,,,,,,,,,
3.460000000000002,5.400000056326389,6.2200954350829125,7.4404763916134815,9.448818650543693,,,,,,,,,,,
3.4700000000000024,5.400000056326389,6.225059705078602,7.4552685704827315,9.486165895164014,,,,,,,,,,,
3.480000000000002,5.400000056326389,6.23003171592951,7.4701196989417085,9.523809674084184,,,,,,,,,,,
3.490000000000002,5.400000056326389,6.2350120630860335,7.485029776990412,9.561752964556216,,,,,,,,,,,
3.500000000000002,5.400000056326389,6.2400001510977745,7.499999995529652,9.599999934732917,,,,,,,,,,,
3.5100000000000025,5.400000056326389,6.244995979964733,7.515030354559421,9.638554157316687,,,,,,,,,,,
3.5200000000000022,5.400000056326389,6.25000014513731,7.5301202586293225,9.67741920500994,,,,,,,,,,,
3.530000000000002,5.400000056326389,6.255012051165105,7.545271494090558,9.716599245965483,,,,,,,,,,,
3.5400000000000023,5.400000056326389,6.260032293498515,7.560484060943127,9.756097852885727,,,,,,,,,,,
3.5500000000000025,5.400000056326389,6.265060276687144,7.57575736373663,9.795918598473072,,,,,,,,,,,
3.5600000000000023,5.400000056326389,6.270096596181393,7.591093188822267,9.836065650880336,,,,,,,,,,,
3.570000000000002,5.400000056326389,6.275140656530857,7.606490940749644,9.876543178260327,,,,,,,,,,,
3.5800000000000023,5.400000056326389,6.28019305318594,7.621951214969158,9.917355348765849,,,,,,,,,,,
3.5900000000000025,5.400000056326389,6.285253786146642,7.6374746069312085,9.958506330549717,,,,,,,,,,,
3.6000000000000023,5.400000056326389,6.2903228554129615,7.653061116635799,,,,,,,,,,,,
3.610000000000002,5.400000056326389,6.295399665534497,7.66871193498373,,,,,,,,,,,,
3.6200000000000023,5.400000056326389,6.3004848119616526,7.684426466524602,,,,,,,,,,,,
3.6300000000000026,5.400000056326389,6.305578294694426,7.700205306708813,,,,,,,,,,,,
3.6400000000000023,5.400000056326389,6.310679518282415,7.716049646437169,,,,,,,,,,,,
3.650000000000002,5.400000056326389,6.3157896736264245,7.731958890259266,,,,,,,,,,,,
3.6600000000000024,5.400000056326389,6.320907569825652,7.747933633625507,,,,,,,,,,,,
3.6700000000000026,5.400000056326389,6.326033802330494,7.763975067436695,,,,,,,,,,,,
3.6800000000000024,5.400000056326389,6.331168966591358,7.78008319169283,,,,,,,,,,,,
3.690000000000002,5.400000056326389,6.336311871707439,7.796258006393911,,,,,,,,,,,,
3.7000000000000024,5.400000056326389,6.341463708579541,7.812500106990337,,,,,,,,,,,,
3.7100000000000026,5.400000056326389,6.346623286306858,7.828810088932514,,,,,,,,,,,,
3.7200000000000024,5.400000056326389,6.351791795790197,7.8451885476708405,,,,,,,,,,,,
3.730000000000002,5.400000056326389,6.356968046128749,7.861635483205319,,,,,,,,,,,,
3.7400000000000024,5.400000056326389,6.362153228223324,7.8781514909863475,,,,,,,,,,,,
3.7500000000000027,5.400000056326389,6.367346746623516,7.894736571013928,,,,,,,,,,,,
3.7600000000000025,5.400000056326389,6.37254919677973,7.911392509639263,,,,,,,,,,,,
3.7700000000000022,5.400000056326389,6.3777593877911585,7.928118115961553,,,,,,,,,,,,
3.7800000000000025,5.400000056326389,6.382978510558605,7.944915176331998,,,,,,,,,,,,
3.7900000000000027,5.400000056326389,6.388206565082074,7.9617836907505986,,,,,,,,,,,,
3.8000000000000025,5.400000056326389,6.39344236046076,7.978723659217357,,,,,,,,,,,,
3.8100000000000023,5.400000056326389,6.398687683045866,7.995735677182674,,,,,,,,,,,,
3.8200000000000025,5.400000056326389,6.403940746486187,8.012820340096951,,,,,,,,,,,,
3.8300000000000027,5.400000056326389,6.409202741682529,8.029978838860988,,,,,,,,,,,,
3.8400000000000025,5.400000056326389,6.414473668634892,8.047210578024387,,,,,,,,,,,,
3.8500000000000023,5.400000056326389,6.419752931892871,8.064516153037548,,,,,,,,,,,,
3.8600000000000025,5.400000056326389,6.425041126906871,8.081896754801274,,,,,,,,,,,,
3.8700000000000028,5.400000056326389,6.430338253676892,8.09935178786516,,,,,,,,,,,,
3.8800000000000026,5.400000056326389,6.43564371675253,8.116883038580418,,,,,,,,,,,,
3.8900000000000023,5.400000056326389,6.440958111584187,8.134490506947042,,,,,,,,,,,,
3.9000000000000026,5.400000056326389,6.446280842721464,8.152174192965031,,,,,,,,,,,,
3.910000000000003,5.400000056326389,6.45161310106516,8.16993469208479,,,,,,,,,,,,
3.9200000000000026,5.400000056326389,6.456953695714475,8.187773195207122,,,,,,,,,,,,
3.9300000000000024,5.400000056326389,6.462303222119809,8.205689106881618,,,,,,,,,,,,
3.9400000000000026,5.400000056326389,6.467661680281163,8.223684213459492,,,,,,,,,,,,
3.950000000000003,5.400000056326389,6.473029070198535,8.241758514940742,,,,,,,,,,,,
3.9600000000000026,5.400000056326389,6.478405391871929,8.259912011325362,,,,,,,,,,,,
3.9700000000000024,5.400000056326389,6.483790645301342,8.278145893514154,,,,,,,,,,,,
3.9800000000000026,5.400000056326389,6.489184830486776,8.296460161507131,,,,,,,,,,,,
3.990000000000003,5.400000056326389,6.4945879474282275,8.314856006205083,,,,,,,,,,,,
4.000000000000003,5.400000056326389,6.499999996125698,8.333333427608014,,,,,,,,,,,,
4.0100000000000025,5.400000056326389,6.50542097657919,8.351893021166326,,,,,,,,,,,,
4.020000000000003,5.400000056326389,6.510851484239101,8.370535977780822,,,,,,,,,,,,
4.030000000000003,5.400000056326389,6.516290923655033,8.389261702001097,,,,,,,,,,,,
4.040000000000003,5.400000056326389,6.521739294826986,8.40807198017836,,,,,,,,,,,,
4.0500000000000025,5.400000056326389,6.527196597754957,8.426966216862205,,,,,,,,,,,,
4.060000000000002,5.400000056326389,6.532663427889348,8.445946198403835,,,,,,,,,,,,
4.070000000000003,5.400000056326389,6.538139189779759,8.465011329352855,,,,,,,,,,,,
4.080000000000003,5.400000056326389,6.543623883426191,8.484162800610065,,,,,,,,,,,,
4.0900000000000025,5.400000056326389,6.5491181042790405,8.503401207625867,,,,,,,,,,,,
4.100000000000003,5.400000056326389,6.554621852338313,8.52272714585066,,,,,,,,,,,,
4.110000000000003,5.400000056326389,6.560134532153606,8.542141210734844,,,,,,,,,,,,
4.120000000000003,5.400000056326389,6.565656739175321,8.561643997728826,,,,,,,,,,,,
4.130000000000003,5.400000056326389,6.571187877953053,8.581235506832602,,,,,,,,,,,,
4.140000000000002,5.400000056326389,6.576728543937207,8.600917524397374,,,,,,,,,,,,
4.150000000000003,5.400000056326389,6.5822787371277816,8.620689454972744,,,,,,,,,,,,
4.160000000000003,5.400000056326389,6.587837862074377,8.640553084909914,,,,,,,,,,,,
4.170000000000003,5.400000056326389,6.593406514227391,8.66050781875849,,,,,,,,,,,,
4.180000000000003,5.400000056326389,6.598984693586827,8.680555442869665,,,,,,,,,,,,
4.190000000000003,5.400000056326389,6.604572400152685,8.700695957243447,,,,,,,,,,,,
4.200000000000003,5.400000056326389,6.610169633924963,8.720929957330227,,,,,,,,,,,,
4.210000000000003,5.400000056326389,6.61577579945326,8.741258634030821,,,,,,,,,,,,
4.220000000000002,5.400000056326389,6.62139208763838,8.76168198734522,,,,,,,,,,,,
4.230000000000003,5.400000056326389,6.627017903029918,8.782201208174225,,,,,,,,,,,,
4.240000000000003,5.400000056326389,6.63265324562788,8.802816891968252,,,,,,,,,,,,
4.250000000000003,5.400000056326389,6.638298115432262,8.823529634177685,,,,,,,,,,,,
4.260000000000003,5.400000056326389,6.643952512443066,8.844339434802535,,,,,,,,,,,,
4.270000000000003,5.400000056326389,6.64961643666029,8.865248080194,,,,,,,,,,,,
4.280000000000003,5.400000056326389,6.655289888083935,8.886256165802482,,,,,,,,,,,,
4.290000000000003,5.400000056326389,6.660973462164403,8.907363691627982,,,,,,,,,,,,
4.3000000000000025,5.400000056326389,6.66666656345129,8.9285712531209,,,,,,,,,,,,
4.310000000000003,5.400000056326389,6.6723697873950005,8.949880636632443,,,,,,,,,,,,
4.320000000000003,5.400000056326389,6.67808194309473,8.971291842162607,,,,,,,,,,,,
4.330000000000003,5.400000056326389,6.683804816901684,8.992805465161801,,,,,,,,,,,,
4.340000000000003,5.400000056326389,6.689536622464658,9.014423291981224,,,,,,,,,,,,
4.350000000000003,5.400000056326389,6.695279146134855,9.036144727170466,,,,,,,,,,,,
4.360000000000003,5.400000056326389,6.701031197011472,9.057970961630343,,,,,,,,,,,,
4.370000000000003,5.400000056326389,6.7067927750945096,9.079903186261653,,,,,,,,,,,,
4.380000000000003,5.400000056326389,6.71256447583437,9.101941996514796,,,,,,,,,,,,
4.390000000000003,5.400000056326389,6.718346299231053,9.124087392389775,,,,,,,,,,,,
4.400000000000003,5.400000056326389,6.724137649834155,9.146341755688194,,,,,,,,,,,,
4.410000000000003,5.400000056326389,6.7299397185444825,9.168703895509246,,,,,,,,,,,,
4.4200000000000035,5.400000056326389,6.735751314461231,9.191176193654538,,,,,,,,,,,,
4.430000000000003,5.400000056326389,6.7415730330348005,9.213759245574472,,,,,,,,,,,,
4.440000000000003,5.400000056326389,6.747404874265195,9.236453051269056,,,,,,,,,,,,
4.450000000000003,5.400000056326389,6.7532468381524104,9.259259397089483,,,,,,,,,,,,
4.460000000000003,5.400000056326389,6.759098924696447,9.282178283035755,,,,,,,,,,,,
4.470000000000003,5.400000056326389,6.764961133897305,9.305210900008678,,,,,,,,,,,,
4.480000000000003,5.400000056326389,6.770833465754986,9.328358438909053,,,,,,,,,,,,
4.490000000000003,5.400000056326389,6.77671592026949,9.351620899736883,,,,,,,,,,,,
4.5000000000000036,5.400000056326389,6.782608497440815,9.375000068843363,,,,,,,,,,,,
4.510000000000003,5.400000056326389,6.7885117927193654,9.398495946228508,,,,,,,,,,,,
4.520000000000003,5.400000056326389,6.794425210654737,9.422110318243504,,,,,,,,,,,,
4.530000000000003,5.400000056326389,6.800348751246929,9.445843780338766,,,,,,,,,,,,
4.540000000000003,5.400000056326389,6.8062830099463465,9.46969692796469,,,,,,,,,,,,
4.550000000000003,5.400000056326389,6.812226795852183,9.493670952022079,,,,,,,,,,,,
4.560000000000003,5.400000056326389,6.818181895315648,9.517766447961332,,,,,,,,,,,,
4.570000000000003,5.400000056326389,6.824147117435931,9.541984606683254,,,,,,,,,,,,
4.580000000000004,5.400000056326389,6.830122462213039,9.566326619088649,,,,,,,,,,,,
4.590000000000003,5.400000056326389,6.836108525097371,9.590793080627922,,,,,,,,,,,,
4.600000000000003,5.400000056326389,6.842105306088925,9.615384586751464,,,,,,,,,,,,
4.610000000000003,5.400000056326389,6.848112209737302,9.640102923810481,,,,,,,,,,,,
4.620000000000003,5.400000056326389,6.854129831492902,9.664948687255386,,,,,,,,,,,,
4.6300000000000034,5.400000056326389,6.8601581713557245,9.689922472536566,,,,,,,,,,,,
4.640000000000003,5.400000056326389,6.8661972293257705,9.715026066005233,,,,,,,,,,,,
4.650000000000003,5.400000056326389,6.872246409952641,9.740259467661382,,,,,,,,,,,,
4.660000000000004,5.400000056326389,6.878306904137135,9.765625059306622,,,,,,,,,,,,
4.6700000000000035,5.400000056326389,6.88437752097845,9.791122840940957,,,,,,,,,,,,
4.680000000000003,5.400000056326389,6.890459451377392,9.816754003465178,,,,,,,,,,,,
4.690000000000003,5.400000056326389,6.896551504433155,9.842519737780094,,,,,,,,,,,,
4.700000000000003,5.400000056326389,6.902654871046543,9.868421234786513,,,,,,,,,,,,
4.7100000000000035,5.400000056326389,6.908768955767156,9.894459089934823,,,,,,,,,,,,
4.720000000000003,5.400000056326389,6.914893758594989,9.920635089576244,,,,,,,,,,,,
4.730000000000003,5.400000056326389,6.921029279530048,9.946949829161166,,,,,,,,,,,,
4.740000000000004,5.400000056326389,6.92717611402273,9.973404499590398,,,,,,,,,,,,
4.7500000000000036,5.400000056326389,6.933333071172237,,,,,,,,,,,,,
4.760000000000003,5.400000056326389,6.9395019373297675,,,,,,,,,,,,,
4.770000000000003,5.400000056326389,6.945680926144123,,,,,,,,,,,,,
4.780000000000003,5.400000056326389,6.951871823966503,,,,,,,,,,,,,
4.790000000000004,5.400000056326389,6.958073439896106,,,,,,,,,,,,,
4.800000000000003,5.400000056326389,6.964285773932932,,,,,,,,,,,,,
4.810000000000003,5.400000056326389,6.9705094215273835,,,,,,,,,,,,,
4.820000000000004,5.400000056326389,6.9767443826794615,,,,,,,,,,,,,
4.830000000000004,5.400000056326389,6.982990061938761,,,,,,,,,,,,,
4.840000000000003,5.400000056326389,6.989247054755689,,,,,,,,,,,,,
4.850000000000003,5.400000056326389,6.995515956580638,,,,,,,,,,,,,
4.860000000000003,5.400000056326389,7.001795576512814,,,,,,,,,,,,,
4.870000000000004,5.400000056326389,7.008086510002613,,,,,,,,,,,,,
4.8800000000000034,5.400000056326389,7.014388757050037,,,,,,,,,,,,,
4.890000000000003,5.400000056326389,7.0207023176550845,,,,,,,,,,,,,
4.900000000000004,5.400000056326389,7.0270271918177585,,,,,,,,,,,,,
4.910000000000004,5.400000056326389,7.033363379538059,,,,,,,,,,,,,
4.9200000000000035,5.400000056326389,7.039711476266383,,,,,,,,,,,,,
4.930000000000003,5.400000056326389,7.04607029110193,,,,,,,,,,,,,
4.940000000000003,5.400000056326389,7.052441014945508,,,,,,,,,,,,,
4.950000000000004,5.400000056326389,7.058823647797107,,,,,,,,,,,,,
4.9600000000000035,5.400000056326389,7.065217594206333,,,,,,,,,,,,,
4.970000000000003,5.400000056326389,7.071622854173183,,,,,,,,,,,,,
4.980000000000004,5.400000056326389,7.078040023148061,,,,,,,,,,,,,
4.990000000000004,5.400000056326389,7.084468505680562,,,,,,,,,,,,,
5.0000000000000036,5.400000056326389,7.090908897221087,,,,,,,,,,,,,
5.010000000000003,5.400000056326389,7.097361197769642,,,,,,,,,,,,,
5.020000000000003,5.400000056326389,7.103825407326221,,,,,,,,,,,,,
5.030000000000004,5.400000056326389,7.110300930440426,,,,,,,,,,,,,
5.040000000000004,5.400000056326389,7.116788362562655,,,,,,,,,,,,,
5.050000000000003,5.400000056326389,7.123287703692911,,,,,,,,,,,,,
5.060000000000004,5.400000056326389,7.1297989538311946,,,,,,,,,,,,,
5.070000000000004,5.400000056326389,7.1363221129775045,,,,,,,,,,,,,
5.080000000000004,5.400000056326389,7.142857181131838,,,,,,,,,,,,,
5.090000000000003,5.400000056326389,7.149404158294201,,,,,,,,,,,,,
5.100000000000003,5.400000056326389,7.155963044464588,,,,,,,,,,,,,
5.110000000000004,5.400000056326389,7.162534435093402,,,,,,,,,,,,,
5.120000000000004,5.400000056326389,7.169117734730243,,,,,,,,,,,,,
5.1300000000000034,5.400000056326389,7.17571294337511,,,,,,,,,,,,,
5.140000000000004,5.400000056326389,7.182320656478405,,,,,,,,,,,,,
5.150000000000004,5.400000056326389,7.188940278589726,,,,,,,,,,,,,
5.160000000000004,5.400000056326389,7.195571809709072,,,,,,,,,,,,,
5.1700000000000035,5.400000056326389,7.202215845286846,,,,,,,,,,,,,
5.180000000000003,5.400000056326389,7.208872385323046,,,,,,,,,,,,,
5.190000000000004,5.400000056326389,7.215541429817675,,,,,,,,,,,,,
5.200000000000004,5.400000056326389,7.2222223833203305,,,,,,,,,,,,,
5.2100000000000035,5.400000056326389,7.228915841281413,,,,,,,,,,,,,
5.220000000000004,5.400000056326389,7.235621803700923,,,,,,,,,,,,,
5.230000000000004,5.400000056326389,7.242339675128459,,,,,,,,,,,,,
5.240000000000004,5.400000056326389,7.2490706464648245,,,,,,,,,,,,,
5.2500000000000036,5.400000056326389,7.255814122259617,,,,,,,,,,,,,
5.260000000000003,5.400000056326389,7.262570102512836,,,,,,,,,,,,,
5.270000000000004,5.400000056326389,7.269338587224482,,,,,,,,,,,,,
5.280000000000004,5.400000056326389,7.2761195763945565,,,,,,,,,,,,,
5.290000000000004,5.400000056326389,7.28291307002306,,,,,,,,,,,,,
5.300000000000004,5.400000056326389,7.289719663560389,,,,,,,,,,,,,
5.310000000000004,5.400000056326389,7.296538761556148,,,,,,,,,,,,,
5.320000000000004,5.400000056326389,7.303370959460736,,,,,,,,,,,,,
5.330000000000004,5.400000056326389,7.310215661823749,,,,,,,,,,,,,
5.340000000000003,5.400000056326389,7.317073464095593,,,,,,,,,,,,,
5.350000000000004,5.400000056326389,7.3239437708258635,,,,,,,,,,,,,
5.360000000000004,5.400000056326389,7.330827177464961,,,,,,,,,,,,,
5.370000000000004,5.400000056326389,7.337723684012891,,,,,,,,,,,,,
5.380000000000004,5.400000056326389,7.344632695019245,,,,,,,,,,,,,
5.390000000000004,5.400000056326389,7.3515554013848305,,,,,,,,,,,,,
5.400000000000004,5.400000056326389,7.358490612208842,,,,,,,,,,,,,
5.410000000000004,5.400000056326389,7.365438922941683,,,,,,,,,,,,,
5.4200000000000035,5.400000056326389,7.372400929033757,,,,,,,,,,,,,
5.430000000000004,5.400000056326389,7.379375439584255,,,,,,,,,,,,,
5.440000000000004,5.400000056326389,7.386363645493985,,,,,,,,,,,,,
5.450000000000004,5.400000056326389,7.393364951312542,,,,,,,,,,,,,
5.460000000000004,5.400000056326389,7.400379357039929,,,,,,,,,,,,,
5.470000000000004,5.400000056326389,7.407407458126544,,,,,,,,,,,,,
5.480000000000004,5.400000056326389,7.414448659121989,,,,,,,,,,,,,
5.490000000000004,5.400000056326389,7.421503555476665,,,,,,,,,,,,,
5.5000000000000036,5.400000056326389,7.428571551740168,,,,,,,,,,,,,
5.510000000000004,5.400000056326389,7.4356532433629035,,,,,,,,,,,,,
5.520000000000004,5.400000056326389,7.442748034894466,,,,,,,,,,,,,
5.530000000000004,5.400000056326389,7.449856521785259,,,,,,,,,,,,,
5.5400000000000045,5.400000056326389,7.456978704035281,,,,,,,,,,,,,
5.550000000000004,5.400000056326389,7.464114581644534,,,,,,,,,,,,,
5.560000000000004,5.400000056326389,7.471264154613019,,,,,,,,,,,,,
5.570000000000004,5.400000056326389,7.478427422940731,,,,,,,,,,,,,
5.580000000000004,5.400000056326389,7.4856043866276725,,,,,,,,,,,,,
5.590000000000004,5.400000056326389,7.492795641124248,,,,,,,,,,,,,
5.600000000000004,5.400000056326389,7.499999995529652,,,,,,,,,,,,,
5.610000000000004,5.400000056326389,7.507218640744686,,,,,,,,,,,,,
5.6200000000000045,5.400000056326389,7.51445098131895,,,,,,,,,,,,,
5.630000000000004,5.400000056326389,7.521697017252444,,,,,,,,,,,,,
5.640000000000004,5.400000056326389,7.528957343995572,,,,,,,,,,,,,
5.650000000000004,5.400000056326389,7.536231961548328,,,,,,,,,,,,,
5.660000000000004,5.400000056326389,7.543520274460317,,,,,,,,,,,,,
5.670000000000004,5.400000056326389,7.550822878181934,,,,,,,,,,,,,
5.680000000000004,5.400000056326389,7.558139772713185,,,,,,,,,,,,,
5.690000000000004,5.400000056326389,7.565470362603664,,,,,,,,,,,,,
5.700000000000005,5.400000056326389,7.572815243303776,,,,,,,,,,,,,
5.710000000000004,5.400000056326389,7.58017501026392,,,,,,,,,,,,,
5.720000000000004,5.400000056326389,7.587548472583293,,,,,,,,,,,,,
5.730000000000004,5.400000056326389,7.594936821162699,,,,,,,,,,,,,
5.740000000000004,5.400000056326389,7.60233946055174,,,,,,,,,,,,,
5.750000000000004,5.400000056326389,7.609756390750409,,,,,,,,,,,,,
5.760000000000004,5.400000056326389,7.617187611758709,,,,,,,,,,,,,
5.770000000000004,5.400000056326389,7.6246337190270435,,,,,,,,,,,,,
5.780000000000005,5.400000056326389,7.632094117105007,,,,,,,,,,,,,
5.7900000000000045,5.400000056326389,7.639568805992603,,,,,,,,,,,,,
5.800000000000004,5.400000056326389,7.647058976590632,,,,,,,,,,,,,
5.810000000000004,5.400000056326389,7.654563437998295,,,,,,,,,,,,,
5.820000000000004,5.400000056326389,7.662082785665989,,,,,,,,,,,,,
5.8300000000000045,5.400000056326389,7.669616424143314,,,,,,,,,,,,,
5.840000000000004,5.400000056326389,7.677165544331073,,,,,,,,,,,,,
5.850000000000004,5.400000056326389,7.684728955328465,,,,,,,,,,,,,
5.860000000000005,5.400000056326389,7.69230784803629,,,,,,,,,,,,,
5.8700000000000045,5.400000056326389,7.699901031553745,,,,,,,,,,,,,
5.880000000000004,5.400000056326389,7.707509696781635,,,,,,,,,,,,,
5.890000000000004,5.400000056326389,7.715133248269558,,,,,,,,,,,,,
5.900000000000004,5.400000056326389,7.722772281467915,,,,,,,,,,,,,
5.910000000000005,5.400000056326389,7.730426200926303,,,,,,,,,,,,,
5.920000000000004,5.400000056326389,7.738095006644727,,,,,,,,,,,,,
5.930000000000004,5.400000056326389,7.745779294073582,,,,,,,,,,,,,
5.940000000000005,5.400000056326389,7.753479063212872,,,,,,,,,,,,,
5.950000000000005,5.400000056326389,7.761194314062596,,,,,,,,,,,,,
5.960000000000004,5.400000056326389,7.768924451172351,,,,,,,,,,,,,
5.970000000000004,5.400000056326389,7.776670069992543,,,,,,,,,,,,,
5.980000000000004,5.400000056326389,7.784431170523169,,,,,,,,,,,,,
5.990000000000005,5.400000056326389,7.792207752764227,,,,,,,,,,,,,
6.000000000000004,5.400000056326389,7.799999816715719,,,,,,,,,,,,,


==> data/figure5.csv <==
robustness_threshold,min_budget_1.00,min_budget_1.25,min_budget_1.50,min_budget_1.75,min_budget_2.00,min_budget_2.25,min_budget_2.50,min_budget_2.75,min_budget_3.00
0.0,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,6.500000227242708,7.333333510905504,8.1666667945683,9.000000078231096
0.06666666666666667,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,6.500000227242708,7.333333510905504,8.1666667945683,9.000000078231096
0.13333333333333333,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,6.500000227242708,7.333333510905504,8.1666667945683,9.000000078231096
0.2,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,6.500000227242708,7.333333510905504,8.1666667945683,7.999999914318323
0.26666666666666666,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,6.500000227242708,5.666666943579912,2.3333332501351833,2.7939677238464355e-07
0.3333333333333333,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,5.666666943579912,2.5000001303851604,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.4,2.3333332501351833,3.1666665337979794,3.9999998174607754,4.833333101123571,0.9999998845160007,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.4666666666666667,2.3333332501351833,3.1666665337979794,3.9999998174607754,1.1666667647659779,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.5333333333333333,2.3333332501351833,3.1666665337979794,3.000000212341547,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.6,2.3333332501351833,3.1666665337979794,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.6666666666666666,2.3333332501351833,3.1666665337979794,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.7333333333333333,2.3333332501351833,0.16666660085320473,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.8,2.3333332501351833,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.8666666666666667,2.3333332501351833,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07
0.9333333333333333,2.3333332501351833,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07,2.7939677238464355e-07


==> data/figure6.csv <==
robustness_threshold,min_budget_base_only,min_budget_no_base,min_budget_total
0.0,2.000000149011612,11.999999787658453,13.999999601393938
0.06666666666666667,2.000000149011612,5.997999753803015,6.992000263184309
0.13333333333333333,2.000000149011612,3.9919997714459896,4.6639999486505985
0.2,2.000000149011612,2.9959997422993183,3.497999634593725
0.26666666666666666,2.000000149011612,2.392000000923872,2.7959999553859234
0.3333333333333333,2.000000149011612,1.9879997782409191,2.3279998786747456
0.4,2.000000149011612,1.7000001333653927,1.9899999685585499
0.4666666666666667,2.000000149011612,1.4860000871121883,1.7299996353685856
0.5333333333333333,2.000000149011612,1.3219997696578503,1.5479997508227825
0.6,2.000000149011612,1.195999849587679,1.39199972525239
0.6666666666666666,2.000000149011612,1.0879998318850994,1.2620004303753376
0.7333333333333333,2.000000149011612,0.9979997165501118,1.158000122755766
0.8,2.000000149011612,0.9080002047121525,1.0539998151361942
0.8666666666666667,2.000000149011612,0.8539998941123486,0.9760002382099628
0.9333333333333333,2.000000149011612,0.800000187009573,0.9239996485412121


==> data/figure7_budget_0.csv <==
restaking_degree,min_stake_threshold_0.0_with_milp,min_stake_threshold_0.33333333333333337_with_milp,min_stake_threshold_0.6666666666666667_with_milp,min_stake_threshold_0.0_without_milp,min_stake_threshold_0.33333333333333337_without_milp,min_stake_threshold_0.6666666666666667_without_milp
1.0,2.9999996423721313,3.0000089406967163,3.0000089406967163,2.9999996423721313,2.9999996423721313,2.9999996423721313
1.01,2.9999996423721313,3.015077233314514,3.0612276792526245,2.9999996423721313,3.0150750875473022,3.0612248182296753
1.02,2.9999996423721313,3.0303043127059937,3.125003457069397,2.9999996423721313,3.030302882194519,3.1249998807907104
1.03,2.9999996423721313,3.045688033103943,3.191492199897766,2.9999996423721313,3.0456851720809937,3.191489338874817
1.04,2.9999996423721313,3.06122624874115,3.260872721672058,2.9999996423721313,3.0612248182296753,3.260869860649109
1.05,2.9999996423721313,3.076924681663513,3.3333367109298706,2.9999996423721313,3.0769232511520386,3.333333134651184
1.06,2.9999996423721313,3.0927847623825073,3.4090951681137085,2.9999996423721313,3.0927833318710327,3.4090908765792847
1.07,2.9999996423721313,3.108810067176819,3.4883755445480347,2.9999996423721313,3.1088086366653442,3.488371968269348
1.08,2.9999996423721313,3.125001311302185,3.5714324712753296,2.9999996423721313,3.1249998807907104,3.571428894996643
1.09,2.9999996423721313,3.14136278629303,3.658539891242981,2.9999996423721313,3.141361355781555,3.6585363149642944
1.1,2.9999996423721313,3.157896637916565,3.7500118017196655,2.9999996423721313,3.157894492149353,3.7499996423721313
1.11,2.9999996423721313,3.1746050119400024,3.8461586236953735,2.9999996423721313,3.1746028661727905,3.8461536169052124
1.12,2.9999996423721313,3.1914907693862915,3.9473737478256226,2.9999996423721313,3.191489338874817,3.9473687410354614
1.1300000000000001,2.9999996423721313,3.2085574865341187,4.0540584325790405,2.9999996423721313,3.208556056022644,4.054054141044617
1.1400000000000001,2.9999996423721313,3.225808024406433,4.16667115688324,2.9999996423721313,3.2258065938949585,4.166666865348816
1.1500000000000001,2.9999996423721313,3.2432445287704468,4.285718321800232,2.9999996423721313,3.243243098258972,4.285714030265808
1.1600000000000001,2.9999996423721313,3.2608712911605835,4.411769270896912,2.9999996423721313,3.260869860649109,4.411764979362488
1.1700000000000002,3.0000003576278687,3.278690457344055,4.545459151268005,2.9999996423721313,3.2786883115768433,4.5454548597335815
1.1800000000000002,2.9999996423721313,3.296704888343811,4.6875046491622925,2.9999996423721313,3.2967034578323364,4.687500357627869
1.1900000000000002,3.0000003576278687,3.314918875694275,4.838726162910461,2.9999996423721313,3.3149174451828003,4.838709712028503
1.2000000000000002,2.9999996423721313,3.333335280418396,5.000012755393982,2.9999996423721313,3.333333134651184,4.9999998807907104
1.2100000000000002,2.9999996423721313,3.3519569635391235,5.172423005104065,2.9999996423721313,3.351955533027649,5.17241370677948
1.2200000000000002,2.9999996423721313,3.3707882165908813,5.357162833213806,2.9999996423721313,3.3707867860794067,5.357142806053162
1.2300000000000002,2.9999996423721313,3.3898319005966187,5.5555747747421265,2.9999996423721313,3.389830470085144,5.555555462837219
1.2400000000000002,2.9999996423721313,3.4090923070907593,5.769238829612732,2.9999996423721313,3.4090908765792847,5.769230961799622
1.2500000000000002,2.9999996423721313,3.4285730123519897,6.000033259391785,2.9999996423721313,3.428571581840515,6.000000357627869
1.2600000000000002,2.9999996423721313,3.4482775926589966,6.250006556510925,2.9999996423721313,3.448276162147522,6.2500001192092896
1.2700000000000002,2.9999996423721313,3.4682096242904663,6.521750807762146,2.9999996423721313,3.4682081937789917,6.521739363670349
1.2800000000000002,2.9999996423721313,3.48837411403656,6.818192839622498,2.9999996423721313,3.488371968269348,6.818182110786438
1.2900000000000003,2.9999996423721313,3.508773922920227,7.142873167991638,2.9999996423721313,3.508771777153015,7.1428574323654175
1.3000000000000003,2.9999996423721313,3.529413342475891,7.50005042552948,2.9999996423721313,3.5294119119644165,7.500000357627869
1.3100000000000003,2.9999996423721313,3.5502973794937134,7.8947800397872925,2.9999996423721313,3.5502959489822388,7.894737124443054
1.3200000000000003,2.9999996423721313,3.5714303255081177,8.33341133594513,2.9999996423721313,3.571428894996643,8.333333373069763
1.3300000000000003,2.9999996423721313,3.5928157567977905,8.823629021644592,2.9999996423721313,3.592814326286316,8.823529601097107
1.3400000000000003,3.0000003576278687,3.6144593954086304,9.375116229057312,2.9999996423721313,3.6144579648971558,9.375000357627869
1.3500000000000003,2.9999996423721313,3.636365532875061,10.000015139579773,2.9999996423721313,3.636363387107849,10.00000011920929
1.3600000000000003,3.0000003576278687,3.6585384607315063,10.714356064796448,2.9999996423721313,3.6585363149642944,10.714285969734192
1.3700000000000003,3.0000003576278687,3.6809831857681274,11.538543105125427,2.9999996423721313,3.680981755256653,11.538461565971375
1.3800000000000003,2.9999996423721313,3.7037054300308228,,2.9999996423721313,3.703703999519348,
1.3900000000000003,2.9999996423721313,3.7267109155654907,,2.9999996423721313,3.7267080545425415,
1.4000000000000004,2.9999996423721313,3.7500017881393433,,2.9999996423721313,3.7500003576278687,
1.4100000000000004,2.9999996423721313,3.7735859155654907,,2.9999996423721313,3.7735852003097534,
1.4200000000000004,3.0000003576278687,3.797470450401306,,2.9999996423721313,3.7974683046340942,
1.4300000000000004,2.9999996423721313,3.8216582536697388,,2.9999996423721313,3.821656107902527,
1.4400000000000004,2.9999996423721313,3.8461557626724243,,2.9999996423721313,3.8461536169052124,
1.4500000000000004,2.9999996423721313,3.870970129966736,,2.9999996423721313,3.870967984199524,
1.4600000000000004,2.9999996423721313,3.896105647087097,,2.9999996423721313,3.8961042165756226,
1.4700000000000004,2.9999996423721313,3.921570897102356,,2.9999996423721313,3.921568751335144,
1.4800000000000004,2.9999996423721313,3.947370171546936,,2.9999996423721313,3.9473687410354614,
1.4900000000000004,2.9999996423721313,3.973512053489685,,2.9999996423721313,3.973509907722473,
1.5000000000000004,2.9999996423721313,4.000006556510925,,2.9999996423721313,4.0000001192092896,
1.5100000000000005,2.9999996423721313,4.026847958564758,,2.9999996423721313,4.026845812797546,
1.5200000000000005,2.9999996423721313,4.054056286811829,,2.9999996423721313,4.054054141044617,
1.5300000000000005,2.9999996423721313,4.0816344022750854,,2.9999996423721313,4.081632971763611,
1.5400000000000005,2.9999996423721313,4.1095908880233765,,2.9999996423721313,4.1095887422561646,
1.5500000000000005,2.9999996423721313,4.137934327125549,,2.9999996423721313,4.137930750846863,
1.5600000000000005,2.9999996423721313,4.166669011116028,,2.9999996423721313,4.166666865348816,
1.5700000000000005,2.9999996423721313,4.195806384086609,,2.9999996423721313,4.195804238319397,
1.5800000000000005,2.9999996423721313,4.22535502910614,,2.9999996423721313,4.225352168083191,
1.5900000000000005,2.9999996423721313,4.255321383476257,,2.9999996423721313,4.255319237709045,
1.6000000000000005,2.9999996423721313,4.28571617603302,,2.9999996423721313,4.285714030265808,
1.6100000000000005,2.9999996423721313,4.316548705101013,,2.9999996423721313,4.316546559333801,
1.6200000000000006,2.9999996423721313,4.347828269004822,,2.9999996423721313,4.34782612323761,
1.6300000000000006,2.9999996423721313,4.379564166069031,,2.9999996423721313,4.379562020301819,
1.6400000000000006,2.9999996423721313,4.4117671251297,,2.9999996423721313,4.411764979362488,
1.6500000000000006,2.9999996423721313,4.444445729255676,,2.9999996423721313,4.444444298744202,
1.6600000000000006,2.9999996423721313,4.4776142835617065,,2.9999996423721313,4.477612137794495,
1.6700000000000006,2.9999996423721313,4.511281371116638,,2.9999996423721313,4.511278510093689,
1.6800000000000006,2.9999996423721313,4.545459151268005,,2.9999996423721313,4.5454548597335815,
1.6900000000000006,2.9999996423721313,4.580154776573181,,2.9999996423721313,4.580152630805969,
1.7000000000000006,2.9999996423721313,4.6153868436813354,,2.9999996423721313,4.6153846979141235,
1.7100000000000006,2.9999996423721313,4.651166081428528,,2.9999996423721313,4.651162505149841,
1.7200000000000006,2.9999996423721313,4.687502503395081,,2.9999996423721313,4.687500357627869,
1.7300000000000006,2.9999996423721313,4.724411845207214,,2.9999996423721313,4.724409699440002,
1.7400000000000007,2.9999996423721313,4.76190984249115,,2.9999996423721313,4.761904835700989,
1.7500000000000007,2.9999996423721313,4.800002217292786,,2.9999996423721313,4.800000071525574,
1.7600000000000007,2.9999996423721313,4.838711857795715,,2.9999996423721313,4.838709712028503,
1.7700000000000007,2.9999996423721313,4.878050923347473,,2.9999996423721313,4.878048777580261,
1.7800000000000007,2.9999996423721313,4.91803514957428,,2.9999996423721313,4.918033003807068,
1.7900000000000007,2.9999996423721313,4.958679556846619,,2.9999996423721313,4.958677411079407,
1.8000000000000007,2.9999996423721313,5.00000274181366,,2.9999996423721313,4.9999998807907104,
1.8100000000000007,2.9999996423721313,5.042019009590149,,2.9999996423721313,5.042016863822937,
1.8200000000000007,2.9999996423721313,5.084748387336731,,2.9999996423721313,5.084745526313782,
1.8300000000000007,2.9999996423721313,5.128208041191101,,2.9999996423721313,5.128205180168152,
1.8400000000000007,2.9999996423721313,5.172416567802429,,2.9999996423721313,5.17241370677948,
1.8500000000000008,2.9999996423721313,5.21739399433136,,2.9999996423721313,5.217391133308411,
1.8600000000000008,2.9999996423721313,5.263160347938538,,2.9999996423721313,5.263158202171326,
1.8700000000000008,2.9999996423721313,5.3097370862960815,,2.9999996423721313,5.309734225273132,
1.8800000000000008,2.9999996423721313,5.357145667076111,,2.9999996423721313,5.357142806053162,
1.8900000000000008,2.9999996423721313,5.405408263206482,,2.9999996423721313,5.405405402183533,
1.9000000000000008,2.9999996423721313,5.454549193382263,,2.9999996423721313,5.454545617103577,
1.9100000000000008,2.9999996423721313,5.504589915275574,,2.9999996423721313,5.5045870542526245,
1.9200000000000008,2.9999996423721313,5.5555583238601685,,2.9999996423721313,5.555555462837219,
1.9300000000000008,2.9999996423721313,5.607479453086853,,2.9999996423721313,5.607476592063904,
1.9400000000000008,2.9999996423721313,5.660380482673645,,2.9999996423721313,5.660377621650696,
1.9500000000000008,2.9999996423721313,5.714288592338562,,2.9999996423721313,5.714285731315613,
1.9600000000000009,2.9999996423721313,5.769232392311096,,2.9999996423721313,5.769230961799622,
1.9700000000000009,2.9999996423721313,5.825245499610901,,2.9999996423721313,5.825242638587952,
1.9800000000000009,2.9999996423721313,5.882355809211731,,2.9999996423721313,5.882352948188782,
1.9900000000000009,2.9999996423721313,5.94059693813324,,2.9999996423721313,5.9405940771102905,
2.000000000000001,2.9999996423721313,6.000003218650818,,2.9999996423721313,6.000000357627869,
2.0100000000000007,2.9999996423721313,6.060608983039856,,2.9999996423721313,6.060606122016907,
2.020000000000001,2.9999996423721313,6.122452139854431,,2.9999996423721313,6.122449278831482,
2.030000000000001,2.9999996423721313,6.185569882392883,,2.9999996423721313,6.185567021369934,
2.040000000000001,2.9999996423721313,6.250002980232239,,2.9999996423721313,6.2500001192092896,
2.0500000000000007,2.9999996423721313,6.315792918205261,,2.9999996423721313,6.315789341926575,
2.060000000000001,2.9999996423721313,6.382981896400452,,2.9999996423721313,6.382979035377502,
2.070000000000001,2.9999996423721313,6.451616406440735,,2.9999996423721313,6.451612830162048,
2.080000000000001,2.9999996423721313,6.521742224693298,,2.9999996423721313,6.521739363670349,
2.0900000000000007,2.9999996423721313,6.593410134315491,,2.9999996423721313,6.593406558036804,
2.100000000000001,2.9999996423721313,6.666670203208923,,2.9999996423721313,6.666666626930237,
2.110000000000001,2.9999996423721313,6.741576075553894,,2.9999996423721313,6.741573214530945,
2.120000000000001,2.9999996423721313,6.818184971809387,,2.9999996423721313,6.818182110786438,
2.130000000000001,2.9999996423721313,6.896556258201599,,2.9999996423721313,6.896551966667175,
2.140000000000001,2.9999996423721313,6.9767478704452515,,2.9999996423721313,6.976744294166565,
2.1500000000000012,2.9999996423721313,7.058827042579651,,2.9999996423721313,7.058823466300964,
2.160000000000001,2.9999996423721313,7.142861008644104,,2.9999996423721313,7.1428574323654175,
2.170000000000001,2.9999996423721313,7.228919148445129,,2.9999996423721313,7.228915572166443,
2.180000000000001,2.9999996423721313,7.317076563835144,,2.9999996423721313,7.3170729875564575,
2.1900000000000013,2.9999996423721313,7.407411217689514,,2.9999996423721313,7.407407641410828,
2.200000000000001,2.9999996423721313,7.500003933906555,,2.9999996423721313,7.500000357627869,
2.210000000000001,2.9999996423721313,7.594940543174744,,2.9999996423721313,7.594936966896057,
2.220000000000001,2.9999996423721313,7.692311882972717,,2.9999996423721313,7.6923075914382935,
2.2300000000000013,2.9999996423721313,7.792211651802063,,2.9999996423721313,7.7922080755233765,
2.240000000000001,2.9999996423721313,7.894740700721741,,2.9999996423721313,7.894737124443054,
2.250000000000001,2.9999996423721313,8.000004172325134,,2.9999996423721313,7.9999998807907104,
2.260000000000001,2.9999996423721313,8.108112215995789,,2.9999996423721313,8.108107924461365,
2.2700000000000014,2.9999996423721313,8.219184279441833,,2.9999996423721313,8.219177842140198,
2.280000000000001,2.9999996423721313,8.333359122276306,,2.9999996423721313,8.333333373069763,
2.290000000000001,2.9999996423721313,8.450708270072937,,2.9999996423721313,8.450703978538513,
2.300000000000001,2.9999996423721313,8.571433424949646,,2.9999996423721313,8.571428418159485,
2.3100000000000014,2.9999996423721313,8.695655465126038,,2.9999996423721313,8.695651888847351,
2.320000000000001,2.9999996423721313,8.82353389263153,,2.9999996423721313,8.823529601097107,
2.330000000000001,2.9999996423721313,8.955228924751282,,2.9999996423721313,8.95522391796112,
2.340000000000001,2.9999996423721313,9.090913653373718,,2.9999996423721313,9.090909361839294,
2.3500000000000014,2.9999996423721313,9.230774760246277,,2.9999996423721313,9.230769038200378,
2.360000000000001,2.9999996423721313,9.37500536441803,,2.9999996423721313,9.375000357627869,
2.370000000000001,2.9999996423721313,9.523815035820007,,2.9999996423721313,9.523809313774109,
2.3800000000000012,2.9999996423721313,9.6774240732193,,2.9999996423721313,9.677419066429138,
2.3900000000000015,2.9999996423721313,9.836070656776428,,2.9999996423721313,9.836065649986267,
2.4000000000000012,2.9999996423721313,10.00000512599945,,2.9999996423721313,10.00000011920929,
2.410000000000001,2.9999996423721313,10.169496417045593,,2.9999996423721313,10.169491410255432,
2.4200000000000013,2.9999996423721313,10.344841361045837,,2.9999996423721313,10.344827771186829,
2.4300000000000015,2.9999996423721313,10.526321053504944,,2.9999996423721313,10.526316046714783,
2.4400000000000013,2.9999996423721313,10.714296698570251,,2.9999996423721313,10.714285969734192,
2.450000000000001,2.9999996423721313,10.909096598625183,,2.9999996423721313,10.909090876579285,
2.4600000000000013,2.9999996423721313,11.11112129688263,,2.9999996423721313,11.111111283302307,
2.4700000000000015,2.9999996423721313,11.320765614509583,,2.9999996423721313,11.320754885673523,
2.4800000000000013,2.9999996423721313,11.538473010063171,,2.9999996423721313,11.538461565971375,
2.490000000000001,2.9999996423721313,11.764716267585754,,2.9999996423721313,11.764705538749695,
2.5000000000000013,2.9999996423721313,,,2.9999996423721313,,
2.5100000000000016,2.9999996423721313,,,2.9999996423721313,,
2.5200000000000014,2.9999996423721313,,,2.9999996423721313,,
2.530000000000001,2.9999996423721313,,,2.9999996423721313,,
2.5400000000000014,2.9999996423721313,,,2.9999996423721313,,
2.5500000000000016,2.9999996423721313,,,2.9999996423721313,,
2.5600000000000014,2.9999996423721313,,,2.9999996423721313,,
2.570000000000001,2.9999996423721313,,,2.9999996423721313,,
2.5800000000000014,2.9999996423721313,,,2.9999996423721313,,
2.5900000000000016,2.9999996423721313,,,2.9999996423721313,,
2.6000000000000014,2.9999996423721313,,,2.9999996423721313,,
2.610000000000001,2.9999996423721313,,,2.9999996423721313,,
2.6200000000000014,2.9999996423721313,,,2.9999996423721313,,
2.6300000000000017,2.9999996423721313,,,2.9999996423721313,,
2.6400000000000015,2.9999996423721313,,,2.9999996423721313,,
2.6500000000000012,2.9999996423721313,,,2.9999996423721313,,
2.6600000000000015,2.9999996423721313,,,2.9999996423721313,,
2.6700000000000017,2.9999996423721313,,,2.9999996423721313,,
2.6800000000000015,2.9999996423721313,,,2.9999996423721313,,
2.6900000000000013,2.9999996423721313,,,2.9999996423721313,,
2.7000000000000015,2.9999996423721313,,,2.9999996423721313,,
2.7100000000000017,2.9999996423721313,,,2.9999996423721313,,
2.7200000000000015,2.9999996423721313,,,2.9999996423721313,,
2.7300000000000013,2.9999996423721313,,,2.9999996423721313,,
2.7400000000000015,2.9999996423721313,,,2.9999996423721313,,
2.7500000000000018,2.9999996423721313,,,2.9999996423721313,,
2.7600000000000016,2.9999996423721313,,,2.9999996423721313,,
2.7700000000000014,2.9999996423721313,,,2.9999996423721313,,
2.7800000000000016,2.9999996423721313,,,2.9999996423721313,,
2.790000000000002,2.9999996423721313,,,2.9999996423721313,,
2.8000000000000016,2.9999996423721313,,,2.9999996423721313,,
2.8100000000000014,2.9999996423721313,,,2.9999996423721313,,
2.8200000000000016,2.9999996423721313,,,2.9999996423721313,,
2.830000000000002,2.9999996423721313,,,2.9999996423721313,,
2.8400000000000016,2.9999996423721313,,,2.9999996423721313,,
2.8500000000000014,2.9999996423721313,,,2.9999996423721313,,
2.8600000000000017,2.9999996423721313,,,2.9999996423721313,,
2.870000000000002,2.9999996423721313,,,2.9999996423721313,,
2.8800000000000017,2.9999996423721313,,,2.9999996423721313,,
2.8900000000000015,2.9999996423721313,,,2.9999996423721313,,
2.9000000000000017,2.9999996423721313,,,2.9999996423721313,,
2.910000000000002,2.9999996423721313,,,2.9999996423721313,,
2.9200000000000017,2.9999996423721313,,,2.9999996423721313,,
2.9300000000000015,2.9999996423721313,,,2.9999996423721313,,
2.9400000000000017,2.9999996423721313,,,2.9999996423721313,,
2.950000000000002,2.9999996423721313,,,2.9999996423721313,,
2.9600000000000017,2.9999996423721313,,,2.9999996423721313,,
2.9700000000000015,2.9999996423721313,,,2.9999996423721313,,
2.9800000000000018,2.9999996423721313,,,2.9999996423721313,,
2.990000000000002,2.9999996423721313,,,2.9999996423721313,,


==> data/figure7_budget_1.csv <==
restaking_degree,min_stake_threshold_0.0_with_milp,min_stake_threshold_0.33333333333333337_with_milp,min_stake_threshold_0.6666666666666667_with_milp,min_stake_threshold_0.0_without_milp,min_stake_threshold_0.33333333333333337_without_milp,min_stake_threshold_0.6666666666666667_without_milp
1.0,5.999999642372131,6.000033974647522,6.000033974647522,5.999999642372131,5.999999642372131,5.999999642372131
1.01,5.9405940771102905,5.940656304359436,6.1224528551101685,5.9405940771102905,5.9405940771102905,6.122449278831482
1.02,5.882352948188782,5.882413744926453,6.250002980232239,5.882352948188782,5.882352948188782,6.2500001192092896
1.03,5.825242638587952,5.825303435325623,6.382989048957825,5.825242638587952,5.825242638587952,6.382979035377502
1.04,5.769230961799622,5.769284605979919,6.521760106086731,5.769230961799622,5.769230961799622,6.521739363670349
1.05,5.714285731315613,5.714345097541809,6.666669487953186,5.714285731315613,5.714285731315613,6.666666626930237
1.06,5.660377621650696,5.660420536994934,6.818190693855286,5.660377621650696,5.660377621650696,6.818182110786438
1.07,5.607476592063904,5.607493758201599,6.976759314537048,5.607476592063904,5.607476592063904,6.976744294166565
1.08,5.555555462837219,5.555559039115906,7.142861008644104,5.555555462837219,5.555555462837219,7.1428574323654175
1.09,5.5045870542526245,5.504597067832947,7.317076563835144,5.5045870542526245,5.5045870542526245,7.3170729875564575
1.1,5.454545617103577,5.454551339149475,7.500025391578674,5.454545617103577,5.454545617103577,7.499999642372131
1.11,5.405405402183533,5.405422568321228,7.692316174507141,5.405405402183533,5.405405402183533,7.6923075914382935
1.12,5.357142806053162,5.357157111167908,7.894749283790588,5.357142806053162,5.357142806053162,7.894737124443054
1.1300000000000001,5.309734225273132,5.309745669364929,8.108139395713806,5.309734225273132,5.309734225273132,8.108107924461365
1.1400000000000001,5.263158202171326,5.263171076774597,8.333364129066467,5.263158202171326,5.263158202171326,8.333333373069763
1.1500000000000001,5.217391133308411,5.217404723167419,8.571466326713562,5.217391133308411,5.217391133308411,8.571428418159485
1.1600000000000001,5.17241370677948,5.172425866127014,8.82355535030365,5.17241370677948,5.17241370677948,8.823529601097107
1.1700000000000002,5.128205180168152,5.128220200538635,9.090951561927795,5.128205180168152,5.128205180168152,9.090909361839294
1.1800000000000002,5.084745526313782,5.084762692451477,9.375023245811462,5.084745526313782,5.084745526313782,9.375000357627869
1.1900000000000002,5.042016863822937,5.042027592658997,9.677454829216003,5.042016863822937,5.042016863822937,9.677419066429138
1.2000000000000002,4.9999998807907104,5.000012755393982,10.000030159950256,4.9999998807907104,4.9999998807907104,10.00000011920929
1.2100000000000002,4.958677411079407,5.027934908866882,10.344849228858948,4.958677411079407,5.02793276309967,10.344827771186829
1.2200000000000002,4.918033003807068,5.056181788444519,10.714343190193176,4.918033003807068,5.056179642677307,10.714285969734192
1.2300000000000002,4.878048777580261,5.084747672080994,11.111185669898987,4.878048777580261,5.084745526313782,11.111111283302307
1.2400000000000002,4.838709712028503,5.113638281822205,11.53846800327301,4.838709712028503,5.113636136054993,11.538461565971375
1.2500000000000002,4.800000071525574,5.142858624458313,,4.800000071525574,5.142857193946838,
1.2600000000000002,4.761904835700989,5.172415852546692,,4.761904835700989,5.17241370677948,
1.2700000000000002,4.724409699440002,5.202319264411926,,4.724409699440002,5.202312111854553,
1.2800000000000002,4.687499642372131,5.232559561729431,,4.687499642372131,5.2325581312179565,
1.2900000000000003,4.651162505149841,5.2631596326828,,4.651162505149841,5.263158202171326,
1.3000000000000003,4.6153846979141235,5.294120192527771,,4.6153846979141235,5.294117331504822,
1.3100000000000003,4.580152630805969,5.325445532798767,,4.580152630805969,5.3254441022872925,
1.3200000000000003,4.5454548597335815,5.3571449518203735,,4.5454548597335815,5.357142806053162,
1.3300000000000003,4.511278510093689,5.3892234563827515,,4.511278510093689,5.3892213106155396,
1.3400000000000003,4.477612137794495,5.421688199043274,,4.477612137794495,5.421686768531799,
1.3500000000000003,4.444444298744202,5.454549193382263,,4.444444298744202,5.454545617103577,
1.3600000000000003,4.411764979362488,5.487806439399719,,4.411764979362488,5.487805008888245,
1.3700000000000003,4.379562020301819,5.5214749574661255,,4.379562020301819,5.521472096443176,
1.3800000000000003,4.34782612323761,5.555557608604431,,4.34782612323761,5.555555462837219,
1.3900000000000003,4.316546559333801,5.590063691139221,,4.316546559333801,5.590062260627747,
1.4000000000000004,4.285714030265808,5.625001788139343,,4.285714030265808,5.625000357627869,
1.4100000000000004,4.255319237709045,5.66037905216217,,4.255319237709045,5.660377621650696,
1.4200000000000004,4.225352168083191,5.696204781532288,,4.225352168083191,5.696202635765076,
1.4300000000000004,4.195804238319397,5.732488989830017,,4.195804238319397,5.732483983039856,
1.4400000000000004,4.166666865348816,5.76923668384552,,4.166666865348816,5.769230961799622,
1.4500000000000004,4.137930750846863,5.806454300880432,,4.137930750846863,5.806451439857483,
1.4600000000000004,4.1095887422561646,5.844157576560974,,4.1095887422561646,5.8441561460494995,
1.4700000000000004,4.081632971763611,5.882355093955994,,4.081632971763611,5.882352948188782,
1.4800000000000004,4.054054141044617,5.921054720878601,,4.054054141044617,5.921052575111389,
1.4900000000000004,4.026845812797546,5.960267901420593,,4.026845812797546,5.960265040397644,
1.5000000000000004,4.0000001192092896,6.000001788139343,,4.0000001192092896,6.000000357627869,
1.5100000000000005,4.0000001192092896,6.040270686149597,,4.0000001192092896,6.040268540382385,
1.5200000000000005,4.0000001192092896,6.081083178520203,,4.0000001192092896,6.081081032752991,
1.5300000000000005,4.0000001192092896,6.1224507093429565,,4.0000001192092896,6.122449278831482,
1.5400000000000005,4.0000001192092896,6.164384722709656,,4.0000001192092896,6.164383292198181,
1.5500000000000005,4.0000001192092896,6.206898808479309,,4.0000001192092896,6.206896662712097,
1.5600000000000005,4.0000001192092896,6.2500022649765015,,4.0000001192092896,6.2500001192092896,
1.5700000000000005,4.0000001192092896,6.293708682060242,,4.0000001192092896,6.29370653629303,
1.5800000000000005,4.0000001192092896,6.338031649589539,,4.0000001192092896,6.338028073310852,
1.5900000000000005,4.0000001192092896,6.382981181144714,,4.0000001192092896,6.382979035377502,
1.6000000000000005,4.0000001192092896,6.428573727607727,,4.0000001192092896,6.428571581840515,
1.6100000000000005,4.0000001192092896,6.474822163581848,,4.0000001192092896,6.474820017814636,
1.6200000000000006,4.0000001192092896,6.521741509437561,,4.0000001192092896,6.521739363670349,
1.6300000000000006,4.0000001192092896,6.5693453550338745,,4.0000001192092896,6.569343209266663,
1.6400000000000006,4.0000001192092896,6.617649435997009,,4.0000001192092896,6.617647290229797,
1.6500000000000006,4.0000001192092896,6.666668772697449,,4.0000001192092896,6.666666626930237,
1.6600000000000006,4.0000001192092896,6.716419816017151,,4.0000001192092896,6.716417670249939,
1.6700000000000006,4.0000001192092896,6.766918301582336,,4.0000001192092896,6.766917586326599,
1.6800000000000006,4.0000001192092896,6.81818425655365,,4.0000001192092896,6.818182110786438,
1.6900000000000006,4.0000001192092896,6.8702312707901,,4.0000001192092896,6.870229125022888,
1.7000000000000006,4.0000001192092896,6.9230793714523315,,4.0000001192092896,6.92307722568512,
1.7100000000000006,4.0000001192092896,6.976746439933777,,4.0000001192092896,6.976744294166565,
1.7200000000000006,4.0000001192092896,7.031252503395081,,4.0000001192092896,7.031250357627869,
1.7300000000000006,4.0000001192092896,7.08661687374115,,4.0000001192092896,7.086614012718201,
1.7400000000000007,4.0000001192092896,7.142859578132629,,4.0000001192092896,7.1428574323654175,
1.7500000000000007,4.0000001192092896,7.200002074241638,,4.0000001192092896,7.199999928474426,
1.7600000000000007,4.0000001192092896,7.258065819740295,,4.0000001192092896,7.258064389228821,
1.7700000000000007,4.0000001192092896,7.317075848579407,,4.0000001192092896,7.3170729875564575,
1.7800000000000007,4.0000001192092896,7.377051472663879,,4.0000001192092896,7.3770493268966675,
1.7900000000000007,4.0000001192092896,7.438019156455994,,4.0000001192092896,7.438016295433044,
1.8000000000000007,4.0000001192092896,7.500002503395081,,4.0000001192092896,7.500000357627869,
1.8100000000000007,4.0000001192092896,7.56302797794342,,4.0000001192092896,7.563025116920471,
1.8200000000000007,4.0000001192092896,7.627119183540344,,4.0000001192092896,7.627118468284607,
1.8300000000000007,4.0000001192092896,7.692310452461243,,4.0000001192092896,7.6923075914382935,
1.8400000000000007,4.0000001192092896,7.758625388145447,,4.0000001192092896,7.758620381355286,
1.8500000000000008,4.0000001192092896,7.8260897397994995,,4.0000001192092896,7.82608687877655,
1.8600000000000008,4.0000001192092896,7.894739270210266,,4.0000001192092896,7.894737124443054,
1.8700000000000008,4.0000001192092896,7.964604735374451,,4.0000001192092896,7.9646018743515015,
1.8800000000000008,4.0000001192092896,8.035716891288757,,4.0000001192092896,8.035714030265808,
1.8900000000000008,4.0000001192092896,8.108110785484314,,4.0000001192092896,8.108107924461365,
1.9000000000000008,4.0000001192092896,8.181820034980774,,4.0000001192092896,8.181817889213562,
1.9100000000000008,4.0000001192092896,8.256882548332214,,4.0000001192092896,8.256880402565002,
1.9200000000000008,4.0000001192092896,8.333336234092712,,4.0000001192092896,8.333333373069763,
1.9300000000000008,4.0000001192092896,8.411215424537659,,4.0000001192092896,8.411214709281921,
1.9400000000000008,4.0000001192092896,8.490568041801453,,4.0000001192092896,8.49056589603424,
1.9500000000000008,4.0000001192092896,8.571431279182434,,4.0000001192092896,8.571428418159485,
1.9600000000000009,4.0000001192092896,8.653847336769104,,4.0000001192092896,8.65384590625763,
1.9700000000000009,4.0000001192092896,8.737866997718811,,4.0000001192092896,8.737864136695862,
1.9800000000000009,4.0000001192092896,8.823531746864319,,4.0000001192092896,8.823529601097107,
1.9900000000000009,4.0000001192092896,8.91089379787445,,4.0000001192092896,8.910890936851501,
2.000000000000001,4.0000001192092896,9.00000250339508,,4.0000001192092896,9.000000357627869,
2.0100000000000007,4.0000001192092896,9.090910077095032,,4.0000001192092896,9.090909361839294,
2.020000000000001,4.0000001192092896,9.183677315711975,,4.0000001192092896,9.183673739433289,
2.030000000000001,4.0000001192092896,9.278350710868835,,4.0000001192092896,9.278350710868835,
2.040000000000001,4.0000001192092896,9.375001788139343,,4.0000001192092896,9.375000357627869,
2.0500000000000007,4.0000001192092896,9.473684906959534,,4.0000001192092896,9.473684191703796,
2.060000000000001,4.0000001192092896,9.574468731880188,,4.0000001192092896,9.57446801662445,
2.070000000000001,4.0000001192092896,9.677422642707825,,4.0000001192092896,9.677419066429138,
2.080000000000001,4.0000001192092896,9.782610297203064,,4.0000001192092896,9.78260886669159,
2.0900000000000007,4.0000001192092896,9.890113949775696,,4.0000001192092896,9.890109658241272,
2.100000000000001,4.0000001192092896,10.000001549720764,,4.0000001192092896,10.00000011920929,
2.110000000000001,4.0000001192092896,10.11236321926117,,4.0000001192092896,10.112359642982483,
2.120000000000001,4.0000001192092896,10.22727620601654,,4.0000001192092896,10.227272629737854,
2.130000000000001,4.0000001192092896,10.344829201698303,,4.0000001192092896,10.344827771186829,
2.140000000000001,4.0000001192092896,10.465119481086731,,4.0000001192092896,10.465116620063782,
2.1500000000000012,4.0000001192092896,10.588237881660461,,4.0000001192092896,10.588235020637512,
2.160000000000001,4.0000001192092896,10.714290976524353,,4.0000001192092896,10.714285969734192,
2.170000000000001,4.0000001192092896,10.843376755714417,,4.0000001192092896,10.84337317943573,
2.180000000000001,4.0000001192092896,10.975617527961731,,4.0000001192092896,10.97560966014862,
2.1900000000000013,4.0000001192092896,11.111114859580994,,4.0000001192092896,11.111111283302307,
2.200000000000001,4.0000001192092896,11.250003933906555,,4.0000001192092896,11.250000357627869,
2.210000000000001,4.0000001192092896,11.392409205436707,,4.0000001192092896,11.392404913902283,
2.220000000000001,4.0000001192092896,11.538484454154968,,4.0000001192092896,11.538461565971375,
2.2300000000000013,4.0000001192092896,11.688315510749817,,4.0000001192092896,11.68831193447113,
2.240000000000001,4.0000001192092896,11.842109084129333,,4.0000001192092896,11.842105507850647,
2.250000000000001,4.0000001192092896,,,4.0000001192092896,,
2.260000000000001,4.0000001192092896,,,4.0000001192092896,,
2.2700000000000014,4.0000001192092896,,,4.0000001192092896,,
2.280000000000001,4.0000001192092896,,,4.0000001192092896,,
2.290000000000001,4.0000001192092896,,,4.0000001192092896,,
2.300000000000001,4.0000001192092896,,,4.0000001192092896,,
2.3100000000000014,4.0000001192092896,,,4.0000001192092896,,
2.320000000000001,4.0000001192092896,,,4.0000001192092896,,
2.330000000000001,4.0000001192092896,,,4.0000001192092896,,
2.340000000000001,4.0000001192092896,,,4.0000001192092896,,
2.3500000000000014,4.0000001192092896,,,4.0000001192092896,,
2.360000000000001,4.0000001192092896,,,4.0000001192092896,,
2.370000000000001,4.0000001192092896,,,4.0000001192092896,,
2.3800000000000012,4.0000001192092896,,,4.0000001192092896,,
2.3900000000000015,4.0000001192092896,,,4.0000001192092896,,
2.4000000000000012,4.0000001192092896,,,4.0000001192092896,,
2.410000000000001,4.0000001192092896,,,4.0000001192092896,,
2.4200000000000013,4.0000001192092896,,,4.0000001192092896,,
2.4300000000000015,4.0000001192092896,,,4.0000001192092896,,
2.4400000000000013,4.0000001192092896,,,4.0000001192092896,,
2.450000000000001,4.0000001192092896,,,4.0000001192092896,,
2.4600000000000013,4.0000001192092896,,,4.0000001192092896,,
2.4700000000000015,4.0000001192092896,,,4.0000001192092896,,
2.4800000000000013,4.0000001192092896,,,4.0000001192092896,,
2.490000000000001,4.0000001192092896,,,4.0000001192092896,,
2.5000000000000013,4.0000001192092896,,,4.0000001192092896,,
2.5100000000000016,4.0000001192092896,,,4.0000001192092896,,
2.5200000000000014,4.0000001192092896,,,4.0000001192092896,,
2.530000000000001,4.0000001192092896,,,4.0000001192092896,,
2.5400000000000014,4.0000001192092896,,,4.0000001192092896,,
2.5500000000000016,4.0000001192092896,,,4.0000001192092896,,
2.5600000000000014,4.0000001192092896,,,4.0000001192092896,,
2.570000000000001,4.0000001192092896,,,4.0000001192092896,,
2.5800000000000014,4.0000001192092896,,,4.0000001192092896,,
2.5900000000000016,4.0000001192092896,,,4.0000001192092896,,
2.6000000000000014,4.0000001192092896,,,4.0000001192092896,,
2.610000000000001,4.0000001192092896,,,4.0000001192092896,,
2.6200000000000014,4.0000001192092896,,,4.0000001192092896,,
2.6300000000000017,4.0000001192092896,,,4.0000001192092896,,
2.6400000000000015,4.0000001192092896,,,4.0000001192092896,,
2.6500000000000012,4.0000001192092896,,,4.0000001192092896,,
2.6600000000000015,4.0000001192092896,,,4.0000001192092896,,
2.6700000000000017,4.0000001192092896,,,4.0000001192092896,,
2.6800000000000015,4.0000001192092896,,,4.0000001192092896,,
2.6900000000000013,4.0000001192092896,,,4.0000001192092896,,
2.7000000000000015,4.0000001192092896,,,4.0000001192092896,,
2.7100000000000017,4.0000001192092896,,,4.0000001192092896,,
2.7200000000000015,4.0000001192092896,,,4.0000001192092896,,
2.7300000000000013,4.0000001192092896,,,4.0000001192092896,,
2.7400000000000015,4.0000001192092896,,,4.0000001192092896,,
2.7500000000000018,4.0000001192092896,,,4.0000001192092896,,
2.7600000000000016,4.0000001192092896,,,4.0000001192092896,,
2.7700000000000014,4.0000001192092896,,,4.0000001192092896,,
2.7800000000000016,4.0000001192092896,,,4.0000001192092896,,
2.790000000000002,4.0000001192092896,,,4.0000001192092896,,
2.8000000000000016,4.0000001192092896,,,4.0000001192092896,,
2.8100000000000014,4.0000001192092896,,,4.0000001192092896,,
2.8200000000000016,4.0000001192092896,,,4.0000001192092896,,
2.830000000000002,4.0000001192092896,,,4.0000001192092896,,
2.8400000000000016,4.0000001192092896,,,4.0000001192092896,,
2.8500000000000014,4.0000001192092896,,,4.0000001192092896,,
2.8600000000000017,4.0000001192092896,,,4.0000001192092896,,
2.870000000000002,4.0000001192092896,,,4.0000001192092896,,
2.8800000000000017,4.0000001192092896,,,4.0000001192092896,,
2.8900000000000015,4.0000001192092896,,,4.0000001192092896,,
2.9000000000000017,4.0000001192092896,,,4.0000001192092896,,
2.910000000000002,4.0000001192092896,,,4.0000001192092896,,
2.9200000000000017,4.0000001192092896,,,4.0000001192092896,,
2.9300000000000015,4.0000001192092896,,,4.0000001192092896,,
2.9400000000000017,4.0000001192092896,,,4.0000001192092896,,
2.950000000000002,4.0000001192092896,,,4.0000001192092896,,
2.9600000000000017,4.0000001192092896,,,4.0000001192092896,,
2.9700000000000015,4.0000001192092896,,,4.0000001192092896,,
2.9800000000000018,4.0000001192092896,,,4.0000001192092896,,
2.990000000000002,4.0000001192092896,,,4.0000001192092896,,


==> data/figure7_budget_2.csv <==
restaking_degree,min_stake_threshold_0.0_with_milp,min_stake_threshold_0.33333333333333337_with_milp,min_stake_threshold_0.6666666666666667_with_milp,min_stake_threshold_0.0_without_milp,min_stake_threshold_0.33333333333333337_without_milp,min_stake_threshold_0.6666666666666667_without_milp
1.0,8.999999642372131,9.000054001808167,9.000054001808167,8.999999642372131,8.999999642372131,8.999999642372131
1.01,8.910890936851501,8.910910964012146,9.183699488639832,8.910890936851501,8.910890936851501,9.183673739433289
1.02,8.823529601097107,8.823536038398743,9.375003218650818,8.823529601097107,8.823529601097107,9.375000357627869
1.03,8.737864136695862,8.737870573997498,9.574471592903137,8.737864136695862,8.737864136695862,9.57446801662445
1.04,8.65384590625763,8.653862357139587,9.782613158226013,8.65384590625763,8.65384590625763,9.78260886669159
1.05,8.571428418159485,8.57145345211029,10.000019431114197,8.571428418159485,8.571428418159485,10.00000011920929
1.06,8.49056589603424,8.490574479103088,10.227290511131287,8.49056589603424,8.49056589603424,10.227272629737854
1.07,8.411214709281921,8.411222577095032,10.465126633644104,8.411214709281921,8.411214709281921,10.465116620063782
1.08,8.333333373069763,8.33334481716156,10.714289546012878,8.333333373069763,8.333333373069763,10.714285969734192
1.09,8.256880402565002,8.256887555122375,10.975622534751892,8.256880402565002,8.256880402565002,10.97560966014862
1.1,8.181817889213562,8.181827902793884,11.250026106834412,8.181817889213562,8.181817889213562,11.249999642372131
1.11,8.108107924461365,8.108114361763,11.538483023643494,8.108107924461365,8.108107924461365,11.538461565971375
1.12,8.035714030265808,8.035719752311707,11.842116951942444,8.035714030265808,8.035714030265808,11.842105507850647
1.1300000000000001,7.9646018743515015,7.964673399925232,,7.9646018743515015,7.9646018743515015,
1.1400000000000001,7.894737124443054,7.894805073738098,,7.894737124443054,7.894737124443054,
1.1500000000000001,7.82608687877655,7.826156973838806,,7.82608687877655,7.82608687877655,
1.1600000000000001,7.758620381355286,7.758681893348694,,7.758620381355286,7.758620381355286,
1.1700000000000002,7.6923075914382935,7.692376971244812,,7.6923075914382935,7.6923075914382935,
1.1800000000000002,7.627118468284607,7.627183556556702,,7.627118468284607,7.627118468284607,
1.1900000000000002,7.563025116920471,7.563097357749939,,7.563025116920471,7.563025116920471,
1.2000000000000002,7.500000357627869,7.500067591667175,,7.499999642372131,7.499999642372131,
1.2100000000000002,7.438016295433044,7.438083529472351,,7.438016295433044,7.438016295433044,
1.2200000000000002,7.3770493268966675,7.377115845680237,,7.3770493268966675,7.3770493268966675,
1.2300000000000002,7.3170729875564575,7.3171387910842896,,7.3170729875564575,7.3170729875564575,
1.2400000000000002,7.258064389228821,7.258130192756653,,7.258064389228821,7.258064389228821,
1.2500000000000002,7.199999928474426,7.200049996376038,,7.199999928474426,7.199999928474426,
1.2600000000000002,7.1428574323654175,7.142921090126038,,7.1428574323654175,7.1428574323654175,
1.2700000000000002,7.086614012718201,7.0866276025772095,,7.086614012718201,7.086614012718201,
1.2800000000000002,7.031249642372131,7.031298995018005,,7.031249642372131,7.031249642372131,
1.2900000000000003,6.976744294166565,7.017546057701111,,6.976744294166565,7.017543911933899,
1.3000000000000003,6.92307722568512,7.058825612068176,,6.92307722568512,7.058823466300964,
1.3100000000000003,6.870229125022888,7.100598692893982,,6.870229125022888,7.100591540336609,
1.3200000000000003,6.818182110786438,7.142858862876892,,6.818182110786438,7.1428574323654175,
1.3300000000000003,6.766917586326599,7.185630440711975,,6.766917586326599,7.1856290102005005,
1.3400000000000003,6.716417670249939,7.228917717933655,,6.716417670249939,7.228915572166443,
1.3500000000000003,6.666666626930237,7.272729277610779,,6.666666626930237,7.272727131843567,
1.3600000000000003,6.617647290229797,7.317075133323669,,6.617647290229797,7.3170729875564575,
1.3700000000000003,6.569343209266663,7.361965298652649,,6.569343209266663,7.361963152885437,
1.3800000000000003,6.521739363670349,7.407409071922302,,6.521739363670349,7.407407641410828,
1.3900000000000003,6.474820017814636,7.453417897224426,,6.474820017814636,7.453416466712952,
1.4000000000000004,6.428571581840515,7.500007510185242,,6.428571581840515,7.500000357627869,
1.4100000000000004,6.382979035377502,7.547172904014587,,6.382979035377502,7.547170042991638,
1.4200000000000004,6.338028073310852,7.594940543174744,,6.338028073310852,7.594936966896057,
1.4300000000000004,6.29370653629303,7.643314003944397,,6.29370653629303,7.643311858177185,
1.4400000000000004,6.2500001192092896,7.692309737205505,,6.2500001192092896,7.6923075914382935,
1.4500000000000004,6.206896662712097,7.741937756538391,,6.206896662712097,7.741935610771179,
1.4600000000000004,6.164383292198181,7.792209506034851,,6.164383292198181,7.7922080755233765,
1.4700000000000004,6.122449278831482,7.8431514501571655,,6.122449278831482,7.843137145042419,
1.4800000000000004,6.081081032752991,7.8947449922561646,,6.081081032752991,7.894737124443054,
1.4900000000000004,6.040268540382385,7.9470216035842896,,6.040268540382385,7.947020173072815,
1.5000000000000004,6.000000357627869,8.000002026557922,,5.999999642372131,7.9999998807907104,
1.5100000000000005,5.960265040397644,8.053693413734436,,5.960265040397644,8.053691267967224,
1.5200000000000005,5.921052575111389,8.108110070228577,,5.921052575111389,8.108107924461365,
1.5300000000000005,5.882352948188782,8.163267016410828,,5.882352948188782,8.163265585899353,
1.5400000000000005,5.8441561460494995,8.21917998790741,,5.8441561460494995,8.219177842140198,
1.5500000000000005,5.806451439857483,8.275864005088806,,5.806451439857483,8.275861859321594,
1.5600000000000005,5.769230961799622,8.333336234092712,,5.769230961799622,8.333333373069763,
1.5700000000000005,5.732483983039856,8.391610264778137,,5.732483983039856,8.391608119010925,
1.5800000000000005,5.696202635765076,8.450706124305725,,5.696202635765076,8.450703978538513,
1.5900000000000005,5.660377621650696,8.510640263557434,,5.660377621650696,8.510638117790222,
1.6000000000000005,5.625000357627869,8.571430563926697,,5.624999642372131,8.571428418159485,
1.6100000000000005,5.590062260627747,8.633095622062683,,5.590062260627747,8.633093476295471,
1.6200000000000006,5.555555462837219,8.695654034614563,,5.555555462837219,8.695651888847351,
1.6300000000000006,5.521472096443176,8.759126543998718,,5.521472096443176,8.759124398231506,
1.6400000000000006,5.487805008888245,8.823531746864319,,5.487805008888245,8.823529601097107,
1.6500000000000006,5.454545617103577,8.888891100883484,,5.454545617103577,8.888888955116272,
1.6600000000000006,5.421686768531799,8.955226063728333,,5.421686768531799,8.95522391796112,
1.6700000000000006,5.3892213106155396,9.022558808326721,,5.3892213106155396,9.02255666255951,
1.6800000000000006,5.357142806053162,9.090911507606506,,5.357142806053162,9.090909361839294,
1.6900000000000006,5.3254441022872925,9.160307765007019,,5.3254441022872925,9.160305619239807,
1.7000000000000006,5.294117331504822,9.230773329734802,,5.294117331504822,9.230769038200378,
1.7100000000000006,5.263158202171326,9.3023282289505,,5.263158202171326,9.302325367927551,
1.7200000000000006,5.2325581312179565,9.37500250339508,,5.2325581312179565,9.375000357627869,
1.7300000000000006,5.202312111854553,9.448821187019348,,5.202312111854553,9.448819041252136,
1.7400000000000007,5.17241370677948,9.523812174797058,,5.17241370677948,9.523809313774109,
1.7500000000000007,5.142857193946838,9.600002646446228,,5.142857193946838,9.599999785423279,
1.7600000000000007,5.113636136054993,9.677421927452087,,5.113636136054993,9.677419066429138,
1.7700000000000007,5.084745526313782,9.756106495857239,,5.084745526313782,9.756097912788391,
1.7800000000000007,5.056179642677307,9.836067795753479,,5.056179642677307,9.836065649986267,
1.7900000000000007,5.02793276309967,9.917358040809631,,5.02793276309967,9.917355179786682,
1.8000000000000007,4.9999998807907104,10.000002264976501,,4.9999998807907104,10.00000011920929,
1.8100000000000007,4.9999998807907104,10.084036231040955,,4.9999998807907104,10.084033370018005,
1.8200000000000007,4.9999998807907104,10.169494271278381,,4.9999998807907104,10.169491410255432,
1.8300000000000007,4.9999998807907104,10.256412863731384,,4.9999998807907104,10.256410002708435,
1.8400000000000007,4.9999998807907104,10.344835638999939,,4.9999998807907104,10.344827771186829,
1.8500000000000008,4.9999998807907104,10.43478548526764,,4.9999998807907104,10.43478262424469,
1.8600000000000008,4.9999998807907104,10.526318192481995,,4.9999998807907104,10.526316046714783,
1.8700000000000008,4.9999998807907104,10.619471669197083,,4.9999998807907104,10.619468808174133,
1.8800000000000008,4.9999998807907104,10.714288115501404,,4.9999998807907104,10.714285969734192,
1.8900000000000008,4.9999998807907104,10.810813307762146,,4.9999998807907104,10.810811161994934,
1.9000000000000008,4.9999998807907104,10.909093737602234,,4.9999998807907104,10.909090876579285,
1.9100000000000008,4.9999998807907104,11.009177327156067,,4.9999998807907104,11.009174466133118,
1.9200000000000008,4.9999998807907104,11.111114144325256,,4.9999998807907104,11.111111283302307,
1.9300000000000008,4.9999998807907104,11.214956402778625,,4.9999998807907104,11.214953541755676,
1.9400000000000008,4.9999998807907104,11.320757746696472,,4.9999998807907104,11.320754885673523,
1.9500000000000008,4.9999998807907104,11.428573966026306,,4.9999998807907104,11.428571105003357,
1.9600000000000009,4.9999998807907104,11.538464426994324,,4.9999998807907104,11.538461565971375,
1.9700000000000009,4.9999998807907104,11.650488495826721,,4.9999998807907104,11.650485634803772,
1.9800000000000009,4.9999998807907104,11.764709115028381,,4.9999998807907104,11.764705538749695,
1.9900000000000009,4.9999998807907104,11.881191372871399,,4.9999998807907104,11.881187796592712,
2.000000000000001,4.9999998807907104,,,4.9999998807907104,,
2.0100000000000007,4.9999998807907104,,,4.9999998807907104,,
2.020000000000001,4.9999998807907104,,,4.9999998807907104,,
2.030000000000001,4.9999998807907104,,,4.9999998807907104,,
2.040000000000001,4.9999998807907104,,,4.9999998807907104,,
2.0500000000000007,4.9999998807907104,,,4.9999998807907104,,
2.060000000000001,4.9999998807907104,,,4.9999998807907104,,
2.070000000000001,4.9999998807907104,,,4.9999998807907104,,
2.080000000000001,4.9999998807907104,,,4.9999998807907104,,
2.0900000000000007,4.9999998807907104,,,4.9999998807907104,,
2.100000000000001,4.9999998807907104,,,4.9999998807907104,,
2.110000000000001,4.9999998807907104,,,4.9999998807907104,,
2.120000000000001,4.9999998807907104,,,4.9999998807907104,,
2.130000000000001,4.9999998807907104,,,4.9999998807907104,,
2.140000000000001,4.9999998807907104,,,4.9999998807907104,,
2.1500000000000012,4.9999998807907104,,,4.9999998807907104,,
2.160000000000001,4.9999998807907104,,,4.9999998807907104,,
2.170000000000001,4.9999998807907104,,,4.9999998807907104,,
2.180000000000001,4.9999998807907104,,,4.9999998807907104,,
2.1900000000000013,4.9999998807907104,,,4.9999998807907104,,
2.200000000000001,4.9999998807907104,,,4.9999998807907104,,
2.210000000000001,4.9999998807907104,,,4.9999998807907104,,
2.220000000000001,4.9999998807907104,,,4.9999998807907104,,
2.2300000000000013,4.9999998807907104,,,4.9999998807907104,,
2.240000000000001,4.9999998807907104,,,4.9999998807907104,,
2.250000000000001,4.9999998807907104,,,4.9999998807907104,,
2.260000000000001,4.9999998807907104,,,4.9999998807907104,,
2.2700000000000014,4.9999998807907104,,,4.9999998807907104,,
2.280000000000001,4.9999998807907104,,,4.9999998807907104,,
2.290000000000001,4.9999998807907104,,,4.9999998807907104,,
2.300000000000001,4.9999998807907104,,,4.9999998807907104,,
2.3100000000000014,4.9999998807907104,,,4.9999998807907104,,
2.320000000000001,4.9999998807907104,,,4.9999998807907104,,
2.330000000000001,4.9999998807907104,,,4.9999998807907104,,
2.340000000000001,4.9999998807907104,,,4.9999998807907104,,
2.3500000000000014,4.9999998807907104,,,4.9999998807907104,,
2.360000000000001,4.9999998807907104,,,4.9999998807907104,,
2.370000000000001,4.9999998807907104,,,4.9999998807907104,,
2.3800000000000012,4.9999998807907104,,,4.9999998807907104,,
2.3900000000000015,4.9999998807907104,,,4.9999998807907104,,
2.4000000000000012,4.9999998807907104,,,4.9999998807907104,,
2.410000000000001,4.9999998807907104,,,4.9999998807907104,,
2.4200000000000013,4.9999998807907104,,,4.9999998807907104,,
2.4300000000000015,4.9999998807907104,,,4.9999998807907104,,
2.4400000000000013,4.9999998807907104,,,4.9999998807907104,,
2.450000000000001,4.9999998807907104,,,4.9999998807907104,,
2.4600000000000013,4.9999998807907104,,,4.9999998807907104,,
2.4700000000000015,4.9999998807907104,,,4.9999998807907104,,
2.4800000000000013,4.9999998807907104,,,4.9999998807907104,,
2.490000000000001,4.9999998807907104,,,4.9999998807907104,,
2.5000000000000013,4.9999998807907104,,,4.9999998807907104,,
2.5100000000000016,4.9999998807907104,,,4.9999998807907104,,
2.5200000000000014,4.9999998807907104,,,4.9999998807907104,,
2.530000000000001,4.9999998807907104,,,4.9999998807907104,,
2.5400000000000014,4.9999998807907104,,,4.9999998807907104,,
2.5500000000000016,4.9999998807907104,,,4.9999998807907104,,
2.5600000000000014,4.9999998807907104,,,4.9999998807907104,,
2.570000000000001,4.9999998807907104,,,4.9999998807907104,,
2.5800000000000014,4.9999998807907104,,,4.9999998807907104,,
2.5900000000000016,4.9999998807907104,,,4.9999998807907104,,
2.6000000000000014,4.9999998807907104,,,4.9999998807907104,,
2.610000000000001,4.9999998807907104,,,4.9999998807907104,,
2.6200000000000014,4.9999998807907104,,,4.9999998807907104,,
2.6300000000000017,4.9999998807907104,,,4.9999998807907104,,
2.6400000000000015,4.9999998807907104,,,4.9999998807907104,,
2.6500000000000012,4.9999998807907104,,,4.9999998807907104,,
2.6600000000000015,4.9999998807907104,,,4.9999998807907104,,
2.6700000000000017,4.9999998807907104,,,4.9999998807907104,,
2.6800000000000015,4.9999998807907104,,,4.9999998807907104,,
2.6900000000000013,4.9999998807907104,,,4.9999998807907104,,
2.7000000000000015,4.9999998807907104,,,4.9999998807907104,,
2.7100000000000017,4.9999998807907104,,,4.9999998807907104,,
2.7200000000000015,4.9999998807907104,,,4.9999998807907104,,
2.7300000000000013,4.9999998807907104,,,4.9999998807907104,,
2.7400000000000015,4.9999998807907104,,,4.9999998807907104,,
2.7500000000000018,4.9999998807907104,,,4.9999998807907104,,
2.7600000000000016,4.9999998807907104,,,4.9999998807907104,,
2.7700000000000014,4.9999998807907104,,,4.9999998807907104,,
2.7800000000000016,4.9999998807907104,,,4.9999998807907104,,
2.790000000000002,4.9999998807907104,,,4.9999998807907104,,
2.8000000000000016,4.9999998807907104,,,4.9999998807907104,,
2.8100000000000014,4.9999998807907104,,,4.9999998807907104,,
2.8200000000000016,4.9999998807907104,,,4.9999998807907104,,
2.830000000000002,4.9999998807907104,,,4.9999998807907104,,
2.8400000000000016,4.9999998807907104,,,4.9999998807907104,,
2.8500000000000014,4.9999998807907104,,,4.9999998807907104,,
2.8600000000000017,4.9999998807907104,,,4.9999998807907104,,
2.870000000000002,4.9999998807907104,,,4.9999998807907104,,
2.8800000000000017,4.9999998807907104,,,4.9999998807907104,,
2.8900000000000015,4.9999998807907104,,,4.9999998807907104,,
2.9000000000000017,4.9999998807907104,,,4.9999998807907104,,
2.910000000000002,4.9999998807907104,,,4.9999998807907104,,
2.9200000000000017,4.9999998807907104,,,4.9999998807907104,,
2.9300000000000015,4.9999998807907104,,,4.9999998807907104,,
2.9400000000000017,4.9999998807907104,,,4.9999998807907104,,
2.950000000000002,4.9999998807907104,,,4.9999998807907104,,
2.9600000000000017,4.9999998807907104,,,4.9999998807907104,,
2.9700000000000015,4.9999998807907104,,,4.9999998807907104,,
2.9800000000000018,4.9999998807907104,,,4.9999998807907104,,
2.990000000000002,4.9999998807907104,,,4.9999998807907104,,


==> data/figure8_y_stake_base_service_10_0.50_loss_threshold_0.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.10,min_stake_threshold_0.21,min_stake_threshold_0.31,min_stake_threshold_0.79,min_stake_threshold_0.90
1.0,,,,,,
1.01,,,,,,
1.02,,,,,,
1.03,,,,,,
1.04,,,,,,
1.05,,,,,,
1.06,,,,,,
1.07,,,,,,
1.08,,,,,,
1.09,,,,,,
1.1,,,,,,
1.11,27.272727638483047,27.272817939519882,27.272817939519882,27.272817939519882,,
1.12,24.999999850988388,25.000250190496445,25.000250190496445,25.000250190496445,,
1.1300000000000001,23.076923042535782,23.077153712511063,23.077153712511063,23.077153712511063,,
1.1400000000000001,21.428571492433548,21.428815573453903,21.428815573453903,21.428815573453903,,
1.1500000000000001,20.000000149011612,20.000203996896744,20.000203996896744,20.000203996896744,,
1.1600000000000001,18.750000447034836,18.750324100255966,18.750324100255966,18.750324100255966,,
1.1700000000000002,17.647059112787247,17.647857517004013,17.647857517004013,17.647857517004013,,
1.1800000000000002,16.666667014360428,16.66683331131935,16.66683331131935,16.66683331131935,,
1.1900000000000002,15.789473801851273,15.789770632982254,15.789770632982254,15.789770632982254,,
1.2000000000000002,15.000000447034836,15.000269562005997,15.000269562005997,15.000269562005997,,
1.2100000000000002,14.285713881254196,14.285959750413895,14.285959750413895,14.285959750413895,,
1.2200000000000002,13.636363595724106,13.636582642793655,13.636582642793655,13.636582642793655,,
1.2300000000000002,13.043478280305862,13.04360881447792,13.04360881447792,13.04360881447792,,
1.2400000000000002,12.500000149011612,12.500194162130356,12.500194162130356,12.500194162130356,,
1.2500000000000002,11.999999731779099,12.000180333852768,12.000180333852768,12.000180333852768,,
1.2600000000000002,11.538461297750473,11.538622230291367,11.538622230291367,11.538622230291367,,
1.2700000000000002,11.11111119389534,11.111267656087875,11.111267656087875,11.111267656087875,,
1.2800000000000002,10.714285522699356,10.714433044195175,10.714433044195175,10.714433044195175,,
1.2900000000000003,10.344827324151993,10.344965904951096,10.344965904951096,10.344965904951096,,
1.3000000000000003,9.999999850988388,10.000130385160446,10.000130385160446,10.000130385160446,,
1.3100000000000003,9.677419513463974,9.677542001008987,9.677542001008987,9.677542001008987,,
1.3200000000000003,9.375000447034836,9.375115782022476,9.375115782022476,9.80393037199974,,
1.3300000000000003,9.090908914804459,9.090967923402786,9.401708990335464,9.95025023818016,,
1.3400000000000003,8.823529332876205,9.022558182477951,9.482758194208145,10.101010948419571,,
1.3500000000000003,8.666666597127914,9.056604355573654,9.565219134092331,10.256417244672775,,
1.3600000000000003,8.666666597127914,9.090908914804459,9.6491239964962,10.41667565703392,,
1.3700000000000003,8.666666597127914,9.125482589006424,9.734513908624649,10.582024902105331,,
1.3800000000000003,8.666666597127914,9.160313755273819,9.8214291036129,10.75269564986229,,
1.3900000000000003,8.666666597127914,9.195405095815659,9.909909814596176,10.928971320390701,,
1.4000000000000004,8.666666597127914,9.230776280164719,10.000005215406418,11.111123710870743,,
1.4100000000000004,8.666666597127914,9.266417473554611,10.091746598482132,11.299449652433395,,
1.4200000000000004,8.666666597127914,9.302334934473038,10.185186713933945,11.494260281324387,,
1.4300000000000004,8.666666597127914,9.338521510362625,10.280385464429855,11.695915907621384,,
1.4400000000000004,8.666666597127914,9.375004023313522,10.377358943223953,11.904771476984024,,
1.4500000000000004,8.666666597127914,9.411765486001968,10.47619566321373,12.121220380067825,,
1.4600000000000004,8.666666597127914,9.448819309473038,10.576929599046707,12.345685511827469,,
1.4700000000000004,8.666666597127914,9.486168175935745,10.679619759321213,12.578622847795486,,
1.4800000000000004,8.666666597127914,9.523812085390091,10.78432247042656,12.820515185594559,,
1.4900000000000004,8.666666597127914,9.561760872602463,10.89108869433403,13.07190790772438,,
1.5000000000000004,8.666666597127914,9.600005596876144,11.00000873208046,13.333335667848587,,
1.5100000000000005,8.666666597127914,9.638560563325882,11.111123710870743,13.605450242757797,,
1.5200000000000005,8.666666597127914,9.677425771951675,11.224504262208939,13.888911455869675,,
1.5300000000000005,8.666666597127914,9.716600328683853,11.340210288763046,14.18441578745842,,
1.5400000000000005,8.666666597127914,9.756104797124863,11.458343714475632,14.492771476507187,,
1.5500000000000005,8.666666597127914,9.795919507741928,11.57896175980568,14.814826101064682,,
1.5600000000000005,8.666666597127914,9.836065918207169,11.702142208814621,15.151537209749222,,
1.5700000000000005,8.666666597127914,9.876553863286972,11.827961951494217,15.503891855478287,,
1.5800000000000005,8.666666597127914,9.917364567518234,11.956533640623093,15.87302640080452,,
1.5900000000000005,8.666666597127914,9.958506971597672,12.087914496660233,16.26018449664116,,
1.6000000000000005,8.666666597127914,9.999999850988388,12.222233265638351,16.666671484708786,,
1.6100000000000005,8.666666597127914,10.041847676038742,12.359564155340195,17.09404394030571,,
1.6200000000000006,8.666666597127914,10.084037035703659,12.500008195638657,17.543870955705643,,
1.6300000000000006,8.666666597127914,10.126582235097885,12.643692344427109,18.018044382333755,,
1.6400000000000006,8.666666597127914,10.169491320848465,12.79069796204567,18.51854369044304,,
1.6500000000000006,8.666666597127914,10.212773233652115,12.94117882847786,19.04763087630272,,
1.6600000000000006,8.666666597127914,10.256415456533432,13.095260113477707,19.607858508825302,,
1.6700000000000006,8.666666597127914,10.30044212937355,13.25302854180336,20.20206168293953,,
1.6800000000000006,8.666666597127914,10.344835370779037,13.414634317159653,20.83334907889366,,
1.6900000000000006,8.666666597127914,10.389619320631027,13.580275028944016,21.50538995862007,,
1.7000000000000006,8.666666597127914,10.434796661138535,13.750012367963791,22.222267538309097,,
1.7100000000000006,8.666666597127914,10.480358451604843,13.924072533845901,22.98854425549507,,
1.7200000000000006,8.666666597127914,10.526329725980759,14.102564603090286,23.809532672166824,,
1.7300000000000006,8.666666597127914,10.572699755430222,14.285716563463211,24.691389352083206,,
1.7400000000000007,8.666666597127914,10.619472116231918,14.473707228899002,25.641098767518997,,
1.7500000000000007,8.666666597127914,10.666670948266983,14.666681438684464,26.666751354932785,,
1.7600000000000007,8.666666597127914,10.714285522699356,14.864872545003891,27.77786359190941,,
1.7700000000000007,8.666666597127914,10.762346237897873,15.068521946668625,28.98553803563118,,
1.7800000000000007,8.666666597127914,10.810819119215012,15.277794152498245,,,
1.7900000000000007,8.666666597127914,10.859744399785995,15.492972582578659,,,
1.8000000000000007,8.666666597127914,10.909090787172318,15.714320093393326,,,
1.8100000000000007,8.666666597127914,10.958921760320663,15.942040532827377,,,
1.8200000000000007,8.666666597127914,11.00917562842369,16.176479011774063,,,
1.8300000000000007,8.666666597127914,11.059908717870712,16.417921632528305,,,
1.8400000000000007,8.666666597127914,11.111125499010086,16.6666679084301,,,
1.8500000000000008,8.666666597127914,11.16279199719429,16.9230817258358,,,
1.8600000000000008,8.666666597127914,11.214953809976578,17.187512665987015,,,
1.8700000000000008,8.666666597127914,11.26761183142662,17.460327297449112,,,
1.8800000000000008,8.666666597127914,11.320754438638687,17.741956561803818,,,
1.8900000000000008,8.666666597127914,11.374428123235703,18.03280010819435,,,
1.9000000000000008,8.666666597127914,11.428589075803757,18.333336263895035,,,
1.9100000000000008,8.666666597127914,11.4832703769207,18.644071966409683,,,
1.9200000000000008,8.666666597127914,11.538462191820145,18.965569585561752,,,
1.9300000000000008,8.666666597127914,11.594218164682388,19.29828867316246,,,
1.9400000000000008,8.666666597127914,11.650486439466476,19.642912298440933,,,
1.9500000000000008,8.666666597127914,11.707334965467453,20.00001087784767,,,
1.9600000000000009,8.666666597127914,11.764717251062393,20.37040874361992,,,
1.9700000000000009,8.666666597127914,11.822661012411118,20.75472190976143,,,
1.9800000000000009,8.666666597127914,11.881189495325089,21.153890937566757,,,
1.9900000000000009,8.666666597127914,11.940308064222336,21.568662375211716,,,
2.000000000000001,8.666666597127914,12.000003308057785,22.000017911195755,,,
2.0100000000000007,8.666666597127914,12.060321718454361,22.449026852846146,,,
2.020000000000001,8.666666597127914,12.121213227510452,22.916700392961502,,,
2.030000000000001,8.666666597127914,12.182753831148148,23.40426877140999,,,
2.040000000000001,8.666666597127914,12.244898825883865,23.913080245256424,,,
2.0500000000000007,8.666666597127914,12.307713478803635,24.44452330470085,,,
2.060000000000001,8.666666597127914,12.37115129828453,25.000046342611313,,,
2.070000000000001,8.666666597127914,12.435235530138016,25.58145359158516,,,
2.080000000000001,8.666666597127914,12.500003725290298,26.190518885850906,,,
2.0900000000000007,8.666666597127914,12.565454989671707,26.829357594251633,,,
2.100000000000001,8.666666597127914,12.631602734327316,27.50000908970833,,,
2.110000000000001,8.666666597127914,12.698437124490738,28.205160945653915,,,
2.120000000000001,8.666666597127914,12.765961736440659,28.9473719894886,,,
2.130000000000001,8.666666597127914,12.834240049123764,29.729822427034378,,,
2.140000000000001,8.666666597127914,12.903235405683517,,,,
2.1500000000000012,8.666666597127914,12.972974628210068,,,,
2.160000000000001,8.666666597127914,13.043481856584549,,,,
2.170000000000001,8.666666597127914,13.114757090806961,,,,
2.180000000000001,8.666666597127914,13.186817318201065,,,,
2.1900000000000013,8.666666597127914,13.25967326760292,,,,
2.200000000000001,8.666666597127914,13.333334773778915,,,,
2.210000000000001,8.666666597127914,13.407823294401169,,,,
2.220000000000001,8.666666597127914,13.483147770166397,,,,
2.2300000000000013,8.666666597127914,13.559332340955734,,,,
2.240000000000001,8.666666597127914,13.636381477117538,,,,
2.250000000000001,8.666666597127914,13.71428981423378,,,,
2.260000000000001,8.666666597127914,13.793105632066727,,,,
2.2700000000000014,8.666666597127914,13.872843235731125,,,,
2.280000000000001,8.666666597127914,13.953491002321243,,,,
2.290000000000001,8.666666597127914,14.035099893808365,,,,
2.300000000000001,8.666666597127914,14.117654711008072,,,,
2.3100000000000014,8.666666597127914,14.201192110776901,,,,
2.320000000000001,8.666666597127914,14.285716563463211,,,,
2.330000000000001,8.666666597127914,14.371274560689926,,,,
2.340000000000001,8.666666597127914,14.457842856645584,,,,
2.3500000000000014,8.666666597127914,14.545461684465408,,,,
2.360000000000001,8.666666597127914,14.634163230657578,,,,
2.370000000000001,8.666666597127914,14.72394123673439,,,,
2.3800000000000012,8.666666597127914,14.814832359552383,,,,
2.3900000000000015,8.666666597127914,14.90684911608696,,,,
2.4000000000000012,8.666666597127914,15.000009387731552,,,,
2.410000000000001,8.666666597127914,15.094371289014816,,,,
2.4200000000000013,8.666666597127914,15.189915150403976,,,,
2.4300000000000015,8.666666597127914,15.28662845492363,,,,
2.4400000000000013,8.666666597127914,15.3846175968647,,,,
2.450000000000001,8.666666597127914,15.483895093202591,,,,
2.4600000000000013,8.666666597127914,15.584453791379929,,,,
2.4700000000000015,8.666666597127914,15.686294585466385,,,,
2.4800000000000013,8.666666597127914,15.789514034986496,,,,
2.490000000000001,8.666666597127914,15.894053131341934,,,,
2.5000000000000013,8.666666597127914,16.000013798475266,,,,
2.5100000000000016,8.666666597127914,16.107394248247147,,,,
2.5200000000000014,8.666666597127914,16.21624454855919,,,,
2.530000000000001,8.666666597127914,16.326534301042557,,,,
2.5400000000000014,8.666666597127914,16.43839403986931,,,,
2.5500000000000016,8.666666597127914,16.551765650510788,,,,
2.5600000000000014,8.666666597127914,16.666699200868607,,,,
2.570000000000001,8.666666597127914,16.78326264023781,,,,
2.5800000000000014,8.666666597127914,16.901453286409378,,,,
2.5900000000000016,8.666666597127914,17.02128455042839,,,,
2.6000000000000014,8.666666597127914,17.142860144376755,,,,
2.610000000000001,8.666666597127914,17.26618990302086,,,,
2.6200000000000014,8.666666597127914,17.391314059495926,,,,
2.6300000000000017,8.666666597127914,17.51825585961342,,,,
2.6400000000000015,8.666666597127914,17.647068947553635,,,,
2.6500000000000012,8.666666597127914,17.777786403894424,,,,
2.6600000000000015,8.666666597127914,17.91045919060707,,,,
2.6700000000000017,8.666666597127914,18.045122176408768,,,,
2.6800000000000015,8.666666597127914,18.181859403848648,,,,
2.6900000000000013,8.666666597127914,18.320654779672623,,,,
2.7000000000000015,8.666666597127914,18.461559265851974,,,,
2.7100000000000017,8.666666597127914,18.60469177365303,,,,
2.7200000000000015,8.666666597127914,18.750009387731552,,,,
2.7300000000000013,8.666666597127914,18.897700756788254,,,,
2.7400000000000015,8.666666597127914,19.04762551188469,,,,
2.7500000000000018,8.666666597127914,19.200008064508438,,,,
2.7600000000000016,8.666666597127914,19.354878813028336,,,,
2.7700000000000014,8.666666597127914,19.51224222779274,,,,
2.7800000000000016,8.666666597127914,19.672138541936874,,,,
2.790000000000002,8.666666597127914,19.834724217653275,,,,
2.8000000000000016,8.666666597127914,20.000022500753403,,,,
2.8100000000000014,8.666666597127914,20.168087035417557,,,,
2.8200000000000016,8.666666597127914,20.339021533727646,,,,
2.830000000000002,8.666666597127914,20.512828677892685,,,,
2.8400000000000016,8.666666597127914,20.689657777547836,,,,
2.8500000000000014,8.666666597127914,20.86961790919304,,,,
2.8600000000000017,8.666666597127914,21.05263575911522,,,,
2.870000000000002,8.666666597127914,21.238962560892105,,,,
2.8800000000000017,8.666666597127914,21.42859473824501,,,,
2.8900000000000015,8.666666597127914,21.62167713046074,,,,
2.9000000000000017,8.666666597127914,21.818185597658157,,,,
2.910000000000002,8.666666597127914,22.018362432718277,,,,
2.9200000000000017,8.666666597127914,22.222243398427963,,,,
2.9300000000000015,8.666666597127914,22.429915219545364,,,,
2.9400000000000017,8.666666597127914,22.64156386256218,,,,
2.950000000000002,8.666666597127914,22.85716250538826,,,,
2.9600000000000017,8.666666597127914,23.076957017183304,,,,
2.9700000000000015,8.666666597127914,23.301008194684982,,,,
2.9800000000000018,8.666666597127914,23.529453724622726,,,,
2.990000000000002,8.666666597127914,23.762380331754684,,,,


==> data/figure8_y_stake_base_service_10_0.50_loss_threshold_1.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.10,min_stake_threshold_0.21,min_stake_threshold_0.31,min_stake_threshold_0.79,min_stake_threshold_0.90
1.0,,,,,,
1.01,,,,,,
1.02,,,,,,
1.03,,,,,,
1.04,,,,,,
1.05,,,,,,
1.06,,,,,,
1.07,,,,,,
1.08,,,,,,
1.09,,,,,,
1.1,,,,,,
1.11,,,,,,
1.12,,,,,,
1.1300000000000001,,,,,,
1.1400000000000001,,,,,,
1.1500000000000001,,,,,,
1.1600000000000001,,,,,,
1.1700000000000002,,,,,,
1.1800000000000002,,,,,,
1.1900000000000002,,,,,,
1.2000000000000002,,,,,,
1.2100000000000002,28.571428209543228,28.571480959653854,28.571480959653854,28.571480959653854,,
1.2200000000000002,27.272727638483047,27.27277770638466,27.27277770638466,27.27277770638466,,
1.2300000000000002,26.08695611357689,26.08710005879402,26.08710005879402,26.08710005879402,,
1.2400000000000002,24.999999850988388,25.000139325857162,25.000139325857162,25.000139325857162,,
1.2500000000000002,23.999999910593033,24.000132232904434,24.000132232904434,24.000132232904434,,
1.2600000000000002,23.076923042535782,23.077050000429153,23.077050000429153,23.077050000429153,,
1.2700000000000002,22.222221940755844,22.222319394350052,22.222319394350052,22.222319394350052,,
1.2800000000000002,21.428571492433548,21.428689509630203,21.428689509630203,21.428689509630203,,
1.2900000000000003,20.68965509533882,20.68989023566246,20.68989023566246,20.68989023566246,,
1.3000000000000003,20.000000149011612,20.00022903084755,20.00022903084755,20.00022903084755,,
1.3100000000000003,19.354838579893112,19.355048686265945,19.355048686265945,19.355048686265945,,
1.3200000000000003,18.749999552965164,18.750154227018356,18.750154227018356,18.750154227018356,,
1.3300000000000003,18.181818276643753,18.182023018598557,18.182023018598557,18.182023018598557,,
1.3400000000000003,17.647059112787247,17.647265642881393,17.647265642881393,17.647265642881393,,
1.3500000000000003,17.14285746216774,17.143063992261887,17.143063992261887,17.143063992261887,,
1.3600000000000003,16.666667014360428,16.666855663061142,16.666855663061142,16.666855663061142,,
1.3700000000000003,16.216215938329697,16.216396540403366,16.216396540403366,16.216396540403366,,
1.3800000000000003,15.789473801851273,15.789570361375809,15.789613276720047,15.789613276720047,,
1.3900000000000003,15.384615808725357,15.384872406721115,15.384872406721115,15.384872406721115,,
1.4000000000000004,15.000000447034836,15.000156909227371,15.000156909227371,15.000156909227371,,
1.4100000000000004,14.634146243333817,14.634363502264023,14.634363502264023,14.634363502264023,,
1.4200000000000004,14.285713881254196,14.285856932401657,14.285890012979507,14.285890012979507,,
1.4300000000000004,13.953488320112228,13.953629583120346,13.953660875558853,13.953660875558853,,
1.4400000000000004,13.636363595724106,13.636436015367508,13.636509329080582,13.636509329080582,,
1.4500000000000004,13.333332985639572,13.333448320627213,13.333449214696884,13.333449214696884,,
1.4600000000000004,13.043478280305862,13.043574839830399,13.043574839830399,13.580263406038284,,
1.4700000000000004,12.7659572660923,12.766054719686508,12.76607260107994,13.836491256952286,,
1.4800000000000004,12.500000149011612,12.500099390745163,12.500100284814835,14.102570861577988,,
1.4900000000000004,12.244897931814194,12.244948893785477,12.245064228773117,14.379095882177353,,
1.5000000000000004,11.999999731779099,12.000103443861008,12.000103443861008,14.666668027639389,,
1.5100000000000005,11.764705628156662,11.764828115701675,12.121221274137497,14.965998083353043,,
1.5200000000000005,11.538461297750473,11.5385802090168,12.244899719953537,15.277800410985947,,
1.5300000000000005,11.320754438638687,11.32087156176567,12.371149510145187,15.602853745222092,,
1.5400000000000005,11.11111119389534,11.111222952604294,12.500016242265701,15.942056626081467,,
1.5500000000000005,10.909090787172318,10.909182876348495,12.631584852933884,16.296300441026688,,
1.5600000000000005,10.714285522699356,10.71435883641243,12.765972465276718,16.66668936610222,,
1.5700000000000005,10.526315420866013,10.699588805437088,12.903243452310562,17.054278403520584,,
1.5800000000000005,10.344827324151993,10.743802338838577,13.04349347949028,17.460323721170425,,
1.5900000000000005,10.169491320848465,10.788382440805435,13.186828941106796,17.886181622743607,,
1.6000000000000005,9.999999850988388,10.83333358168602,13.333334773778915,18.333348780870438,,
1.6100000000000005,9.836065918207169,10.878664702177048,13.483157604932785,18.803423792123795,,
1.6200000000000006,9.677419513463974,10.924374908208847,13.63637164235115,19.298286885023117,,
1.6300000000000006,9.523809403181076,10.970465987920761,13.793122619390488,19.819840639829636,,
1.6400000000000006,9.375000447034836,11.016949564218521,13.953488320112228,20.370379239320755,,
1.6500000000000006,9.333333224058151,11.063830107450485,14.11764845252037,20.95238283276558,,
1.6600000000000006,9.333333224058151,11.111126393079758,14.285714775323868,21.56867042183876,,
1.6700000000000006,9.333333224058151,11.158812493085861,14.457831233739853,22.222232669591904,,
1.6800000000000006,9.333333224058151,11.206900030374527,14.634146243333817,22.916691452264786,,
1.6900000000000006,9.333333224058151,11.255411356687546,14.814835041761398,23.655966371297836,,
1.7000000000000006,9.333333224058151,11.304358094930649,15.000010281801224,24.4444839656353,,
1.7100000000000006,9.333333224058151,11.353721469640732,15.189884752035141,25.287369042634964,,
1.7200000000000006,9.333333224058151,11.403515785932541,15.384636372327805,26.190525144338608,,
1.7300000000000006,9.333333224058151,11.453757137060165,15.584415346384048,27.160561233758926,,
1.7400000000000007,9.333333224058151,11.50443747639656,15.78949972987175,28.205188661813736,,
1.7500000000000007,9.333333224058151,11.555555909872055,16.00000038743019,29.33341160416603,,
1.7600000000000007,9.333333224058151,11.607142835855484,16.216235607862473,,,
1.7700000000000007,9.333333224058151,11.65919378399849,16.438379734754562,,,
1.7800000000000007,9.333333224058151,11.711723953485489,16.666667014360428,,,
1.7900000000000007,9.333333224058151,11.764706522226334,16.901414841413498,,,
1.8000000000000007,9.333333224058151,11.818181723356247,17.14285746216774,,,
1.8100000000000007,9.333333224058151,11.872146874666214,17.391306906938553,,,
1.8200000000000007,9.333333224058151,11.926606446504593,17.64706179499626,,,
1.8300000000000007,9.333333224058151,11.981566697359085,17.910460084676743,,,
1.8400000000000007,9.333333224058151,12.037050873041153,18.181818276643753,,,
1.8500000000000008,9.333333224058151,12.093037515878677,18.461581617593765,,,
1.8600000000000008,9.333333224058151,12.14953288435936,18.750034421682358,,,
1.8700000000000008,9.333333224058151,12.206572741270065,19.047644287347794,,,
1.8800000000000008,9.333333224058151,12.264152616262436,19.354868084192276,,,
1.8900000000000008,9.333333224058151,12.322288602590561,19.6721313893795,,,
1.9000000000000008,9.333333224058151,12.38095298409462,20.000017136335373,,,
1.9100000000000008,9.333333224058151,12.440191358327866,20.339016169309616,,,
1.9200000000000008,9.333333224058151,12.500001043081284,20.68965509533882,,,
1.9300000000000008,9.333333224058151,12.560399919748306,21.052633076906204,,,
1.9400000000000008,9.333333224058151,12.621359378099442,21.42860546708107,,,
1.9500000000000008,9.333333224058151,12.682927697896957,21.81819722056389,,,
1.9600000000000009,9.333333224058151,12.745118290185928,22.222266644239426,,,
1.9700000000000009,9.333333224058151,12.807902544736862,22.641562968492508,,,
1.9800000000000009,9.333333224058151,12.871301919221878,23.076983839273453,,,
1.9900000000000009,9.333333224058151,12.935323566198349,23.52945640683174,,,
2.000000000000001,9.333333224058151,13.000001460313797,24.000066965818405,,,
2.0100000000000007,9.333333224058151,13.065349012613297,24.489836543798447,,,
2.020000000000001,9.333333224058151,13.131315261125565,25.000004321336746,,,
2.030000000000001,9.333333224058151,13.197987824678421,25.531997233629227,,,
2.040000000000001,9.333333224058151,13.265305906534195,26.087018698453903,,,
2.0500000000000007,9.333333224058151,13.333335667848587,26.666678935289383,,,
2.060000000000001,9.333333224058151,13.402066379785538,27.272796481847763,,,
2.070000000000001,9.333333224058151,13.47152754664421,27.907016426324844,,,
2.080000000000001,9.333333224058151,13.541676253080368,28.571519404649734,,,
2.0900000000000007,9.333333224058151,13.612575978040695,29.268366247415543,,,
2.100000000000001,9.333333224058151,13.68421956896782,,,,
2.110000000000001,9.333333224058151,13.756622225046158,,,,
2.120000000000001,9.333333224058151,13.829806298017502,,,,
2.130000000000001,9.333333224058151,13.90375480055809,,,,
2.140000000000001,9.333333224058151,13.978499919176102,,,,
2.1500000000000012,9.333333224058151,14.05405506491661,,,,
2.160000000000001,9.333333224058151,14.130434542894363,,,,
2.170000000000001,9.333333224058151,14.207652658224106,,,,
2.180000000000001,9.333333224058151,14.285714775323868,,,,
2.1900000000000013,9.333333224058151,14.364650398492813,,,,
2.200000000000001,9.333333224058151,14.444450587034225,,,,
2.210000000000001,9.333333224058151,14.525141268968582,,,,
2.220000000000001,9.333333224058151,14.606747478246689,,,,
2.2300000000000013,9.333333224058151,14.689279943704605,,,,
2.240000000000001,9.333333224058151,14.772730618715286,,,,
2.250000000000001,9.333333224058151,14.857152253389359,,,,
2.260000000000001,9.333333224058151,14.942552894353867,,,,
2.2700000000000014,9.333333224058151,15.028903931379318,,,,
2.280000000000001,9.333333224058151,15.116288512945175,,,,
2.290000000000001,9.333333224058151,15.204678922891617,,,,
2.300000000000001,9.333333224058151,15.294118970632553,,,,
2.3100000000000014,9.333333224058151,15.384619385004044,,,,
2.320000000000001,9.333333224058151,15.476232022047043,,,,
2.330000000000001,9.333333224058151,15.568900555372238,,,,
2.340000000000001,9.333333224058151,15.662672370672226,,,,
2.3500000000000014,9.333333224058151,15.757578760385513,,,,
2.360000000000001,9.333333224058151,15.853660851716995,,,,
2.370000000000001,9.333333224058151,15.950948148965836,,,,
2.3800000000000012,9.333333224058151,16.04938879609108,,,,
2.3900000000000015,9.333333224058151,16.14910528063774,,,,
2.4000000000000012,9.333333224058151,16.250040382146835,,,,
2.410000000000001,9.333333224058151,16.352245956659317,,,,
2.4200000000000013,9.333333224058151,16.45573005080223,,,,
2.4300000000000015,9.333333224058151,16.560540944337845,,,,
2.4400000000000013,9.333333224058151,16.666692048311234,,,,
2.450000000000001,9.333333224058151,16.77420124411583,,,,
2.4600000000000013,9.333333224058151,16.883119493722916,,,,
2.4700000000000015,9.333333224058151,16.993486136198044,,,,
2.4800000000000013,9.333333224058151,17.10527613759041,,,,
2.490000000000001,9.333333224058151,17.218569964170456,,,,
2.5000000000000013,9.333333224058151,17.33333721756935,,,,
2.5100000000000016,9.333333224058151,17.44969144463539,,,,
2.5200000000000014,9.333333224058151,17.56760135293007,,,,
2.530000000000001,9.333333224058151,17.687116116285324,,,,
2.5400000000000014,9.333333224058151,17.808266133069992,,,,
2.5500000000000016,9.333333224058151,17.931053191423416,,,,
2.5600000000000014,9.333333224058151,18.055557757616043,,,,
2.570000000000001,9.333333224058151,18.181859403848648,,,,
2.5800000000000014,9.333333224058151,18.30989643931389,,,,
2.5900000000000016,9.333333224058151,18.439758270978928,,,,
2.6000000000000014,9.333333224058151,18.571477979421616,,,,
2.610000000000001,9.333333224058151,18.705068081617355,,,,
2.6200000000000014,9.333333224058151,18.840597420930862,,,,
2.6300000000000017,9.333333224058151,18.978135734796524,,,,
2.6400000000000015,9.333333224058151,19.117663353681564,,,,
2.6500000000000012,9.333333224058151,19.259263426065445,,,,
2.6600000000000015,9.333333224058151,19.402985125780106,,,,
2.6700000000000017,9.333333224058151,19.54891249537468,,,,
2.6800000000000015,9.333333224058151,19.69701424241066,,,,
2.6900000000000013,9.333333224058151,19.84733149409294,,,,
2.7000000000000015,9.333333224058151,20.00000908970833,,,,
2.7100000000000017,9.333333224058151,20.15504613518715,,,,
2.7200000000000015,9.333333224058151,20.312504321336746,,,,
2.7300000000000013,9.333333224058151,20.472490042448044,,,,
2.7400000000000015,9.333333224058151,20.63492640852928,,,,
2.7500000000000018,9.333333224058151,20.800052136182785,,,,
2.7600000000000016,9.333333224058151,20.96775457262993,,,,
2.7700000000000014,9.333333224058151,21.138248294591904,,,,
2.7800000000000016,9.333333224058151,21.31153240799904,,,,
2.790000000000002,9.333333224058151,21.487656086683273,,,,
2.8000000000000016,9.333333224058151,21.66672483086586,,,,
2.8100000000000014,9.333333224058151,21.848754733800888,,,,
2.8200000000000016,9.333333224058151,22.03394427895546,,,,
2.830000000000002,9.333333224058151,22.22223535180092,,,,
2.8400000000000016,9.333333224058151,22.413809448480606,,,,
2.8500000000000014,9.333333224058151,22.608733624219894,,,,
2.8600000000000017,9.333333224058151,22.80703917145729,,,,
2.870000000000002,9.333333224058151,23.008890599012375,,,,
2.8800000000000017,9.333333224058151,23.214347809553146,,,,
2.8900000000000015,9.333333224058151,23.423442095518112,,,,
2.9000000000000017,9.333333224058151,23.636428266763687,,,,
2.910000000000002,9.333333224058151,23.853243738412857,,,,
2.9200000000000017,9.333333224058151,24.07408967614174,,,,
2.9300000000000015,9.333333224058151,24.299071580171585,,,,
2.9400000000000017,9.333333224058151,24.528381675481796,,,,
2.950000000000002,9.333333224058151,24.761917144060135,,,,
2.9600000000000017,9.333333224058151,25.00001683831215,,,,
2.9700000000000015,9.333333224058151,25.24275228381157,,,,
2.9800000000000018,9.333333224058151,25.49026295542717,,,,
2.990000000000002,9.333333224058151,25.74258103966713,,,,


==> data/figure8_y_stake_base_service_10_0.50_loss_threshold_2.csv <==
restaking_degree,min_stake_threshold_0.00,min_stake_threshold_0.10,min_stake_threshold_0.21,min_stake_threshold_0.31,min_stake_threshold_0.79,min_stake_threshold_0.90
1.0,,,,,,
1.01,,,,,,
1.02,,,,,,
1.03,,,,,,
1.04,,,,,,
1.05,,,,,,
1.06,,,,,,
1.07,,,,,,
1.08,,,,,,
1.09,,,,,,
1.1,,,,,,
1.11,,,,,,
1.12,,,,,,
1.1300000000000001,,,,,,
1.1400000000000001,,,,,,
1.1500000000000001,,,,,,
1.1600000000000001,,,,,,
1.1700000000000002,,,,,,
1.1800000000000002,,,,,,
1.1900000000000002,,,,,,
1.2000000000000002,,,,,,
1.2100000000000002,,,,,,
1.2200000000000002,,,,,,
1.2300000000000002,,,,,,
1.2400000000000002,,,,,,
1.2500000000000002,,,,,,
1.2600000000000002,,,,,,
1.2700000000000002,,,,,,
1.2800000000000002,,,,,,
1.2900000000000003,,,,,,
1.3000000000000003,,,,,,
1.3100000000000003,29.03225764632225,29.032490104436874,29.032490104436874,29.032490104436874,,
1.3200000000000003,28.125000447034836,28.125037103891373,28.125037103891373,28.125037103891373,,
1.3300000000000003,27.272727638483047,27.272787541151047,27.272787541151047,27.272787541151047,,
1.3400000000000003,26.470587998628616,26.470641642808914,26.470641642808914,26.470641642808914,,
1.3500000000000003,25.714285522699356,25.71432039141655,25.71432039141655,25.71432039141655,,
1.3600000000000003,24.999999850988388,25.00003293156624,25.00003293156624,25.00003293156624,,
1.3700000000000003,24.3243245780468,24.324356764554977,24.324356764554977,24.324356764554977,,
1.3800000000000003,23.684210926294327,23.684242218732834,23.684242218732834,23.684242218732834,,
1.3900000000000003,23.076923042535782,23.077082186937332,23.077082186937332,23.077082186937332,,
1.4000000000000004,22.499999552965164,22.500180155038834,22.500180155038834,22.500180155038834,,
1.4100000000000004,21.951219588518143,21.951312571763992,21.951312571763992,21.951312571763992,,
1.4200000000000004,21.428571492433548,21.428741365671158,21.428741365671158,21.428741365671158,,
1.4300000000000004,20.930232256650925,20.93046560883522,20.93046560883522,20.93046560883522,,
1.4400000000000004,20.45454517006874,20.454746335744858,20.454746335744858,20.454746335744858,,
1.4500000000000004,20.000000149011612,20.00026747584343,20.00026747584343,20.00026747584343,,
1.4600000000000004,19.56521764397621,19.565406292676926,19.565409868955612,19.565409868955612,,
1.4700000000000004,19.14893612265587,19.149104207754135,19.149267822504044,19.149267822504044,,
1.4800000000000004,18.749999552965164,18.750173896551132,18.75018998980522,18.75018998980522,,
1.4900000000000004,18.367346674203873,18.367519229650497,18.367519229650497,18.367519229650497,,
1.5000000000000004,18.0000002682209,18.00033912062645,18.00033912062645,18.00033912062645,,
1.5100000000000005,17.647059112787247,17.647215574979782,17.647220939397812,17.647220939397812,,
1.5200000000000005,17.307692617177963,17.30782225728035,17.30782225728035,17.30782225728035,,
1.5300000000000005,16.98113188147545,16.98127493262291,16.98127493262291,17.021280974149704,,
1.5400000000000005,16.666667014360428,16.666792184114456,16.666792184114456,17.391328364610672,,
1.5500000000000005,16.363636404275894,16.363769620656967,16.363774985074997,17.77778998017311,,
1.5600000000000005,16.071428507566452,16.071508079767227,16.07156977057457,18.181831687688828,,
1.5700000000000005,15.789473801851273,15.789683014154434,15.789683014154434,18.60465243458748,,
1.5800000000000005,15.517241209745407,15.517381578683853,15.517381578683853,19.047629982233047,,
1.5900000000000005,15.254237204790115,15.25443747639656,15.25443747639656,19.512196630239487,,
1.6000000000000005,14.999999552965164,15.00015065073967,15.00015065073967,20.000017136335373,,
1.6100000000000005,14.7540982067585,14.75429579615593,14.75429579615593,20.51282688975334,,
1.6200000000000006,14.516129046678543,14.51624259352684,14.77273777127266,21.052633076906204,,
1.6300000000000006,14.285713881254196,14.285773783922195,14.942537695169449,21.621637791395187,,
1.6400000000000006,14.062499552965164,14.062602370977402,15.116278678178787,22.22225323319435,,
1.6500000000000006,13.8461534678936,13.84624645113945,15.294143110513687,22.857154458761215,,
1.6600000000000006,13.636363595724106,13.636424392461777,15.47621414065361,23.52941170334816,,
1.6700000000000006,13.432835787534714,13.432930558919907,15.662667900323868,24.24244925379753,,
1.6800000000000006,13.23529377579689,13.23543593287468,15.853686779737473,25.00002756714821,,
1.6900000000000006,13.043478280305862,13.043517619371414,16.04940578341484,25.806464105844498,,
1.7000000000000006,12.85714253783226,12.857236415147781,16.250017136335373,26.666725426912308,,
1.7100000000000006,12.676056772470474,12.676139026880264,16.45570144057274,27.586251944303513,,
1.7200000000000006,12.500000149011612,12.500102072954178,16.66668936610222,28.571432679891586,,
1.7300000000000006,12.328767031431198,12.33481451869011,16.88313737511635,29.629726856946945,,
1.7400000000000007,12.162162512540817,12.389385849237442,17.105273455381393,,,
1.7500000000000007,11.999999731779099,12.444452494382858,17.333333641290665,,,
1.7600000000000007,11.842105239629745,12.500001937150955,17.567567378282547,26.249999552965164,,
1.7700000000000007,11.688311845064163,12.55605474114418,17.808219641447067,,,
1.7800000000000007,11.538461297750473,12.612612694501877,18.055558651685715,,,
1.7900000000000007,11.392405182123184,12.66969546675682,18.30985888838768,,,
1.8000000000000007,11.249999552965164,12.727290540933609,18.571428805589676,,,
1.8100000000000007,11.11111119389534,12.785399705171585,18.84057953953743,,,
1.8200000000000007,10.975609570741653,12.844055145978928,19.117647260427475,,,
1.8300000000000007,10.843373090028763,12.903226464986801,19.402985125780106,,,
1.8400000000000007,10.714285522699356,12.962964624166489,19.69696953892708,,,
1.8500000000000008,10.58823511004448,13.02325889468193,20.000009983778,,,
1.8600000000000008,10.46511635184288,13.084125369787216,20.312520414590836,,,
1.8700000000000008,10.344827324151993,13.145541697740555,20.634956806898117,,,
1.8800000000000008,10.227272361516953,13.207555264234543,20.967742055654526,,,
1.8900000000000008,10.112359374761581,13.270142823457718,21.31151720881462,,,
1.9000000000000008,9.999999850988388,13.333333879709244,21.66666939854622,,,
1.9100000000000008,9.999999850988388,13.397129327058792,22.033908516168594,,,
1.9200000000000008,9.999999850988388,13.46153900027275,22.413804978132248,,,
1.9300000000000008,9.999999850988388,13.526570051908493,22.807023972272873,,,
1.9400000000000008,9.999999850988388,13.59225109219551,23.21431651711464,,,
1.9500000000000008,9.999999850988388,13.65855798125267,23.636431843042374,,,
1.9600000000000009,9.999999850988388,13.725503236055374,24.07413884997368,,,
1.9700000000000009,9.999999850988388,13.793105632066727,24.528346806764603,,,
1.9800000000000009,9.999999850988388,13.86139914393425,25.000036507844925,,,
1.9900000000000009,9.999999850988388,13.930348008871078,25.49025133252144,,,
2.000000000000001,9.999999850988388,13.999999612569809,26.000082045793533,,,
2.0100000000000007,9.999999850988388,14.07035306096077,26.53066948056221,,,
2.020000000000001,9.999999850988388,14.141417294740677,27.08337977528572,,,
2.030000000000001,9.999999850988388,14.213198572397232,27.659628242254257,,,
2.040000000000001,9.999999850988388,14.28572192788124,28.260897248983383,,,
2.0500000000000007,9.999999850988388,14.358988255262375,28.88895347714424,,,
2.060000000000001,9.999999850988388,14.432997554540634,29.545526057481766,,,
2.070000000000001,9.999999850988388,14.507773965597153,,,,
2.080000000000001,9.999999850988388,14.583334475755692,,,,
2.0900000000000007,9.999999850988388,14.659688025712967,,,,
2.100000000000001,9.999999850988388,14.736848026514053,,,,
2.110000000000001,9.999999850988388,14.814816266298294,,,,
2.120000000000001,9.999999850988388,14.89362046122551,,,,
2.130000000000001,9.999999850988388,14.973278492689133,,,,
2.140000000000001,9.999999850988388,15.053773373365402,,,,
2.1500000000000012,9.999999850988388,15.13514444231987,,,,
2.160000000000001,9.999999850988388,15.21739348769188,,,,
2.170000000000001,9.999999850988388,15.300546437501907,,,,
2.180000000000001,9.999999850988388,15.384616702795029,,,,
2.1900000000000013,9.999999850988388,15.46962395310402,,,,
2.200000000000001,9.999999850988388,15.555561035871506,,,,
2.210000000000001,9.999999850988388,15.642459243535995,,,,
2.220000000000001,9.999999850988388,15.730337351560593,,,,
2.2300000000000013,9.999999850988388,15.819212347269058,,,,
2.240000000000001,9.999999850988388,15.909119099378586,,,,
2.250000000000001,9.999999850988388,16.000003069639206,,,,
2.260000000000001,9.999999850988388,16.091954559087753,,,,
2.2700000000000014,9.999999850988388,16.184971779584885,,,,
2.280000000000001,9.999999850988388,16.27907082438469,,,,
2.290000000000001,9.999999850988388,16.374271363019943,,,,
2.300000000000001,9.999999850988388,16.470590382814407,,,,
2.3100000000000014,9.999999850988388,16.56806990504265,,,,
2.320000000000001,9.999999850988388,16.666669696569443,,,,
2.330000000000001,9.999999850988388,16.766472905874252,,,,
2.340000000000001,9.999999850988388,16.867490261793137,,,,
2.3500000000000014,9.999999850988388,16.96971371769905,,,,
2.360000000000001,9.999999850988388,17.073177248239517,,,,
2.370000000000001,9.999999850988388,17.17791572213173,,,,
2.3800000000000012,9.999999850988388,17.28395327925682,,,,
2.3900000000000015,9.999999850988388,17.391307801008224,,,,
2.4000000000000012,9.999999850988388,17.500002533197403,,,,
2.410000000000001,9.999999850988388,17.610090225934982,,,,
2.4200000000000013,9.999999850988388,17.721562832593918,,,,
2.4300000000000015,9.999999850988388,17.834400683641434,,,,
2.4400000000000013,9.999999850988388,17.948772758245468,,,,
2.450000000000001,9.999999850988388,18.06453511118889,,,,
2.4600000000000013,9.999999850988388,18.18183794617653,,,,
2.4700000000000015,9.999999850988388,18.300705403089523,,,,
2.4800000000000013,9.999999850988388,18.421095460653305,,,,
2.490000000000001,9.999999850988388,18.543061763048172,,,,
2.5000000000000013,9.999999850988388,18.666686564683914,,,,
2.5100000000000016,9.999999850988388,18.791981488466263,,,,
2.5200000000000014,9.999999850988388,18.9189250767231,,,,
2.530000000000001,9.999999850988388,19.04762104153633,,,,
2.5400000000000014,9.999999850988388,19.17808637022972,,,,
2.5500000000000016,9.999999850988388,19.310356825590134,,,,
2.5600000000000014,9.999999850988388,19.44445565342903,,,,
2.570000000000001,9.999999850988388,19.580432027578354,,,,
2.5800000000000014,9.999999850988388,19.71831277012825,,,,
2.5900000000000016,9.999999850988388,19.85816940665245,,,,
2.6000000000000014,9.999999850988388,20.00002697110176,,,,
2.610000000000001,9.999999850988388,20.14391228556633,,,,
2.6200000000000014,9.999999850988388,20.289858430624008,,,,
2.6300000000000017,9.999999850988388,20.43796643614769,,,,
2.6400000000000015,9.999999850988388,20.588252395391464,,,,
2.6500000000000012,9.999999850988388,20.740750283002853,,,,
2.6600000000000015,9.999999850988388,20.895539671182632,,,,
2.6700000000000017,9.999999850988388,21.052666157484055,,,,
2.6800000000000015,9.999999850988388,21.212139576673508,,,,
2.6900000000000013,9.999999850988388,21.374049335718155,,,,
2.7000000000000015,9.999999850988388,21.538476794958115,,,,
2.7100000000000017,9.999999850988388,21.70545682311058,,,,
2.7200000000000015,9.999999850988388,21.875007301568985,,,,
2.7300000000000013,9.999999850988388,22.047264128923416,,,,
2.7400000000000015,9.999999850988388,22.222259491682053,,,,
2.7500000000000018,9.999999850988388,22.400044351816177,,,,
2.7600000000000016,9.999999850988388,22.58066162467003,,,,
2.7700000000000014,9.999999850988388,22.76424452662468,,,,
2.7800000000000016,9.999999850988388,22.95088067650795,,,,
2.790000000000002,9.999999850988388,23.14050391316414,,,,
2.8000000000000016,9.999999850988388,23.333342224359512,,,,
2.8100000000000014,9.999999850988388,23.529459983110428,,,,
2.8200000000000016,9.999999850988388,23.7288536131382,,,,
2.830000000000002,9.999999850988388,23.93162950873375,,,,
2.8400000000000016,9.999999850988388,24.1380076110363,,,,
2.8500000000000014,9.999999850988388,24.347829669713974,,,,
2.8600000000000017,9.999999850988388,24.561410397291183,,,,
2.870000000000002,9.999999850988388,24.778762310743332,,,,
2.8800000000000017,9.999999850988388,25.00001147389412,,,,
2.8900000000000015,9.999999850988388,25.22529646754265,,,,
2.9000000000000017,9.999999850988388,25.454549342393875,,,,
2.910000000000002,9.999999850988388,25.688078552484512,,,,
2.9200000000000017,9.999999850988388,25.925935953855515,,,,
2.9300000000000015,9.999999850988388,26.16825744509697,,,,
2.9400000000000017,9.999999850988388,26.41514852643013,,,,
2.950000000000002,9.999999850988388,26.666736155748367,,,,
2.9600000000000017,9.999999850988388,26.923212558031082,,,,
2.9700000000000015,9.999999850988388,27.18460276722908,,,,
2.9800000000000018,9.999999850988388,27.45099440217018,,,,
2.990000000000002,9.999999850988388,27.72280678153038,,,,

